Decentralised Semi-supervised Onboard Learning for Scene Classification in Low-Earth Orbit

Onboard machine learning on the latest satellite hardware offers the potential for significant savings in communication and operational costs. We showcase the training of a machine learning model on a satellite constellation for scene classification using semi-supervised learning while accounting for operational constraints such as temperature and limited power budgets based on satellite processor benchmarks of the neural network. We evaluate mission scenarios employing both decentralised and federated learning approaches. All scenarios achieve convergence to high accuracy (around 91% on EuroSAT RGB dataset) within a one-day mission timeframe.

==> data/FL_geostat_paseos_data.csv <==
0.000000000000000000e+00,3.000043867997201232e+02,3.000043867997201232e+02,3.000043867997201232e+02,4.996392496392497717e-01,4.996392496392496607e-01,4.996392496392498828e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.958506224066389884e-02,3.000561167995126652e+02,3.000561167995126652e+02,3.000561167995126652e+02,4.953823953823954240e-01,4.953823953823953685e-01,4.953823953823954795e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.983402489626555742e-02,3.001095349217253556e+02,3.001095349217252988e+02,3.001095349217254125e+02,4.909812409812409073e-01,4.909812409812408518e-01,4.909812409812409628e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.941908713692946320e-02,3.001611382508042993e+02,3.001611382508042993e+02,3.001611382508042993e+02,4.867243867243867816e-01,4.867243867243867261e-01,4.867243867243868372e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.966804979253111485e-02,3.002144255000867474e+02,3.002144255000867474e+02,3.002144255000867474e+02,4.823232323232323204e-01,4.823232323232323204e-01,4.823232323232323204e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.925311203319502062e-02,3.002659023361466666e+02,3.002659023361466097e+02,3.002659023361467234e+02,4.780663780663781948e-01,4.780663780663780837e-01,4.780663780663783058e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.195020746887966862e-01,3.003190588964485528e+02,3.003190588964485528e+02,3.003190588964485528e+02,4.736652236652236780e-01,4.736652236652236780e-01,4.736652236652236780e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.390871369294605919e-01,3.003704094176314356e+02,3.003704094176314356e+02,3.003704094176314356e+02,4.694083694083693303e-01,4.694083694083692748e-01,4.694083694083693858e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.593360995850622297e-01,3.004234354733618488e+02,3.004234354733618488e+02,3.004234354733618488e+02,4.650072150072150357e-01,4.650072150072149801e-01,4.650072150072150912e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.789211618059403652e-01,3.004666634460256205e+02,3.004563401222322341e+02,3.004769867698190069e+02,4.624819624819624386e-01,4.602464742590433033e-01,4.647174507048815739e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.991701244813277871e-01,3.005195691822091248e+02,3.005092587685666103e+02,3.005298795958516394e+02,4.580808080808080884e-01,4.558453198578889531e-01,4.603162963037272237e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.187551867022059227e-01,3.005706772752233746e+02,3.005603793395523553e+02,3.005809752108943940e+02,4.538239538239537962e-01,4.515884656010346609e-01,4.560594420468729315e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.390041493775933723e-01,3.006207885431082900e+02,3.006101574411691217e+02,3.006314196450474583e+02,4.500000000000000111e-01,4.476911976911976954e-01,4.523088023088023268e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.585892115984714801e-01,3.006717740722970689e+02,3.006611558497669989e+02,3.006823922948271388e+02,4.457431457431457744e-01,4.434343434343435142e-01,4.480519480519480346e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.788381742738589297e-01,3.007244230317542133e+02,3.007138181157021677e+02,3.007350279478062589e+02,4.413419913419913687e-01,4.390331890331891085e-01,4.436507936507936289e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.984232364947370653e-01,3.007726174775477830e+02,3.007623481445908169e+02,3.007828868105047491e+02,4.376623376623376971e-01,4.354268494394185618e-01,4.398978258852568324e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.186721991701244594e-01,3.008251399992261668e+02,3.008148835488052555e+02,3.008353964496470780e+02,4.332611832611831804e-01,4.310256950382640451e-01,4.354966714841023157e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.382572613910025949e-01,3.008752110667917350e+02,3.008657022281807372e+02,3.008847199054027328e+02,4.291486291486292237e-01,4.270725116060695714e-01,4.312247466911888760e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.585062240663900446e-01,3.009229415652912394e+02,3.009102330999659216e+02,3.009356500306165572e+02,4.257575757575757236e-01,4.229894190341628724e-01,4.285257324809885748e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.780912862872681801e-01,3.009735604890743161e+02,3.009608674662078442e+02,3.009862535119407880e+02,4.215007215007215979e-01,4.187325647773088022e-01,4.242688782241343937e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.983402489626555742e-01,3.010254140216771930e+02,3.010126038185400148e+02,3.010382242248143712e+02,4.171897546897546660e-01,4.143926596049268829e-01,4.199868497745824492e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.179253111835337098e-01,3.010709949160073506e+02,3.010583069822874904e+02,3.010836828497272109e+02,4.139971139971139746e-01,4.112289572737011234e-01,4.167652707205268259e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.381742738589211594e-01,3.011231425860245281e+02,3.011104706158834574e+02,3.011358145561655988e+02,4.095959595959596244e-01,4.068278028725468287e-01,4.123641163193724202e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.577593360797992950e-01,3.011708520930240525e+02,3.011568840128986153e+02,3.011848201731494896e+02,4.059163059163058973e-01,4.028620475485545360e-01,4.089705642840572586e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.780082987551867446e-01,3.012202088770861792e+02,3.012055062629300437e+02,3.012349114912423147e+02,4.020923520923521122e-01,3.988786352884098330e-01,4.053060688962943914e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.975933609760648246e-01,3.012704660453242127e+02,3.012557813506444404e+02,3.012851507400039850e+02,3.978354978354977645e-01,3.946217810315554853e-01,4.010492146394400437e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.178423236514523298e-01,3.013212792594782741e+02,3.013069170877996044e+02,3.013356414311569438e+02,3.936688311688311681e-01,3.905222793346544985e-01,3.968153830030078377e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.374273858723304098e-01,3.013671659491110972e+02,3.013569826248514687e+02,3.013773492733707258e+02,3.903318903318903077e-01,3.880964021089711724e-01,3.925673785548094430e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.576763485477178595e-01,3.014189404376637071e+02,3.014087699638526487e+02,3.014291109114747655e+02,3.859307359307359575e-01,3.836952477078168222e-01,3.881662241536550928e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.772614107685959395e-01,3.014662905896755660e+02,3.014523724075382347e+02,3.014802087718128973e+02,3.822510822510822304e-01,3.791968238833308691e-01,3.853053406188335916e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.975103734439833891e-01,3.015152747509185929e+02,3.015026560861567191e+02,3.015278934156804667e+02,3.784271284271283342e-01,3.756589717037154830e-01,3.811952851505411854e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.170954356648615802e-01,3.015651717838616719e+02,3.015525685430678777e+02,3.015777750246554660e+02,3.741702741702742085e-01,3.714021174468614128e-01,3.769384308936870043e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.373443983402489188e-01,3.016140305438947280e+02,3.015991554808592809e+02,3.016289056069301751e+02,3.703463203463203124e-01,3.670811808083737637e-01,3.736114598842668610e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.569294605611271098e-01,3.016611417925819296e+02,3.016486098253645309e+02,3.016736737597993283e+02,3.666666666666666963e-01,3.638985099432538450e-01,3.694348233900795475e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.771784232365145595e-01,3.017101287276140056e+02,3.016965463951116817e+02,3.017237110601163295e+02,3.627886002886002714e-01,3.597929057469361203e-01,3.657842948302644226e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.967634854573926395e-01,3.017595376469198527e+02,3.017456973019230304e+02,3.017733779919166750e+02,3.585858585858585634e-01,3.555316002181072021e-01,3.616401169536099247e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.170124481327800892e-01,3.018081508657203358e+02,3.017980531544858991e+02,3.018182485769547725e+02,3.547619047619047228e-01,3.525264165389855875e-01,3.569973929848238581e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.365975103536581692e-01,3.018576893902139204e+02,3.018476040572233501e+02,3.018677747232044908e+02,3.505050505050504306e-01,3.482695622821312953e-01,3.527405387279695659e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.568464730290456188e-01,3.019061790971564392e+02,3.018913729910977395e+02,3.019209852032151389e+02,3.466810966810967010e-01,3.434159571431501523e-01,3.499462362190432496e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.764315352499238099e-01,3.019515996560190843e+02,3.019378697187165130e+02,3.019653295933216555e+02,3.432900432900432564e-01,3.402494505763772326e-01,3.463306360037092801e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.966804979253111485e-01,3.020013025929119408e+02,3.019874934852686579e+02,3.020151117005552237e+02,3.391774891774891887e-01,3.361232308097378274e-01,3.422317475452405500e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.162655601659750682e-01,3.020506041092575629e+02,3.020368119620144967e+02,3.020643962565006291e+02,3.349206349206348965e-01,3.318663765528835352e-01,3.379748932883862578e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.365145228215767892e-01,3.020988485183684702e+02,3.020863968828017505e+02,3.021113001539351899e+02,3.310966810966811114e-01,3.283285243732682601e-01,3.338648378200939626e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.560995850622407088e-01,3.021453642727635724e+02,3.021306026409647529e+02,3.021601259045623920e+02,3.274170274170273842e-01,3.241518878790808356e-01,3.306821669549739329e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.763485477178423189e-01,3.021957362972544843e+02,3.021815584983562530e+02,3.022099140961527155e+02,3.231060606060606188e-01,3.199619913405343796e-01,3.262501298715868581e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.959336099585062385e-01,3.022398858089950977e+02,3.022309220639348268e+02,3.022488495540553686e+02,3.199134199134198719e-01,3.179139384616809227e-01,3.219129013651588211e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.161825726141078485e-01,3.022905542448277743e+02,3.022816019087636619e+02,3.022995065808918866e+02,3.155122655122654662e-01,3.135127840605265170e-01,3.175117469640044154e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.357676348547717682e-01,3.023394999840617743e+02,3.023305586745515257e+02,3.023484412935720229e+02,3.112554112554112851e-01,3.092559298036723359e-01,3.132548927071502343e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.560165975103734892e-01,3.023856275875015172e+02,3.023758925613418000e+02,3.023953626136612343e+02,3.078102453102452563e-01,3.056446160942923318e-01,3.099758745261981807e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.756016597510372979e-01,3.024335404847842597e+02,3.024231101955999748e+02,3.024439707739685446e+02,3.037518037518037728e-01,3.014430014430015126e-01,3.060606060606060330e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.958506224066390189e-01,3.024822124920936517e+02,3.024726446132672777e+02,3.024917803709200257e+02,2.997294372294372344e-01,2.975879804255853189e-01,3.018708940332891499e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.015435684647302939e+00,3.025273416985305062e+02,3.025184360078566215e+02,3.025362473892043909e+02,2.962481962481962050e-01,2.942487147964572558e-01,2.982476776999351542e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.035684647283118709e+00,3.025776437220121124e+02,3.025687493999333242e+02,3.025865380440909007e+02,2.918470418470417993e-01,2.898475603953028501e-01,2.938465232987807485e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.055269709543568357e+00,3.026255686923748840e+02,3.026177457631151242e+02,3.026333916216346438e+02,2.877344877344877316e-01,2.859612978748276024e-01,2.895076775941478608e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.075518672179384350e+00,3.026710825155939801e+02,3.026705756165736716e+02,3.026715894146142887e+02,2.843434343434343425e-01,2.843434343434343425e-01,2.843434343434343425e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.095103734439833998e+00,3.027195586516302797e+02,3.027190523793452712e+02,3.027200649239152881e+02,2.800865800865801059e-01,2.800865800865801059e-01,2.800865800865801059e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.115352697075649990e+00,3.027665332488815011e+02,3.027598921994484726e+02,3.027731742983145296e+02,2.763528138528138500e-01,2.748412095739146133e-01,2.778644181317130868e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.134937759336099639e+00,3.028126433632493786e+02,3.028037276900378174e+02,3.028215590364609398e+02,2.725829725829725381e-01,2.705834911312335889e-01,2.745824540347114873e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.155186721971915409e+00,3.028625806873824899e+02,3.028536764265404599e+02,3.028714849482245199e+02,2.681818181818181324e-01,2.661823367300791832e-01,2.701812996335570816e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.174771784232365057e+00,3.029088202430085062e+02,3.028996265580543081e+02,3.029180139279627042e+02,2.643578643578643472e-01,2.622817468153047504e-01,2.664339819004239440e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.195020746868181050e+00,3.029553042297433194e+02,3.029449732253899583e+02,3.029656352340966805e+02,2.606782106782106756e-01,2.583694083694083599e-01,2.629870129870129913e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.214605809128630698e+00,3.030020952871510076e+02,3.029926183810068210e+02,3.030115721932951942e+02,2.567099567099567214e-01,2.545696396862638933e-01,2.588502737336495496e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.234854771764446690e+00,3.030493747226112760e+02,3.030405383698582682e+02,3.030582110753642837e+02,2.528318903318903521e-01,2.508246946460493398e-01,2.548390860177313644e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.254439834024896339e+00,3.030958005052157205e+02,3.030869333256533196e+02,3.031046676847781214e+02,2.489177489177489266e-01,2.469182674660099774e-01,2.509172303694878758e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.274688796660712109e+00,3.031453748519589908e+02,3.031365190556734319e+02,3.031542306482445497e+02,2.445165945165945209e-01,2.425171130648555440e-01,2.465160759683334979e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.294273858921161757e+00,3.031899315601483522e+02,3.031773903463770239e+02,3.032024727739196805e+02,2.409812409812409906e-01,2.381572314876218011e-01,2.438052504748601801e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.314522821556977750e+00,3.032373869899500960e+02,3.032228004641820007e+02,3.032519735157181913e+02,2.370129870129869809e-01,2.337478474750404323e-01,2.402781265509335296e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.334107883817427398e+00,3.032824964373994590e+02,3.032702211850553908e+02,3.032947716897435271e+02,2.333333333333333370e-01,2.305651766099205136e-01,2.361014900567461605e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.354356846453243168e+00,3.033294148637980925e+02,3.033161278055696926e+02,3.033427019220264924e+02,2.294552669552669677e-01,2.264595724136028165e-01,2.324509614969311189e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.373941908713693039e+00,3.033768246687708938e+02,3.033632795282050552e+02,3.033903698093367325e+02,2.252525252525252319e-01,2.221982668847738984e-01,2.283067836202765655e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.394190871349508809e+00,3.034242880719534696e+02,3.034106907873915588e+02,3.034378853565153804e+02,2.212301587301587213e-01,2.181547222330572910e-01,2.243055952272601516e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.413775933609958457e+00,3.034695806209860507e+02,3.034556238317216526e+02,3.034835374102504488e+02,2.174603174603174649e-01,2.143120599957761274e-01,2.206085749248588024e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.434024896245774450e+00,3.035146776605734544e+02,3.035048240928623500e+02,3.035245312282845589e+02,2.139249639249639068e-01,2.116894757020447437e-01,2.161604521478830698e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.453609958506224098e+00,3.035621064027693023e+02,3.035522651204461226e+02,3.035719476850924821e+02,2.096681096681096979e-01,2.074326214451905626e-01,2.119035978910288331e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.473858921142039868e+00,3.036084160763039108e+02,3.035948975073869747e+02,3.036219346452208470e+02,2.058441558441558850e-01,2.027898974764045514e-01,2.088984142119072185e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.493443983402489517e+00,3.036482294617956654e+02,3.036414277482278976e+02,3.036550311753634332e+02,2.032106782106781750e-01,2.016369629068407165e-01,2.047843935145156335e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.513692946038305509e+00,3.036693973593834244e+02,3.036538621825071687e+02,3.036849325362596801e+02,2.048069985569985763e-01,2.015522010228256722e-01,2.080617960911714803e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.533278008298755157e+00,3.036758650559231683e+02,3.036560790933780822e+02,3.036956510184682543e+02,2.093795093795093876e-01,2.052272742943901662e-01,2.135317444646286089e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.553526970934571150e+00,3.036802401610663651e+02,3.036533940881044487e+02,3.037070862340282815e+02,2.146058802308802027e-01,2.088731711318217998e-01,2.203385893299386056e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.573112033195020798e+00,3.036844664381201255e+02,3.036447836929175423e+02,3.037241491833227087e+02,2.196608946608946400e-01,2.111070022841779747e-01,2.282147870376113052e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.593360995830836568e+00,3.036824800788763241e+02,3.036428485716854766e+02,3.037221115860671716e+02,2.262626262626262763e-01,2.177087338859096111e-01,2.348165186393429416e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.612946058091286217e+00,3.036837268977104713e+02,3.036439002002333609e+02,3.037235535951875818e+02,2.319624819624819811e-01,2.233639004376818116e-01,2.405610634872821507e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.633195020727102209e+00,3.036880918463886019e+02,3.036428831476680443e+02,3.037333005451091594e+02,2.371888528138528240e-01,2.274259649450673382e-01,2.469517406826383099e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.652780082987551857e+00,3.036923083112669701e+02,3.036373394087687529e+02,3.037472772137651873e+02,2.422438672438672336e-01,2.303617010099272833e-01,2.541260334778072116e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.673029045643153578e+00,3.037066972793865602e+02,3.036462950306275843e+02,3.037670995281455362e+02,2.452967171717171657e-01,2.322070463311285415e-01,2.583863880123057899e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.692614107883817498e+00,3.037399988087192924e+02,3.036803146825319004e+02,3.037996829349066843e+02,2.440476190476190410e-01,2.310923608519427630e-01,2.570028772432952913e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.712863070539418997e+00,3.037795628149592062e+02,3.037184041102507308e+02,3.038407215196676816e+02,2.416351010101009666e-01,2.283582080452884744e-01,2.549119939749134311e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.732448132780082917e+00,3.038205185883886088e+02,3.037555503441689666e+02,3.038854868326082510e+02,2.387085137085137310e-01,2.246113884479488121e-01,2.528056389690786498e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.752697095435684638e+00,3.038626434524530282e+02,3.037976719255022999e+02,3.039276149794037565e+02,2.357187950937950915e-01,2.216069017556748233e-01,2.498306884319153598e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.772282157676348557e+00,3.038981649300347954e+02,3.038481416432892956e+02,3.039481882167802951e+02,2.339466089466089582e-01,2.230680264472034713e-01,2.448251914460144452e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.792531120331950278e+00,3.039403548415616569e+02,3.039052823422377401e+02,3.039754273408855738e+02,2.309208152958152904e-01,2.232755150774168029e-01,2.385661155142137779e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.812116182572614198e+00,3.039784436043687492e+02,3.039537633076186012e+02,3.040031239011188973e+02,2.285714285714285920e-01,2.231664297834551336e-01,2.339764273594020505e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.832365145228215697e+00,3.040205296142695488e+02,3.040000259829568563e+02,3.040410332455822413e+02,2.255456349206349242e-01,2.210925067827010648e-01,2.299987630585687837e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.851950207468879617e+00,3.040585184166780550e+02,3.040329089567302958e+02,3.040841278766258142e+02,2.231962481962481981e-01,2.176892784366820099e-01,2.287032179558143863e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.872199170124481338e+00,3.040967523146018721e+02,3.040556317665114534e+02,3.041378728626922907e+02,2.209821428571428492e-01,2.121296359286032607e-01,2.298346497856824378e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.891784232365145257e+00,3.041357292575950169e+02,3.040810884374894840e+02,3.041903700777005497e+02,2.183982683982683692e-01,2.066117198999669058e-01,2.301848168965698327e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.912033195020746978e+00,3.041771947546631054e+02,3.041073681736402818e+02,3.042470213356859290e+02,2.154626623376623418e-01,2.003772902190172345e-01,2.305480344563074491e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.931618257261410898e+00,3.042187358021025148e+02,3.041483208341384739e+02,3.042891507700665557e+02,2.123015873015872967e-01,1.970736911154167548e-01,2.275294834877578387e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.951867219917012397e+00,3.042538263912766183e+02,3.041817137685590069e+02,3.043259390139942298e+02,2.107233044733044791e-01,1.951368978953712807e-01,2.263097110512376775e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.971452282137890588e+00,3.042847124967121886e+02,3.042165805148945878e+02,3.043528444785297893e+02,2.098484848484848397e-01,1.951306217123108533e-01,2.245663479846588262e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.991701244813278038e+00,3.042946496476759535e+02,3.042396999847700272e+02,3.043495993105818798e+02,2.136994949494949725e-01,2.018220016103451919e-01,2.255769882886447530e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.011286307034156007e+00,3.043042487073007578e+02,3.042555008224271660e+02,3.043529965921743496e+02,2.174242424242424365e-01,2.068790336144501196e-01,2.279694512340347534e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.031535269709543456e+00,3.043086425260867145e+02,3.042688699605955094e+02,3.043484150915779196e+02,2.224702380952380820e-01,2.138711185799763992e-01,2.310693576104997649e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.051120331930421870e+00,3.043120817690378885e+02,3.042771422186825703e+02,3.043470213193932068e+02,2.275252525252525193e-01,2.199850521798664138e-01,2.350654528706386248e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.071369294605809319e+00,3.043156330589646359e+02,3.042781651898174005e+02,3.043531009281118713e+02,2.327516233766233900e-01,2.246748941430278534e-01,2.408283526102189265e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.090954356826687288e+00,3.043190635173099281e+02,3.042730525454866779e+02,3.043650744891331783e+02,2.378066378066377995e-01,2.278802981114459725e-01,2.477329775018296265e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.111203319502074738e+00,3.043270404661337807e+02,3.042736674653157820e+02,3.043804134669517794e+02,2.420725108225108002e-01,2.305328579939089351e-01,2.536121636511126654e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.130788381722952707e+00,3.043373493419850320e+02,3.042822766339373288e+02,3.043924220500327351e+02,2.456349206349206227e-01,2.337016062373101499e-01,2.575682350325311232e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.151037344398340156e+00,3.043712270936086952e+02,3.043138288093458073e+02,3.044286253778715832e+02,2.442866161616161769e-01,2.318416445129056758e-01,2.567315878103266780e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.170622406619218570e+00,3.044098594015947015e+02,3.043492151654747886e+02,3.044705036377146143e+02,2.417027417027416691e-01,2.285532054835272275e-01,2.548522779219561385e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.190871369294606019e+00,3.044526559162927697e+02,3.043890874540991831e+02,3.045162243784863563e+02,2.384018759018758926e-01,2.246127271839655493e-01,2.521910246197862082e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.210456431515483988e+00,3.044951612326572103e+02,3.044313908626281204e+02,3.045589316026863003e+02,2.349567099567099471e-01,2.211129648040157936e-01,2.488004551094041006e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.230705394190871438e+00,3.045332458607267085e+02,3.044830719160551666e+02,3.045834198053982504e+02,2.326524170274170411e-01,2.217346448788787006e-01,2.435701891759553817e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.250290456411749407e+00,3.045732560405941740e+02,3.045365315574455849e+02,3.046099805237427631e+02,2.297258297258297222e-01,2.217135975111678148e-01,2.377380619404916295e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.270539419087136856e+00,3.046119044371291693e+02,3.045853906617488178e+02,3.046384182125095208e+02,2.272772366522366194e-01,2.214787304125880596e-01,2.330757428918851792e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.290124481308015270e+00,3.046478169457261060e+02,3.046266775271413962e+02,3.046689563643108158e+02,2.252164502164502036e-01,2.206386148445186879e-01,2.297942855883817193e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.310373443983402275e+00,3.046877014469596361e+02,3.046605027705022621e+02,3.047149001234170100e+02,2.224792568542568738e-01,2.166415781338205115e-01,2.283169355746932361e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.329958506204280688e+00,3.047261838111691077e+02,3.046861963672661773e+02,3.047661712550720381e+02,2.198412698412698651e-01,2.112317979048825844e-01,2.284507417776571458e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.350207468879668138e+00,3.047659661161609392e+02,3.047109128755557208e+02,3.048210193567661577e+02,2.171040764790765076e-01,2.052217399673802178e-01,2.289864129907727974e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.369792531100546107e+00,3.048036833046942320e+02,3.047345598824151693e+02,3.048728067269732946e+02,2.146103896103895847e-01,1.996731028275021136e-01,2.295476763932770559e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.390041493775933557e+00,3.048449458420039377e+02,3.047722377433503311e+02,3.049176539406575444e+02,2.115304834054833882e-01,1.958038990459819995e-01,2.272570677649847770e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.409626555996811526e+00,3.048791487707152328e+02,3.048114986479589561e+02,3.049467988934715095e+02,2.097763347763348107e-01,1.951428931432332980e-01,2.244097764094363234e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.429875518672198975e+00,3.048999706693208509e+02,3.048416066772635986e+02,3.049583346613781032e+02,2.111020923520923742e-01,1.984986452529614864e-01,2.237055394512232620e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.449460580893077388e+00,3.049088070683517913e+02,3.048621885494550270e+02,3.049554255872485555e+02,2.148268398268398105e-01,2.047604825491364522e-01,2.248931971045431688e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.469709543568464838e+00,3.049161815933600792e+02,3.048701424819941508e+02,3.049622207047260076e+02,2.190566378066378106e-01,2.091062241829683976e-01,2.290070514303072235e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.489294605789342807e+00,3.049190841993311665e+02,3.048785596150283936e+02,3.049596087836339393e+02,2.240620490620490735e-01,2.153066593595289180e-01,2.328174387645692289e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.509543568464730257e+00,3.049218446805497251e+02,3.048853320669031746e+02,3.049583572941962757e+02,2.292884199134199441e-01,2.214135312693055468e-01,2.371633085575343414e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.529128630685608226e+00,3.049245112191805447e+02,3.048848607540299440e+02,3.049641616843311454e+02,2.343434343434343536e-01,2.257967717778003869e-01,2.428900969090683204e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.549377593360995675e+00,3.049272646058563510e+02,3.048785485354258071e+02,3.049759806762868948e+02,2.395698051948051965e-01,2.290579327904835039e-01,2.500816775991269170e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.568962655581874088e+00,3.049349219417671861e+02,3.048787188570268540e+02,3.049911250265075182e+02,2.435425685425685605e-01,2.313888144689622006e-01,2.556963226161749203e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.589211618257261538e+00,3.049580683917839110e+02,3.048985327072437030e+02,3.050176040763241190e+02,2.443497474747474696e-01,2.314448148381810233e-01,2.572546801113139159e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.608796680497925458e+00,3.049915885775171205e+02,3.049297467123195702e+02,3.050534304427146708e+02,2.427128427128427135e-01,2.292975849438655678e-01,2.561281004818198870e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.629045643153526957e+00,3.050299405228215051e+02,3.049644427387528367e+02,3.050954383068901734e+02,2.402101370851370821e-01,2.260058357118018280e-01,2.544144384584723362e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.648630705394190876e+00,3.050662434062599004e+02,3.050024288379344739e+02,3.051300579745853270e+02,2.379509379509379685e-01,2.241101543338738511e-01,2.517917215680021137e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.668879668049792375e+00,3.051125976691336064e+02,3.050505430767499320e+02,3.051746522615172807e+02,2.336940836940837041e-01,2.202168828148318991e-01,2.471712845733355091e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.688464730290456295e+00,3.051495238029182815e+02,3.051006224244658256e+02,3.051984251813707374e+02,2.312770562770562754e-01,2.206218438255672654e-01,2.419322687285452855e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.708713692946058238e+00,3.051896679497218088e+02,3.051555440195428446e+02,3.052237918799007730e+02,2.283414502164502480e-01,2.208766208705049694e-01,2.358062795623955266e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.728298755186722158e+00,3.052259342862217864e+02,3.052026150934818816e+02,3.052492534789616911e+02,2.260461760461760505e-01,2.209367485782524620e-01,2.311556035140996390e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.748547717842323657e+00,3.052617314111332121e+02,3.052374606889878805e+02,3.052860021332785436e+02,2.240304834054833993e-01,2.187630204717225801e-01,2.292979463392442185e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.768132780082987576e+00,3.053008209179351411e+02,3.052702953015877938e+02,3.053313465342824884e+02,2.211038961038960804e-01,2.145244780535047191e-01,2.276833141542874417e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.788381742738589075e+00,3.053387673784244498e+02,3.052968951209175543e+02,3.053806396359313453e+02,2.186011904761904767e-01,2.095752565066441031e-01,2.276271244457368503e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.807966804979252995e+00,3.053755098555154746e+02,3.053205673882912947e+02,3.054304523227396544e+02,2.161616161616161658e-01,2.043087843898790112e-01,2.280144479333533203e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.828215767615068987e+00,3.054124442268896473e+02,3.053442910984741729e+02,3.054805973553051217e+02,2.138573232323232043e-01,1.991444299338912260e-01,2.285702165307551825e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.847800829875518858e+00,3.054546747425958415e+02,3.053794437252790317e+02,3.055299057599126513e+02,2.102092352092352345e-01,1.939452341841316763e-01,2.264732362343387928e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.868049792511334406e+00,3.054858207313242815e+02,3.054170743884652097e+02,3.055545670741833533e+02,2.091360028860029252e-01,1.942742400390772284e-01,2.239977657329286220e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.887634854771784276e+00,3.055009932341152421e+02,3.054425632787660447e+02,3.055594231894644395e+02,2.113275613275613085e-01,1.987091345691762434e-01,2.239459880859463736e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.907883817407600269e+00,3.055090905477562728e+02,3.054609792981127612e+02,3.055572017973997845e+02,2.152326839826839977e-01,2.048435315870246465e-01,2.256218363783433489e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.927468879668049695e+00,3.055155731985371972e+02,3.054725130267320310e+02,3.055586333703423634e+02,2.193001443001443285e-01,2.099998488722948087e-01,2.286004397279938483e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.947717842303865687e+00,3.055200494323744920e+02,3.054791591753401576e+02,3.055609396894088263e+02,2.239853896103896069e-01,2.151534420337677944e-01,2.328173371870114194e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.967302904564315558e+00,3.055219576638771173e+02,3.054820635783020180e+02,3.055618517494522166e+02,2.290404040404040442e-01,2.204288916850978552e-01,2.376519163957102332e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.987551867200131106e+00,3.055235113652711334e+02,3.054786220123563112e+02,3.055684007181859556e+02,2.343569624819624719e-01,2.246630267316271079e-01,2.440508982322978360e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.007136929460580976e+00,3.055231672984741635e+02,3.054725907758715380e+02,3.055737438210767891e+02,2.398989898989899172e-01,2.289656944881232614e-01,2.508322853098565730e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.027385892096396969e+00,3.055328416896459203e+02,3.054767515847793788e+02,3.055889317945124617e+02,2.434568903318903299e-01,2.313081306655722924e-01,2.556056499982083952e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.046970954356846395e+00,3.055570150582601627e+02,3.054990791300926958e+02,3.056149509864276297e+02,2.436868686868686740e-01,2.311149903449713494e-01,2.562587470287659985e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.067219916992662387e+00,3.055910456515751434e+02,3.055317691626973442e+02,3.056503221404529427e+02,2.419597763347763053e-01,2.290905989464193937e-01,2.548289537231331892e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.086804979253111814e+00,3.056283836127599898e+02,3.055661439893431179e+02,3.056906232361768616e+02,2.393217893217892966e-01,2.258131453593391347e-01,2.528304332842394309e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.107053941888927806e+00,3.056683378542073797e+02,3.056007934974300042e+02,3.057358822109847551e+02,2.362914862914863023e-01,2.216302791729788668e-01,2.509526934099937656e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.126639004149377676e+00,3.057065560727726279e+02,3.056531103025328662e+02,3.057600018430123896e+02,2.334415584415584222e-01,2.218167174117594287e-01,2.450663994713574156e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.146887966785193669e+00,3.057439705930881360e+02,3.057043778351568903e+02,3.057835633510193816e+02,2.309388528138527907e-01,2.223011613765450700e-01,2.395765442511605114e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.166473029045643095e+00,3.057775337028818399e+02,3.057515474424540116e+02,3.058035199633096681e+02,2.290764790764791003e-01,2.234068421192274001e-01,2.347461160337308006e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.186721991681459087e+00,3.058172693618480480e+02,3.057979731594033410e+02,3.058365655642927550e+02,2.260506854256854048e-01,2.218790462797537721e-01,2.302223245716170374e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.206307053941908514e+00,3.058529869218685349e+02,3.058279334557999505e+02,3.058780403879371192e+02,2.237012987012987342e-01,2.183041308918650947e-01,2.290984665107323737e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.226556016577724506e+00,3.058926230951225307e+02,3.058551930636691623e+02,3.059300531265758991e+02,2.206755050505050941e-01,2.126196692539032151e-01,2.287313408471069731e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.246141078838174376e+00,3.059282449757692461e+02,3.058781873834342377e+02,3.059783025681042545e+02,2.183261183261183125e-01,2.075392602649172857e-01,2.291129763873193392e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.266390041473990369e+00,3.059633674947978079e+02,3.058971684722461646e+02,3.060295665173494513e+02,2.162563131313131326e-01,2.019630517563743011e-01,2.305495745062519641e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.285975103734439795e+00,3.060039806689600255e+02,3.059311467820985513e+02,3.060768145558214997e+02,2.128066378066378050e-01,1.970577875539464840e-01,2.285554880593291260e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.306224066370255787e+00,3.060423342801305466e+02,3.059735044745994514e+02,3.061111640856616418e+02,2.100153318903319188e-01,1.951332979808386714e-01,2.248973657998251663e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.325809128630705214e+00,3.060671880530510407e+02,3.060051723389231029e+02,3.061292037671789785e+02,2.099567099567099526e-01,1.965686424187668702e-01,2.233447774946530351e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.346058091266521206e+00,3.060746219876643295e+02,3.060181244645435754e+02,3.061311195107850835e+02,2.138437950937950860e-01,2.016391413325145099e-01,2.260484488550756621e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.365643153526971076e+00,3.060819654134201073e+02,3.060329660896871360e+02,3.061309647371530787e+02,2.175685425685425778e-01,2.069775238940421980e-01,2.281595612430429576e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.385892116162786625e+00,3.060856951097101160e+02,3.060434824462836900e+02,3.061279077731365419e+02,2.222537878787878840e-01,2.131306110058144576e-01,2.313769647517613104e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.405477178423236495e+00,3.060868822046427908e+02,3.060504723448137838e+02,3.061232920644717979e+02,2.273088023088023213e-01,2.194521431171674586e-01,2.351654615004371840e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.425726141059052487e+00,3.060881079474474404e+02,3.060505477941721892e+02,3.061256681007226916e+02,2.325351731601731642e-01,2.244394126549028312e-01,2.406309336654434972e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.445311203319501914e+00,3.060892919569010928e+02,3.060442419354964159e+02,3.061343419783057698e+02,2.375901875901876015e-01,2.278729361589774127e-01,2.473074390213977902e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.465560165975103857e+00,3.060943673102891580e+02,3.060417783412411836e+02,3.061469562793371324e+02,2.419823232323232431e-01,2.306157847735616495e-01,2.533488616910848368e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.485145228215767776e+00,3.061083501514756335e+02,3.060499111139797606e+02,3.061667891889715065e+02,2.442640692640693223e-01,2.316022455015627202e-01,2.569258930265759244e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.505394190871369275e+00,3.061332435686326789e+02,3.060697053658906839e+02,3.061967817713746740e+02,2.443587662337662336e-01,2.305826841600016885e-01,2.581348483075308065e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.524979253112033195e+00,3.061676423517462240e+02,3.061096101868225787e+02,3.062256745166698693e+02,2.422077922077922330e-01,2.296265490286504563e-01,2.547890353869340374e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.545228215767634694e+00,3.062082168928089914e+02,3.061460504953925579e+02,3.062703832902254248e+02,2.388888888888889006e-01,2.254116880096370956e-01,2.523660897681406778e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.564813278008298614e+00,3.062522424890922252e+02,3.061901557213852243e+02,3.063143292567992262e+02,2.346320346320346084e-01,2.211548337527828034e-01,2.481092355112864134e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.585062240663900557e+00,3.062905998201021589e+02,3.062400100444407940e+02,3.063411895957635238e+02,2.317685786435786655e-01,2.207670390685547157e-01,2.427701182186026152e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.604647302904564476e+00,3.063254621847326007e+02,3.062852023989076429e+02,3.063657219705575585e+02,2.294733044733044403e-01,2.207173202277259716e-01,2.382292887188829089e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.624896265560165975e+00,3.063618095553186436e+02,3.063324579105477596e+02,3.063911612000895275e+02,2.270247113997113930e-01,2.206366425142849141e-01,2.334127802851378719e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.644481327800829895e+00,3.063994962206575678e+02,3.063751703412978031e+02,3.064238221000173326e+02,2.240981240981241018e-01,2.188395765776944835e-01,2.293566716185537202e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.664730290456431394e+00,3.064384096415390104e+02,3.064089330806167482e+02,3.064678862024612727e+02,2.210723304473304340e-01,2.147398914732005226e-01,2.274047694214603454e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.684315352697095314e+00,3.064713335544738584e+02,3.064331977309996091e+02,3.065094693779481076e+02,2.191558441558441594e-01,2.109746017951289465e-01,2.273370865165593724e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.704564315352697257e+00,3.065077361198008816e+02,3.064564317083338665e+02,3.065590405312678968e+02,2.166531385281385003e-01,2.056092869641185927e-01,2.276969900921584078e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.724149377593361177e+00,3.065443199038511466e+02,3.064782209684819350e+02,3.066104188392203582e+02,2.139249639249639623e-01,1.996620424661900428e-01,2.281878853837378818e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.744398340248962676e+00,3.065852282230908372e+02,3.065086675153706892e+02,3.066617889308109852e+02,2.104256854256854603e-01,1.938786440448748705e-01,2.269727268064960501e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.763983402469840644e+00,3.066137774130597791e+02,3.065442227017501864e+02,3.066833321243693717e+02,2.094155844155843604e-01,1.943817270152733701e-01,2.244494418158953508e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.784232365145228094e+00,3.066229840462636389e+02,3.065665877126546661e+02,3.066793803798726117e+02,2.127615440115440126e-01,2.005660107052148755e-01,2.249570773178731498e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.803817427366106507e+00,3.066296246050544028e+02,3.065852192468296380e+02,3.066740299632791675e+02,2.164862914862914767e-01,2.068754929258605768e-01,2.260970900467223765e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.824066390041493957e+00,3.066364813085294827e+02,3.065955134041270753e+02,3.066774492129318901e+02,2.203373015873016372e-01,2.114633055778916970e-01,2.292112975967115773e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.843651452262371926e+00,3.066437706407987775e+02,3.066031824406838950e+02,3.066843588409136601e+02,2.239177489177489599e-01,2.151249815155134859e-01,2.327105163199844340e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.863900414937759376e+00,3.066481925283783880e+02,3.066075351974296836e+02,3.066888498593270924e+02,2.282918470418470458e-01,2.194879351532520728e-01,2.370957589304420188e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.883485477158637345e+00,3.066545509942495187e+02,3.066058099560815435e+02,3.067032920324174938e+02,2.320707070707070940e-01,2.215220432831518649e-01,2.426193708582623232e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.903734439834024794e+00,3.066613745622492502e+02,3.065976167724280685e+02,3.067251323520704318e+02,2.359217171717171990e-01,2.221182332228045231e-01,2.497252011206298750e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.923319502054903207e+00,3.066729646800437195e+02,3.065961748988512454e+02,3.067497544612361935e+02,2.385642135642135619e-01,2.219218097934746448e-01,2.552066173349524791e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.943568464730290657e+00,3.066990255436381290e+02,3.066156834821035773e+02,3.067823676051726807e+02,2.382440476190476053e-01,2.201608583476809822e-01,2.563272368904142562e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.963153526951168626e+00,3.067327804174419725e+02,3.066492165165636834e+02,3.068163443183202617e+02,2.360750360750360766e-01,2.179333455479230963e-01,2.542167266021490568e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.983402489626556076e+00,3.067649008982753571e+02,3.066894676645691789e+02,3.068403341319815354e+02,2.344246031746031744e-01,2.180396971781204674e-01,2.508095091710859093e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.002987551847434489e+00,3.067945943903755506e+02,3.067207050322567738e+02,3.068684837484943273e+02,2.331168831168831390e-01,2.170692083397394445e-01,2.491645578940268335e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.023236514522821494e+00,3.068245495707509463e+02,3.067651488300261349e+02,3.068839503114757576e+02,2.319173881673881332e-01,2.189963452283815726e-01,2.448384311063946939e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.042821576743699907e+00,3.068552497507931776e+02,3.068127784304454053e+02,3.068977210711409498e+02,2.303751803751803717e-01,2.211278601237086916e-01,2.396225006266520519e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.063070539419086913e+00,3.068872072432408800e+02,3.068562125071676974e+02,3.069182019793140626e+02,2.287247474747474696e-01,2.220090534563323170e-01,2.354404414931626222e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.082655601639965326e+00,3.069167432464903413e+02,3.068856486864241901e+02,3.069478378065564925e+02,2.274170274170274342e-01,2.207557351298217729e-01,2.340783197042330954e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.102904564315352332e+00,3.069472869596522742e+02,3.069038669010223543e+02,3.069907070182821940e+02,2.260551948051948146e-01,2.167584552025328959e-01,2.353519344078567332e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.122489626536230745e+00,3.069780786686827696e+02,3.069167249887284470e+02,3.070394323486370922e+02,2.244588744588744411e-01,2.112739546232611787e-01,2.376437942944877035e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.142738589211618638e+00,3.070092271964841757e+02,3.069407875373228762e+02,3.070776668556454752e+02,2.229482323232322982e-01,2.082086061003977362e-01,2.376878585460668603e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.162323651432496163e+00,3.070460811467148119e+02,3.069678540565199114e+02,3.071243082369097124e+02,2.200216450216450348e-01,2.031450429436648386e-01,2.368982470996252310e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.182572614107884057e+00,3.070845718418757997e+02,3.069996005363909148e+02,3.071695431473606845e+02,2.169011544011544002e-01,1.985382966040997732e-01,2.352640121982090271e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.202157676328761582e+00,3.071215574419980499e+02,3.070405733305645413e+02,3.072025415534315584e+02,2.139249639249639068e-01,1.964135899667723562e-01,2.314363378831554574e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.222406639004149476e+00,3.071427895675163882e+02,3.070745977097719788e+02,3.072109814252607976e+02,2.145202020202019999e-01,1.997697797038374412e-01,2.292706243365665586e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.241991701225027889e+00,3.071568796201033251e+02,3.071037648126053909e+02,3.072099944276012593e+02,2.164862914862914767e-01,2.049884242055238504e-01,2.279841587670591030e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.262240663900414894e+00,3.071689674387755531e+02,3.071257148836484134e+02,3.072122199939026927e+02,2.190521284271284286e-01,2.096805929821956849e-01,2.284236638720611723e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.281825726121293307e+00,3.071762992562396448e+02,3.071364216906709999e+02,3.072161768218082898e+02,2.224747474747474918e-01,2.138324607633186603e-01,2.311170341861763233e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.302074688796680313e+00,3.071824275842441807e+02,3.071452651154839941e+02,3.072195900530043673e+02,2.263257575757575690e-01,2.182857425637233506e-01,2.343657725877917875e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.321659751017558726e+00,3.071883471847650640e+02,3.071425248933168177e+02,3.072341694762133102e+02,2.300505050505050608e-01,2.201452303090749851e-01,2.399557797919351365e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.341908713692945732e+00,3.071917943119051984e+02,3.071330303596833460e+02,3.072505582641270507e+02,2.344787157287157309e-01,2.217647507110513672e-01,2.471926807463800946e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.361493775913824145e+00,3.072002012493369421e+02,3.071266202126464577e+02,3.072737822860274264e+02,2.376623376623376582e-01,2.217251722617330778e-01,2.535995030629422109e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.381742738589212038e+00,3.072192091381295995e+02,3.071353324311037341e+02,3.073030858451554650e+02,2.387175324675324950e-01,2.205284975792092261e-01,2.569065673558557639e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.401327800829875514e+00,3.072513161822809025e+02,3.071640285301631934e+02,3.073386038343986115e+02,2.367604617604617268e-01,2.178183881508137798e-01,2.557025353701096737e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.421576763485477457e+00,3.072827450924793311e+02,3.072040494589884929e+02,3.073614407259701693e+02,2.351100288600288801e-01,2.180221982613730347e-01,2.521978594586847255e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.441161825726140933e+00,3.073131035260268504e+02,3.072373460405737546e+02,3.073888610114799462e+02,2.335137085137084789e-01,2.170647974619867304e-01,2.499626195654302274e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.461410788381742876e+00,3.073451975574679977e+02,3.072836306181372947e+02,3.074067644967987007e+02,2.317009379509379630e-01,2.183142465643377883e-01,2.450876293375381376e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.480995850622406351e+00,3.073725599975412024e+02,3.073274730266496704e+02,3.074176469684327344e+02,2.307359307359307110e-01,2.209192777190793766e-01,2.405525837527820454e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.501244813278008294e+00,3.074031608719889732e+02,3.073712043574546442e+02,3.074351173865233022e+02,2.292297979797979779e-01,2.222917340175337431e-01,2.361678619420622127e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.520829875518671770e+00,3.074326968309513290e+02,3.074029498813104055e+02,3.074624437805922526e+02,2.277777777777778012e-01,2.213913755151790119e-01,2.341641800403765905e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.541078838174273713e+00,3.074618851050567514e+02,3.074224270330315676e+02,3.075013431770819352e+02,2.265602453102453229e-01,2.181189036685626526e-01,2.350015869519279932e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.560663900414938077e+00,3.074920116152010223e+02,3.074350161287981678e+02,3.075490071016038769e+02,2.249639249639249772e-01,2.127230533561624837e-01,2.372047965716874707e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.580912863070539132e+00,3.075265544562255400e+02,3.074574825043283681e+02,3.075956264081227118e+02,2.225694444444444586e-01,2.076997020939095606e-01,2.374391867949793566e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.600497925311203495e+00,3.075604913945605290e+02,3.074829764642722694e+02,3.076380063248487886e+02,2.201298701298701477e-01,2.034105016698539714e-01,2.368492385898863239e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.620746887947019488e+00,3.075992105394020086e+02,3.075126097991966390e+02,3.076858112796073783e+02,2.168109668109668153e-01,1.981014083050904873e-01,2.355205253168431434e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.640331950207468914e+00,3.076331131379961334e+02,3.075526848357350787e+02,3.077135414402571882e+02,2.143578643578643861e-01,1.969640097198160356e-01,2.317517189959127366e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.660580912843284906e+00,3.076536599630822479e+02,3.075856325845609263e+02,3.077216873416035696e+02,2.149531024531024515e-01,2.002300563888581297e-01,2.296761485173467732e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.680165975103734333e+00,3.076679211414814290e+02,3.076138245582561694e+02,3.077220177247066886e+02,2.167388167388167308e-01,2.050175939445008644e-01,2.284600395331325973e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.700414937739550325e+00,3.076797413135152510e+02,3.076356548122490722e+02,3.077238278147814299e+02,2.192144660894660979e-01,2.096470472408399899e-01,2.287818849380922059e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.719999999999999751e+00,3.076918250579265077e+02,3.076508141684522570e+02,3.077328359474007584e+02,2.214646464646464474e-01,2.125677058309004275e-01,2.303615870983924674e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.740248962635815744e+00,3.077036131436234996e+02,3.076653426397697899e+02,3.077418836474772093e+02,2.239402958152958145e-01,2.156739168327311551e-01,2.322066747978604739e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.759834024896265170e+00,3.077149996578992841e+02,3.076659537425553594e+02,3.077640455732432088e+02,2.263347763347763331e-01,2.157586979328233179e-01,2.369108547367293482e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.780082987532081162e+00,3.077250069310344998e+02,3.076585436588331390e+02,3.077914702032358605e+02,2.291892135642135675e-01,2.148402411307726301e-01,2.435381859976545049e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.799668049792531477e+00,3.077371164553491099e+02,3.076530263993471976e+02,3.078212065113510221e+02,2.314213564213564167e-01,2.132412919717035782e-01,2.496014208710092552e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.819917012428346581e+00,3.077573811166604969e+02,3.076603221085368318e+02,3.078544401247841620e+02,2.320481601731601840e-01,2.110352727502816939e-01,2.530610475960386463e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.839502074688796895e+00,3.077824817348410988e+02,3.076865688951901916e+02,3.078783945744920061e+02,2.314574314574314728e-01,2.106747036789824723e-01,2.522401592358805011e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.859751037324612888e+00,3.078131985869057416e+02,3.077219295050631445e+02,3.079044676687483388e+02,2.298069985569985707e-01,2.100103746595180232e-01,2.496036224544791182e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.879336099585062314e+00,3.078387039867224075e+02,3.077530368474539841e+02,3.079243711259908309e+02,2.291125541125541010e-01,2.105185762157710250e-01,2.477065320093371770e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.899585062220878307e+00,3.078646601670464520e+02,3.077968877905503291e+02,3.079324325435425749e+02,2.284767316017315975e-01,2.137420782265342378e-01,2.432113849769289571e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.919170124481327733e+00,3.078854571274423506e+02,3.078366191857035687e+02,3.079342950691811325e+02,2.287878787878787623e-01,2.181431142728972317e-01,2.394326433028602930e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.939419087117143725e+00,3.079096853633716933e+02,3.078770547193261677e+02,3.079423160074172188e+02,2.285128066378066536e-01,2.214001455986868983e-01,2.356254676769264089e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.959004149377593151e+00,3.079317550299048776e+02,3.079019487709340979e+02,3.079615612888756573e+02,2.285353535353535082e-01,2.220983094493302612e-01,2.349723976213767551e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.979253112013409144e+00,3.079545891331082998e+02,3.079119135598346588e+02,3.079972647063819409e+02,2.285488816738816542e-01,2.193686897925408164e-01,2.377290735552224921e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.998838174273858570e+00,3.079779334921478267e+02,3.079154952761285813e+02,3.080403717081670720e+02,2.282828282828282540e-01,2.148303704208959497e-01,2.417352861447605583e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.019087136909674562e+00,3.080058900169968865e+02,3.079268345049907225e+02,3.080849455290030505e+02,2.271735209235209441e-01,2.101174022875939018e-01,2.442296395594479863e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.038672199170124877e+00,3.080343107168537813e+02,3.079443524899883187e+02,3.081242689437192439e+02,2.257936507936507686e-01,2.063578421809300067e-01,2.452294594063715305e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.058921161805939981e+00,3.080677075296358112e+02,3.079762193250601285e+02,3.081591957342114938e+02,2.234893578643578627e-01,2.037069165648737468e-01,2.432717991638419786e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.078506224066390295e+00,3.081031887038263903e+02,3.080162452831642668e+02,3.081901321244885139e+02,2.205627705627705437e-01,2.017528994287183519e-01,2.393726416968227355e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.098755186702206288e+00,3.081358045410971727e+02,3.080574072611321412e+02,3.082142018210622041e+02,2.184072871572871610e-01,2.014267792687605974e-01,2.353877950458137247e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.118340248962655714e+00,3.081617225117757357e+02,3.080952859157957278e+02,3.082281591077557437e+02,2.175324675324675772e-01,2.031098503808871081e-01,2.319550846840480463e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.138589211598471707e+00,3.081833914713163267e+02,3.081289180704132491e+02,3.082378648722194043e+02,2.177308802308802471e-01,2.058626730931131243e-01,2.295990873686473699e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.158174273858921133e+00,3.081966294559631478e+02,3.081528706373544537e+02,3.082403882745718420e+02,2.195887445887445832e-01,2.100115868429316690e-01,2.291659023345574975e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.178423236494737125e+00,3.082070722140207408e+02,3.081748412409824596e+02,3.082393031870590221e+02,2.222086940836940916e-01,2.151342163020777132e-01,2.292831718653104700e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.198008298755186551e+00,3.082178032081808396e+02,3.081815921298982630e+02,3.082540142864634163e+02,2.246031746031746101e-01,2.167236071193208435e-01,2.324827420870283767e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.218257261391002544e+00,3.082309035574641030e+02,3.081781022546701365e+02,3.082837048602580694e+02,2.266414141414141159e-01,2.152047600030574104e-01,2.380780682797708214e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.237842323651451970e+00,3.082477455297025131e+02,3.081740871521830059e+02,3.083214039072220203e+02,2.277056277056276890e-01,2.117521389242559282e-01,2.436591164869994497e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.258091286307053913e+00,3.082678433781028389e+02,3.081742554240731806e+02,3.083614313321324971e+02,2.282196969696969613e-01,2.079382684554236527e-01,2.485011254839702699e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.277676348547718277e+00,3.082970879451728479e+02,3.081954760733256649e+02,3.083986998170200309e+02,2.265873015873015595e-01,2.045561438501849738e-01,2.486184593244181451e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.297925311203319332e+00,3.083259458181325385e+02,3.082273168873743430e+02,3.084245747488907341e+02,2.251893939393939115e-01,2.037902314716965868e-01,2.465885564070912361e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.317510373443983696e+00,3.083482831990459090e+02,3.082545555121878351e+02,3.084420108859039829e+02,2.250360750360750339e-01,2.046852777841985660e-01,2.453868722879515019e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.337759336099584750e+00,3.083708882070304185e+02,3.082929725903294980e+02,3.084488038237313390e+02,2.249774531024530955e-01,2.080267639052936768e-01,2.419281422996125142e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.357344398340249114e+00,3.083936893877993271e+02,3.083301716049181778e+02,3.084572071706804763e+02,2.247113997113996953e-01,2.108770584474587151e-01,2.385457409753406754e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.377593360995851057e+00,3.084158781471975317e+02,3.083627635939116090e+02,3.084689927004834544e+02,2.247294372294372233e-01,2.131682886713749947e-01,2.362905857874994520e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.397178423236514533e+00,3.084324784154219969e+02,3.083905305388614124e+02,3.084744262919825815e+02,2.257936507936507964e-01,2.166999506105538043e-01,2.348873509767477885e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.417427385892116476e+00,3.084469539980549371e+02,3.084047507614404822e+02,3.084891572346693920e+02,2.274711399711399351e-01,2.183845086394768376e-01,2.365577713028030327e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.437012448132779951e+00,3.084635136151426309e+02,3.084083191619479294e+02,3.085187080683373324e+02,2.285353535353535359e-01,2.166764295823808695e-01,2.403942774883262024e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.457261410788381895e+00,3.084818821369151465e+02,3.084138495476904041e+02,3.085499147261398889e+02,2.293605699855699731e-01,2.147371653387893653e-01,2.439839746323505809e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.476846473029045370e+00,3.085044558054760842e+02,3.084243011905591629e+02,3.085846104203930054e+02,2.291125541125541287e-01,2.118706869605301579e-01,2.463544212645780995e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.497095435684647313e+00,3.085341989152021256e+02,3.084437100929869757e+02,3.086246877374172755e+02,2.274621212121212266e-01,2.079757341588749642e-01,2.469485082653674890e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.516680497925310789e+00,3.085679260576619640e+02,3.084708267506640027e+02,3.086650253646599253e+02,2.247835497835497520e-01,2.038441432150380483e-01,2.457229563520614557e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.536929460580912732e+00,3.085922078160913884e+02,3.084988859917583000e+02,3.086855296404244768e+02,2.242965367965367718e-01,2.041492750862184402e-01,2.444437985068551034e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.556514522801791145e+00,3.086135747988542448e+02,3.085371636266342534e+02,3.086899859710742362e+02,2.242784992784992437e-01,2.077582201990361976e-01,2.407987783579622898e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.576763485477178151e+00,3.086369241579159848e+02,3.085756493284073372e+02,3.086981989874246324e+02,2.239808802308802527e-01,2.107015086498486289e-01,2.372602518119118764e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.596348547698056564e+00,3.086616049018855392e+02,3.086095599132693224e+02,3.087136498905017561e+02,2.232323232323232265e-01,2.119289142698030926e-01,2.345357321948433604e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.616597510373443569e+00,3.086847850212189428e+02,3.086410264244822770e+02,3.087285436179556086e+02,2.229572510822510623e-01,2.134571977400749054e-01,2.324573044244272191e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.636182572594321982e+00,3.087071752110247758e+02,3.086592148260569388e+02,3.087551355959926127e+02,2.226911976911976898e-01,2.123011488989400286e-01,2.330812464834553510e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.656431535269709876e+00,3.087285438640410007e+02,3.086662984314117466e+02,3.087907892966702548e+02,2.227949134199134207e-01,2.093243838759892284e-01,2.362654429638376130e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.676016597490587401e+00,3.087474615722055660e+02,3.086704284332808470e+02,3.088244947111302849e+02,2.232683982683982826e-01,2.065916227254828708e-01,2.399451738113136945e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.696265560165975295e+00,3.087652167392676574e+02,3.086746489392727995e+02,3.088557845392625154e+02,2.241432178932178942e-01,2.045223215720568255e-01,2.437641142143789630e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.715850622386852820e+00,3.087909790406676507e+02,3.087030224285092572e+02,3.088789356528260441e+02,2.231240981240980858e-01,2.040601225176212619e-01,2.421880737305749098e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.736099585062240713e+00,3.088109631982011933e+02,3.087279960929183744e+02,3.088939303034840123e+02,2.235028860028860087e-01,2.055118112344105352e-01,2.414939607713614822e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.755684647283119126e+00,3.088270457059167597e+02,3.087458119402821808e+02,3.089082794715513387e+02,2.245670995670995818e-01,2.069506949898458625e-01,2.421835041443533010e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.775933609958506132e+00,3.088473983418604121e+02,3.087723259483061042e+02,3.089224707354147199e+02,2.248556998556998365e-01,2.085616998489628615e-01,2.411496998624368115e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.795518672179384545e+00,3.088611851923115523e+02,3.087967840212725719e+02,3.089255863633505328e+02,2.264069264069264176e-01,2.124261859203851743e-01,2.403876668934676608e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.815767634854771551e+00,3.088772235167635358e+02,3.088127229746311286e+02,3.089417240588959430e+02,2.276199494949495139e-01,2.136335559170041976e-01,2.416063430728948302e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.835352697075649964e+00,3.088885765761429525e+02,3.088266338975392387e+02,3.089505192547466663e+02,2.296897546897546938e-01,2.162737693688205898e-01,2.431057400106887978e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.855601659751036969e+00,3.089114486885455335e+02,3.088562843987155020e+02,3.089666129783755650e+02,2.294146825396825295e-01,2.174826504795361881e-01,2.413467145998288710e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.875186721971915382e+00,3.089335413026063861e+02,3.088749875043861266e+02,3.089920951008266456e+02,2.291486291486291293e-01,2.165003284473941414e-01,2.417969298498641173e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.895435684647303276e+00,3.089593723182344434e+02,3.088939397717169868e+02,3.090248048647518999e+02,2.282196969696969613e-01,2.140950332449173266e-01,2.423443606944765960e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.915020746868180801e+00,3.089848795885194477e+02,3.089152627494334524e+02,3.090544964276054429e+02,2.272005772005772084e-01,2.121755087327585332e-01,2.422256456683958836e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.935269709543568695e+00,3.090139709486746824e+02,3.089316064723947193e+02,3.090963354249546455e+02,2.255501443001442785e-01,2.077645592687787646e-01,2.433357293315097925e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.954854771764446220e+00,3.090442359526301743e+02,3.089577324443233124e+02,3.091307394609370363e+02,2.234848484848484806e-01,2.047833952961861659e-01,2.421863016735107954e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.975103734439834113e+00,3.090753900229401552e+02,3.089847152102424275e+02,3.091660648356378829e+02,2.213699494949495084e-01,2.017399005362703890e-01,2.409999984536286277e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.994688796660712526e+00,3.091005986797474634e+02,3.090182578238514566e+02,3.091829395356434702e+02,2.203823953823953741e-01,2.025221190091697765e-01,2.382426717556209717e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.014937759336099532e+00,3.091218284117044846e+02,3.090548071005920860e+02,3.091888497228168831e+02,2.204004329004328744e-01,2.058392393832737255e-01,2.349616264175920233e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.034522821556977945e+00,3.091348368103803637e+02,3.090862172757537110e+02,3.091834563450070164e+02,2.220418470418470402e-01,2.114611551938938572e-01,2.326225388898002233e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.054771784232364951e+00,3.091510238458204753e+02,3.091119292840407979e+02,3.091901184076001528e+02,2.231421356421356417e-01,2.146591885185901716e-01,2.316250827656811118e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.074356846453243364e+00,3.091669924564899929e+02,3.091226940451941800e+02,3.092112908677858059e+02,2.241341991341991302e-01,2.145706397109184427e-01,2.336977585574798177e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.094605809128630369e+00,3.091881540188106783e+02,3.091268227106481845e+02,3.092494853269731721e+02,2.241477272727272485e-01,2.108980690674518432e-01,2.373973854780026538e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.114190871349508782e+00,3.092073830209513972e+02,3.091290896596726725e+02,3.092856763822301218e+02,2.244227994227994127e-01,2.074840045012403544e-01,2.413615943443584710e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.134439834024896676e+00,3.092239920326944684e+02,3.091299493404529244e+02,3.093180347249360125e+02,2.254103535353535193e-01,2.050378976726235369e-01,2.457828093980835016e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.154024896245774201e+00,3.092455071276911553e+02,3.091506977419450095e+02,3.093403165134373012e+02,2.251803751803751474e-01,2.046198831671780516e-01,2.457408671935722433e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.174273858921162095e+00,3.092784081514690229e+02,3.091836230306656148e+02,3.093731932722724309e+02,2.226280663780663971e-01,2.020474974024687453e-01,2.432086353536640488e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.193858921161825570e+00,3.093003288075378805e+02,3.092168645670864180e+02,3.093837930479893430e+02,2.222943722943722944e-01,2.041436453101727055e-01,2.404450992785718833e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.214107883817427513e+00,3.093199763134090858e+02,3.092465708305508656e+02,3.093933817962673061e+02,2.225965007215006952e-01,2.066173268849586242e-01,2.385756745580427662e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.233692946058090989e+00,3.093357000865923965e+02,3.092701942728933773e+02,3.094012059002914157e+02,2.235930735930735935e-01,2.093323421621750280e-01,2.378538050239721591e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.253941908713692932e+00,3.093452631918733005e+02,3.092909917624099876e+02,3.093995346213366133e+02,2.260687229437229606e-01,2.142595482099081683e-01,2.378778976775377529e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.273526970954356408e+00,3.093525007735893269e+02,3.092991757648073872e+02,3.094058257823712665e+02,2.288961038961039030e-01,2.173350256928695823e-01,2.404571820993382236e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.293775933609958351e+00,3.093677252511809570e+02,3.093197706014273649e+02,3.094156799009345491e+02,2.301406926406926179e-01,2.198045652425875407e-01,2.404768200387976951e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.313360995850622714e+00,3.093830748094616183e+02,3.093285194844672787e+02,3.094376301344559579e+02,2.312049062049061909e-01,2.194890696066989499e-01,2.429207428031134319e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.333609958506223769e+00,3.094017766404455188e+02,3.093312741854780938e+02,3.094722790954129437e+02,2.316874098124098169e-01,2.165314617572200173e-01,2.468433578675996165e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.353195020746888133e+00,3.094298877280997999e+02,3.093485517182592730e+02,3.095112237379403268e+02,2.299783549783549763e-01,2.124716265039897078e-01,2.474850834527202448e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.373443983402489188e+00,3.094647227839606671e+02,3.093768902021203644e+02,3.095525553658009699e+02,2.269525613275613363e-01,2.080230009251678169e-01,2.458821217299548556e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.393029045643153552e+00,3.094970372262983460e+02,3.094090429020405395e+02,3.095850315505561525e+02,2.243145743145742999e-01,2.053245711569237075e-01,2.433045774722248922e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.413278008278969544e+00,3.095299278992663972e+02,3.094505043448414199e+02,3.096093514536913744e+02,2.216901154401154095e-01,2.045228821812442310e-01,2.388573486989865879e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.432863070539418970e+00,3.095565139711553115e+02,3.094884041433539323e+02,3.096246237989566907e+02,2.202741702741702889e-01,2.055218180847371567e-01,2.350265224636034211e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.453112033175234963e+00,3.095804960540608022e+02,3.095257949096508128e+02,3.096351971984707916e+02,2.195616883116882911e-01,2.076948005339487313e-01,2.314285760894278510e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.472697095435684389e+00,3.096053491194131766e+02,3.095607395784260234e+02,3.096499586604003298e+02,2.185064935064934821e-01,2.088298399837342778e-01,2.281831470292526864e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.492946058071500381e+00,3.096272441248112273e+02,3.095890370165781178e+02,3.096654512330443367e+02,2.182314213564213179e-01,2.099774101865948539e-01,2.264854325262477819e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.512531120331949808e+00,3.096477260949098422e+02,3.096018799506931600e+02,3.096935722391265244e+02,2.181096681096681422e-01,2.082340652119981650e-01,2.279852710073381195e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.532780082967765800e+00,3.096653781213759657e+02,3.096060847738062876e+02,3.097246714689456439e+02,2.187409812409812637e-01,2.059614410819209096e-01,2.315205214000416178e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.552365145228216115e+00,3.096761691910741661e+02,3.096085557530078631e+02,3.097437826291404690e+02,2.207070707070707405e-01,2.061122328149983252e-01,2.353019085991431558e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.572614107864031219e+00,3.096864542292480564e+02,3.096053003362609957e+02,3.097676081222351172e+02,2.229256854256854159e-01,2.053796300701228594e-01,2.404717407812479724e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.592199170124481533e+00,3.097047140612343696e+02,3.096110929313354063e+02,3.097983351911333330e+02,2.232683982683982826e-01,2.030100571208675597e-01,2.435267394159290055e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.612448132760297526e+00,3.097248082624067820e+02,3.096292983953558746e+02,3.098203181294576893e+02,2.233540764790764854e-01,2.026598470497872895e-01,2.440483059083656814e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.632033195020746952e+00,3.097408301015615848e+02,3.096453647915710690e+02,3.098362954115521006e+02,2.241702741702741586e-01,2.034694892667478494e-01,2.448710590738004678e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.652282157656562944e+00,3.097535253938431765e+02,3.096744322710801498e+02,3.098326185166062032e+02,2.258477633477633528e-01,2.086685353439614865e-01,2.430269913515652191e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.671867219917012370e+00,3.097641997118474251e+02,3.096993946489956784e+02,3.098290047746991718e+02,2.278138528138528296e-01,2.137148813286284532e-01,2.419128242990772060e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.692116182552828363e+00,3.097736144150111954e+02,3.097210272026076154e+02,3.098262016274147754e+02,2.301948051948051743e-01,2.187454559876558513e-01,2.416441544019544974e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.711701244813277789e+00,3.097891779659188387e+02,3.097437521186843696e+02,3.098346038131533078e+02,2.310966810966810780e-01,2.212337372048845119e-01,2.409596249884776442e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.731950207449093782e+00,3.098108212771416561e+02,3.097714735084852578e+02,3.098501690457980544e+02,2.308216089466089416e-01,2.223441109913045777e-01,2.392991069019133055e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.751535269709543208e+00,3.098317267216252162e+02,3.097848010039276687e+02,3.098786524393227637e+02,2.305555555555555414e-01,2.204917842687436902e-01,2.406193268423673925e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.771784232345359200e+00,3.098506476079101617e+02,3.097877220205256208e+02,3.099135731952947026e+02,2.308576839826839699e-01,2.173440561529220438e-01,2.443713118124458961e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.791369294605809515e+00,3.098739996652967648e+02,3.097950406579565765e+02,3.099529586726369530e+02,2.300505050505050608e-01,2.130543384208368751e-01,2.470466716801732465e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.811618257241624619e+00,3.099046462915861753e+02,3.098175511187583879e+02,3.099917414644139626e+02,2.278003246753246835e-01,2.090230090349317893e-01,2.465776403157175778e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.831203319502074933e+00,3.099377961415868867e+02,3.098464348218081454e+02,3.100291574613656280e+02,2.248556998556998643e-01,2.051340678950957785e-01,2.445773318163039500e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.851452282137890926e+00,3.099714149949541024e+02,3.098876920025338677e+02,3.100551379873743372e+02,2.219426406926406914e-01,2.038408365103366315e-01,2.400444448749447512e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.871037344398340352e+00,3.099982493782755455e+02,3.099252949457707587e+02,3.100712038107803323e+02,2.203463203463203457e-01,2.045469371507405709e-01,2.361457035419001205e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.891286307034156344e+00,3.100169413003319505e+02,3.099591389351991779e+02,3.100747436654647231e+02,2.206484487734488020e-01,2.081053950630383509e-01,2.331915024838592532e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.910871369294605771e+00,3.100359067531035180e+02,3.099882757937065207e+02,3.100835377125005152e+02,2.207431457431457689e-01,2.103937592215266994e-01,2.310925322647648383e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.931120331930421763e+00,3.100511322427590812e+02,3.100124174459197661e+02,3.100898470395983963e+02,2.217848124098124041e-01,2.133765534363074590e-01,2.301930713833173492e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.950705394190871189e+00,3.100701370834929094e+02,3.100313387702528303e+02,3.101089353967329885e+02,2.218614718614718151e-01,2.134724938946791772e-01,2.302504498282644529e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.970954356826687182e+00,3.100913948462317080e+02,3.100410380837261073e+02,3.101417516087373087e+02,2.215863997113997064e-01,2.107236058515411237e-01,2.324491935712582891e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.990539419087136608e+00,3.101077628150077885e+02,3.100456284979817383e+02,3.101698971320338387e+02,2.222222222222222376e-01,2.088123980889016740e-01,2.356320463555428013e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.010788381722952600e+00,3.101199541705055367e+02,3.100440582718127303e+02,3.101958500691983431e+02,2.238997113997113764e-01,2.074963068114634990e-01,2.403031159879592538e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.030373443983402915e+00,3.101384720841104468e+02,3.100500451631047554e+02,3.102268990051161381e+02,2.240620490620490457e-01,2.049312904244293410e-01,2.431928076996687504e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.050622406639003970e+00,3.101589074361609732e+02,3.100668546229501885e+02,3.102509602493717580e+02,2.239448051948051965e-01,2.040169739608073962e-01,2.438726364288029969e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.070207468879668333e+00,3.101832448169740815e+02,3.100843933256614378e+02,3.102820963082867252e+02,2.228354978354978588e-01,2.014167976929741033e-01,2.442541979780216144e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.090456431535269388e+00,3.102054909415153361e+02,3.101125113037986694e+02,3.102984705792320028e+02,2.223124098124097947e-01,2.021331990109538623e-01,2.424916206138657271e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.110041493775933752e+00,3.102139001529111511e+02,3.101391186215386711e+02,3.102886816842836311e+02,2.246392496392496385e-01,2.083778093826798294e-01,2.409006898958194476e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.130290456431535695e+00,3.102195954383560661e+02,3.101589224496689212e+02,3.102802684270432110e+02,2.276920995670995707e-01,2.144674132881403683e-01,2.409167858460587730e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.149875518672199171e+00,3.102293402453598787e+02,3.101809705823770287e+02,3.102777099083427288e+02,2.297258297258297222e-01,2.191682252676246390e-01,2.402834341840348054e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.170124481327801114e+00,3.102440289748977875e+02,3.102101899098101967e+02,3.102778680399853783e+02,2.308261183261183513e-01,2.234501848321366058e-01,2.382020518201000969e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.189709543568464589e+00,3.102613823972406522e+02,3.102276786356537173e+02,3.102950861588275870e+02,2.312049062049062187e-01,2.239267732646006981e-01,2.384830391452117393e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.209958506224066532e+00,3.102823771255199290e+02,3.102349246759629864e+02,3.103298295750768716e+02,2.309298340548340267e-01,2.207089426588414727e-01,2.411507254508265807e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.229543568464730008e+00,3.103026559630623069e+02,3.102357479654924646e+02,3.103695639606321492e+02,2.306637806637806543e-01,2.162325036627386621e-01,2.450950576648226464e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.249792531120331951e+00,3.103239497423263629e+02,3.102415422605901085e+02,3.104063572240626172e+02,2.303120490620490513e-01,2.125166616733747682e-01,2.481074364507233343e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.269377593360995427e+00,3.103578124742553541e+02,3.102695383065487249e+02,3.104460866419619833e+02,2.270923520923521233e-01,2.080049076645330841e-01,2.461797965201711624e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.289626556016597370e+00,3.103977246384718001e+02,3.103095721045465325e+02,3.104858771723970676e+02,2.226911976911977176e-01,2.036037532633786784e-01,2.417786421190167567e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.309211618257261733e+00,3.104277815162243996e+02,3.103478700743695526e+02,3.105076929580792466e+02,2.202741702741702889e-01,2.029420769669521285e-01,2.376062635813884494e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.329460580912862788e+00,3.104548970530195220e+02,3.103856081095757418e+02,3.105241859964633022e+02,2.186237373737373868e-01,2.035689376763255842e-01,2.336785370711491894e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.349045643133741201e+00,3.104745898858632245e+02,3.104164595193056471e+02,3.105327202524208019e+02,2.184343434343434254e-01,2.057902105434565032e-01,2.310784763252303475e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.369294605809128207e+00,3.104869428172470407e+02,3.104406832888717531e+02,3.105332023456223283e+02,2.199675324675324506e-01,2.099095012221524614e-01,2.300255637129124398e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.388879668030006620e+00,3.105008069271303270e+02,3.104578814036871677e+02,3.105437324505734864e+02,2.210317460317460514e-01,2.117426519032086507e-01,2.303208401602834521e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.409128630705394514e+00,3.105112688309549185e+02,3.104664774724555514e+02,3.105560601894542856e+02,2.229662698412698263e-01,2.133115134984651107e-01,2.326210261840745419e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.428713692926272039e+00,3.105212911120896138e+02,3.104647092793071579e+02,3.105778729448720696e+02,2.248556998556998088e-01,2.126651663586603958e-01,2.370462333527392218e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.448962655601659932e+00,3.105355774746752218e+02,3.104561808461881469e+02,3.106149741031622966e+02,2.259559884559884380e-01,2.088215900048804030e-01,2.430903869070964729e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.468547717822537457e+00,3.105480434769453382e+02,3.104551725445521129e+02,3.106409144093385635e+02,2.273088023088023490e-01,2.072482600322415047e-01,2.473693445853631934e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.488796680497925351e+00,3.105648138276387726e+02,3.104659838177980191e+02,3.106636438374795262e+02,2.278634559884560040e-01,2.065023205846025500e-01,2.492245913923094580e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.508381742718803764e+00,3.105805524839705072e+02,3.104818539361012881e+02,3.106792510318397262e+02,2.284992784992784798e-01,2.071449291204395526e-01,2.498536278781174069e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.528630705394190770e+00,3.106055416568218561e+02,3.105157911788541583e+02,3.106952921347895540e+02,2.272637085137085289e-01,2.078147071181069561e-01,2.467127099093101017e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.548215767615069183e+00,3.106264525360830930e+02,3.105501383028606028e+02,3.107027667693055832e+02,2.267676767676767569e-01,2.102154060547939685e-01,2.433199474805595452e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.568464730290456188e+00,3.106477760755918212e+02,3.105850882015661796e+02,3.107104639496174627e+02,2.263122294372294230e-01,2.127048145650878019e-01,2.399196443093710440e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.588049792511334601e+00,3.106649015792700652e+02,3.106070235316304320e+02,3.107227796269096984e+02,2.266233766233766433e-01,2.140703007510348366e-01,2.391764524957184501e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.608298755186721607e+00,3.106853397039437255e+02,3.106258777614669953e+02,3.107448016464204557e+02,2.263483044733045069e-01,2.134677364915600339e-01,2.392288724550489798e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.627883817407600020e+00,3.107025818328136779e+02,3.106404922541805149e+02,3.107646714114468409e+02,2.266233766233766433e-01,2.131889246931222004e-01,2.400578285536310863e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.648132780082987914e+00,3.107229678716799981e+02,3.106655080280592074e+02,3.107804277153007888e+02,2.263483044733044791e-01,2.139433046946939143e-01,2.387533042519150439e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.667717842303865439e+00,3.107399938126681036e+02,3.106805660108394136e+02,3.107994216144967936e+02,2.266594516594516440e-01,2.138456008768510330e-01,2.394733024420522549e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.687966804979253332e+00,3.107603281139931823e+02,3.106878321236611669e+02,3.108328241043251978e+02,2.263843795093795075e-01,2.107489209888169790e-01,2.420198380299420360e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.707551867200130857e+00,3.107806368274070223e+02,3.106976922373663683e+02,3.108635814174476764e+02,2.259740259740259938e-01,2.080616171433170569e-01,2.438864348047349306e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.727800829875518751e+00,3.108102849542607942e+02,3.107200244110037488e+02,3.109005454975178395e+02,2.236697330447330045e-01,2.041528848250946382e-01,2.431865812643713709e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.747385892096397164e+00,3.108304830991609151e+02,3.107480439872018110e+02,3.109129222111200193e+02,2.232683982683982549e-01,2.054267853616188189e-01,2.411100111751776909e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.767634854771784170e+00,3.108480266579657041e+02,3.107707240936345556e+02,3.109253292222968525e+02,2.235705266955266834e-01,2.068291062112173895e-01,2.403119471798359774e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.787219916992662583e+00,3.108707156067944766e+02,3.107902183583166789e+02,3.109512128552722743e+02,2.226190476190476053e-01,2.051686088671223207e-01,2.400694863709728899e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.807468879668049588e+00,3.108917830888218532e+02,3.108230913988766133e+02,3.109604747787670931e+02,2.221455627705627711e-01,2.072222940040207018e-01,2.370688315371048405e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.827053941888928001e+00,3.109109982302489925e+02,3.108518591453123463e+02,3.109701373151856387e+02,2.219336219336219274e-01,2.090698488097226804e-01,2.347973950575211743e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.847302904564315007e+00,3.109310958377424754e+02,3.108724674280117029e+02,3.109897242474732479e+02,2.216585497835497909e-01,2.089112565164110979e-01,2.344058430506884838e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.866887966785193420e+00,3.109446780858952479e+02,3.108863793894956871e+02,3.110029767822948088e+02,2.226551226551226614e-01,2.099994159022910978e-01,2.353108294079542251e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.887136929460581314e+00,3.109579622848018516e+02,3.108905839045058883e+02,3.110253406650978150e+02,2.238455988455988477e-01,2.092439188306539077e-01,2.384472788605437876e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.906721991681458839e+00,3.109676154761991143e+02,3.108966253694069906e+02,3.110386055829912380e+02,2.256854256854257113e-01,2.103034093324693266e-01,2.410674420383820959e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.926970954356846732e+00,3.109799527530781802e+02,3.109069054562411907e+02,3.110530000499151697e+02,2.270743145743145674e-01,2.112568921699969349e-01,2.428917369786322000e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.946556016577724257e+00,3.109931573916466050e+02,3.109107909901230187e+02,3.110755237931701913e+02,2.281385281385281405e-01,2.103100131818197993e-01,2.459670430952364817e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.966804979253112151e+00,3.110056471366004303e+02,3.109240109942326740e+02,3.110872832789681866e+02,2.294868326118326141e-01,2.118305444348331790e-01,2.471431207888320492e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.986390041493775627e+00,3.110249593217001802e+02,3.109470703656223236e+02,3.111028482777780368e+02,2.292207792207792139e-01,2.123841304989374235e-01,2.460574279426210043e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.006639004149377570e+00,3.110380684393783781e+02,3.109642402886884156e+02,3.111118965900683406e+02,2.304247835497835184e-01,2.144645057190945614e-01,2.463850613804724754e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.026224066390041045e+00,3.110588381180813258e+02,3.109876717355871278e+02,3.111300045005755237e+02,2.298340548340548073e-01,2.144334786989023356e-01,2.452346309692072790e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.046473029045642988e+00,3.110850808334286057e+02,3.110133428900341528e+02,3.111568187768230587e+02,2.281836219336219329e-01,2.126331602383307595e-01,2.437340836289131063e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.066058091286306464e+00,3.111087623118496026e+02,3.110358614226584564e+02,3.111816632010407488e+02,2.269480519480519543e-01,2.111207285626069130e-01,2.427753753334969955e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.086307053941908407e+00,3.111349357515491647e+02,3.110705203597492527e+02,3.111993511433490767e+02,2.252976190476190521e-01,2.112834222534403228e-01,2.393118158417977814e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.105892116182571883e+00,3.111602164480678994e+02,3.110973910650581047e+02,3.112230418310776940e+02,2.237012987012986787e-01,2.100171573078593867e-01,2.373854400947379706e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.126141078838173826e+00,3.111757191753376333e+02,3.111145309765160505e+02,3.112369073741592160e+02,2.243461399711399462e-01,2.110368661989994454e-01,2.376554137432804470e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.145726141078837301e+00,3.111945534176314823e+02,3.111300028634208275e+02,3.112591039718421371e+02,2.241341991341991302e-01,2.101241208637623370e-01,2.381442774046359234e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.165975103734439244e+00,3.112164447531491192e+02,3.111445305206744365e+02,3.112883589856238018e+02,2.233856421356421318e-01,2.078049352264694227e-01,2.389663490448148409e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.185560165975104496e+00,3.112366184375308649e+02,3.111660694431008665e+02,3.113071674319608633e+02,2.228715728715728595e-01,2.075990880097419444e-01,2.381440577334037745e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.205809128610919601e+00,3.112549102025002981e+02,3.111812895418670450e+02,3.113285308631335511e+02,2.228896103896103875e-01,2.069615831760709124e-01,2.388176376031498627e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.225394190871369915e+00,3.112677456993037026e+02,3.111900850624153918e+02,3.113454063361920134e+02,2.239538239538239606e-01,2.071547831661700312e-01,2.407528647414778900e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.245643153507185019e+00,3.112845164365988921e+02,3.112063031152152348e+02,3.113627297579825495e+02,2.242920274170274175e-01,2.073720284679515247e-01,2.412120263661033104e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.265228215767635334e+00,3.113034541163298172e+02,3.112220949120844011e+02,3.113848133205752333e+02,2.240259740259740173e-01,2.064345198599390196e-01,2.416174281920090150e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.285477178403450438e+00,3.113260269803946017e+02,3.112397372893144052e+02,3.114123166714747981e+02,2.230970418470418493e-01,2.044310363341889369e-01,2.417630473598947616e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.305062240663900752e+00,3.113410558043029255e+02,3.112619107508000980e+02,3.114202008578057530e+02,2.236652236652236780e-01,2.065378238095725572e-01,2.407926235208747989e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.325311203299715856e+00,3.113511863520250813e+02,3.112797201872327832e+02,3.114226525168173794e+02,2.254193722943722833e-01,2.099495011011594525e-01,2.408892434875851141e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.344896265560166171e+00,3.113607497017888477e+02,3.112984229649734971e+02,3.114230764386041983e+02,2.271645021645021800e-01,2.136773106465150729e-01,2.406516936824892872e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.365145228195981275e+00,3.113768925309740325e+02,3.113136244205556409e+02,3.114401606413924242e+02,2.276109307359307499e-01,2.139553509091915717e-01,2.412665105626699280e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.384730290456431590e+00,3.113957059450951874e+02,3.113246889307531546e+02,3.114667229594372202e+02,2.273448773448773497e-01,2.120281460221772607e-01,2.426616086675774386e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.404979253092246694e+00,3.114109660046472641e+02,3.113335081275620837e+02,3.114884238817324444e+02,2.279716810966811169e-01,2.112677518282439493e-01,2.446756103651182845e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.424564315352697008e+00,3.114270686934280548e+02,3.113515770219606793e+02,3.115025603648954302e+02,2.282828282828282540e-01,2.120018323722154541e-01,2.445638241934410539e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.444813277988512112e+00,3.114460329159543335e+02,3.113622092984774667e+02,3.115298565334312002e+02,2.280979437229437301e-01,2.100060484376177483e-01,2.461898390082697119e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.464398340248962427e+00,3.114626727219017539e+02,3.113800537999662197e+02,3.115452916438372881e+02,2.282828282828282818e-01,2.104333028913565329e-01,2.461323536743000306e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.484647302884779307e+00,3.114863562276330526e+02,3.114098614742274549e+02,3.115628509810386504e+02,2.270652958152958034e-01,2.105195448199259356e-01,2.436110468106656712e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.504232365145227845e+00,3.115086647746334165e+02,3.114381728826381277e+02,3.115791566666287054e+02,2.260101010101010222e-01,2.107443068033429678e-01,2.412758952168590765e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.524481327781044726e+00,3.115279320314064080e+02,3.114623814186894037e+02,3.115934826441234122e+02,2.257350288600288857e-01,2.115231135555244169e-01,2.399469441645333545e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.544066390041493264e+00,3.115438776504576595e+02,3.114787641594933802e+02,3.116089911414219387e+02,2.260461760461760228e-01,2.119270502822795388e-01,2.401653018100725068e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.564315352677310145e+00,3.115626183811041301e+02,3.114933456423079861e+02,3.116318911199002741e+02,2.258748196248196449e-01,2.108322784599563904e-01,2.409173607896828995e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.583900414937758683e+00,3.115796602560675410e+02,3.115116585505611511e+02,3.116476619615739310e+02,2.259379509379509376e-01,2.111734738939198275e-01,2.407024279819820478e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.604149377573575563e+00,3.115988285590684086e+02,3.115269452957571161e+02,3.116707118223797011e+02,2.256628787878788012e-01,2.100715551803407077e-01,2.412542023954168946e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.623734439834024101e+00,3.116140118785749564e+02,3.115416558871864936e+02,3.116863678699634193e+02,2.261183261183261073e-01,2.104247317468138090e-01,2.418119204898384056e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.643983402469840982e+00,3.116316323817918601e+02,3.115623363076619512e+02,3.117009284559217690e+02,2.261679292929292817e-01,2.111435977541132325e-01,2.411922608317453309e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.663568464730291296e+00,3.116462731298067297e+02,3.115748624595535148e+02,3.117176838000599446e+02,2.267316017316017285e-01,2.112588593702538764e-01,2.422043440929495806e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.683817427366106401e+00,3.116712819046592813e+02,3.115982337406044849e+02,3.117443300687140777e+02,2.251713564213564389e-01,2.093494120059675723e-01,2.409933008367453056e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.703402489626556715e+00,3.116919262900042895e+02,3.116137208066739390e+02,3.117701317733346400e+02,2.244227994227994405e-01,2.074852338264291940e-01,2.413603650191696870e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.723651452262371819e+00,3.117109379697969871e+02,3.116278354730038700e+02,3.117940404665901042e+02,2.241477272727273040e-01,2.061563366007318487e-01,2.421391179447227593e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.743236514522822134e+00,3.117226380158638790e+02,3.116446555922057655e+02,3.118006204395219925e+02,2.253246753246753165e-01,2.084423292932604255e-01,2.422070213560902074e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.763485477158637238e+00,3.117328408012856471e+02,3.116644139335920727e+02,3.118012676689792215e+02,2.269480519480519265e-01,2.121223312795328386e-01,2.417737726165710144e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.783070539419087552e+00,3.117472820868014765e+02,3.116852096770836624e+02,3.118093544965192905e+02,2.275252525252525193e-01,2.140832951922735095e-01,2.409672098582315292e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.803319502054902657e+00,3.117635514765754579e+02,3.117065878039995823e+02,3.118205151491513334e+02,2.278273809523809479e-01,2.155146120662102538e-01,2.401401498385516420e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.822904564315352971e+00,3.117818435075413959e+02,3.117206649149176769e+02,3.118430221001651148e+02,2.275613275613275477e-01,2.143627935615825264e-01,2.407598615610725690e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.843153526970954914e+00,3.117960443292246282e+02,3.117306929097267698e+02,3.118613957487224866e+02,2.283008658008657821e-01,2.142176295929644758e-01,2.423841020087670883e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.862738589211618390e+00,3.118081504734424811e+02,3.117333635530604283e+02,3.118829373938245340e+02,2.293650793650793551e-01,2.132449060007132469e-01,2.454852527294454634e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.882987551867220333e+00,3.118235020435890874e+02,3.117409360039418402e+02,3.119060680832363346e+02,2.298475829725829811e-01,2.120414741534359659e-01,2.476536917917299963e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.902572614107883808e+00,3.118398808192094975e+02,3.117557527730650122e+02,3.119240088653539829e+02,2.299783549783550041e-01,2.118068826819543837e-01,2.481498272747556244e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.922821576763485751e+00,3.118639526530629382e+02,3.117876173588224447e+02,3.119402879473034318e+02,2.285624098124098280e-01,2.120556784446611387e-01,2.450691411801585173e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.942406639004149227e+00,3.118850028850624767e+02,3.118129944789687329e+02,3.119570112911562205e+02,2.276695526695526606e-01,2.120784996898467112e-01,2.432606056492586100e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.962655601659751170e+00,3.119037448373392749e+02,3.118397046873852219e+02,3.119677849872933280e+02,2.273944805194804963e-01,2.135105359911642353e-01,2.412784250477967574e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.982240663900414646e+00,3.119218473411602872e+02,3.118569858582487200e+02,3.119867088240718545e+02,2.271284271284270961e-01,2.130541689405406336e-01,2.412026853163135587e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.002489626556016589e+00,3.119373952898945959e+02,3.118661048723997737e+02,3.120086857073894180e+02,2.275342712842712833e-01,2.120543943826513900e-01,2.430141481858911767e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.022074688796680064e+00,3.119574292703377409e+02,3.118895133019861419e+02,3.120253452386893400e+02,2.268398268398268414e-01,2.120894155520339219e-01,2.415902381276197608e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.042323651452282007e+00,3.119734048858759365e+02,3.119007594734168833e+02,3.120460502983349897e+02,2.271419552669552699e-01,2.113803540241395440e-01,2.429035565097709959e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.061908713692945483e+00,3.119880814550402874e+02,3.119155936888261635e+02,3.120605692212544113e+02,2.275974025974025761e-01,2.118710451613729506e-01,2.433237600334322015e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.082157676348547426e+00,3.120066791935813058e+02,3.119389340221327416e+02,3.120744243650298699e+02,2.273223304473304673e-01,2.126303104175455427e-01,2.420143504771153919e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.101742738589210902e+00,3.120226425855410071e+02,3.119514861804109955e+02,3.120937989906710186e+02,2.274891774891774909e-01,2.120674476634814287e-01,2.429109073148735531e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.121991701244812845e+00,3.120433800604199064e+02,3.119698942854525967e+02,3.121168658353872161e+02,2.267406204906204648e-01,2.108153944917959821e-01,2.426658464894449474e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.141576763465691258e+00,3.120637695082155574e+02,3.119847516243970063e+02,3.121427873920341085e+02,2.259379509379509376e-01,2.088209260396467759e-01,2.430549758362550994e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.161825726141078263e+00,3.120815954271705550e+02,3.119992985962929879e+02,3.121638922580481221e+02,2.258071789321789424e-01,2.079887956036092223e-01,2.436255622607486626e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.181410788361956676e+00,3.120984587191541664e+02,3.120136729689185131e+02,3.121832444693898196e+02,2.257575757575757680e-01,2.074015140490511055e-01,2.441136374661004305e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.201659751037343682e+00,3.121155464484573940e+02,3.120364156450252722e+02,3.121946772518895159e+02,2.257756132756132961e-01,2.086305088022781251e-01,2.429207177489484670e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.221244813258222095e+00,3.121248886202604353e+02,3.120549819780957819e+02,3.121947952624250888e+02,2.273448773448773497e-01,2.121976574493383838e-01,2.424920972404163155e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.241493775933609101e+00,3.121408797391869712e+02,3.120783101395531389e+02,3.122034493388208034e+02,2.275928932178932496e-01,2.140581613289623819e-01,2.411276251068241172e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.261078838154487514e+00,3.121570794817039314e+02,3.120944355839855007e+02,3.122197233794223621e+02,2.276695526695526606e-01,2.141415103418523869e-01,2.411975949972529343e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.281327800829876296e+00,3.121743572510729336e+02,3.121065341406652465e+02,3.122421803614806208e+02,2.276289682539682224e-01,2.129986236528652044e-01,2.422593128550712405e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.300912863050752932e+00,3.121871793194812881e+02,3.121137469124154791e+02,3.122606117265470971e+02,2.284271284271284230e-01,2.125902286779812744e-01,2.442640281762755716e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.321161825726141714e+00,3.122022498379795366e+02,3.121298584995498686e+02,3.122746411764092045e+02,2.288555194805194648e-01,2.132471616418482596e-01,2.444638773191906700e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.340746887947018351e+00,3.122170324472847938e+02,3.121349709251804256e+02,3.122990939693891619e+02,2.292207792207792139e-01,2.115154690488787181e-01,2.469260893926797096e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.360995850622407133e+00,3.122349974357180713e+02,3.121487004440213013e+02,3.123212944274148413e+02,2.290133477633477244e-01,2.103753212474542833e-01,2.476513742792411654e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.380580912843285546e+00,3.122587930555570210e+02,3.121810662443402293e+02,3.123365198667738127e+02,2.274170274170274342e-01,2.106130293320947477e-01,2.442210255019601206e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.400829875518672551e+00,3.122802576903470708e+02,3.122096477775471044e+02,3.123508676031470372e+02,2.264384920634920639e-01,2.111598684677232218e-01,2.417171156592609060e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.420414937739550965e+00,3.122956012001981776e+02,3.122342793735267037e+02,3.123569230268696515e+02,2.266594516594516717e-01,2.133740879805388901e-01,2.399448153383644533e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.440663900414937970e+00,3.123124360909604320e+02,3.122513954080790199e+02,3.123734767738418441e+02,2.266729797979797623e-01,2.134315011008443841e-01,2.399144584951151404e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.460248962635816383e+00,3.123281535945333189e+02,3.122579698738285288e+02,3.123983373152381091e+02,2.268037518037518130e-01,2.115707287536764958e-01,2.420367748538271302e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.480497925311203389e+00,3.123487718435139300e+02,3.122805267397274065e+02,3.124170169473004535e+02,2.259875541125541121e-01,2.111719213394961103e-01,2.408031868856121138e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.500082987532081802e+00,3.123662710325764351e+02,3.122959006265374455e+02,3.124366414386154247e+02,2.257215007215007119e-01,2.104577526507235841e-01,2.409852487922778397e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.520331950207468807e+00,3.123759250673147108e+02,3.123055087650978976e+02,3.124463413695315239e+02,2.272682178932178831e-01,2.119945886955951486e-01,2.425418470908406177e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.539917012428347221e+00,3.123931376854015980e+02,3.123273691254534583e+02,3.124589062453497377e+02,2.270562770562770394e-01,2.127948155787192930e-01,2.413177385338347858e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.560165975103734226e+00,3.124087513675542027e+02,3.123378724749285880e+02,3.124796302601798175e+02,2.273042929292929393e-01,2.119429296366366344e-01,2.426656562219492441e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.579751037324612639e+00,3.124309168452175527e+02,3.123581259680202606e+02,3.125037077224148447e+02,2.260101010101010499e-01,2.102391200928656056e-01,2.417810819273364942e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.599999999999999645e+00,3.124547225857385229e+02,3.123766100631352742e+02,3.125328351083417715e+02,2.244724025974026149e-01,2.075525094073111532e-01,2.413922957874940767e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.619585062220878058e+00,3.124720777501137263e+02,3.123906262845221704e+02,3.125535292157052822e+02,2.242063492063491870e-01,2.065686815212864347e-01,2.418440168914119393e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.639834024896265063e+00,3.124821691963454100e+02,3.124005983318697304e+02,3.125637400608210896e+02,2.256268037518037450e-01,2.079580909488268348e-01,2.432955165547806553e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.659419087117143476e+00,3.124963209613829918e+02,3.124208113575680272e+02,3.125718305651979563e+02,2.260461760461760505e-01,2.096798740372030068e-01,2.424124780551490943e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.679668049792530482e+00,3.125072117386260402e+02,3.124383652360893393e+02,3.125760582411627411e+02,2.272862554112553835e-01,2.123606594987763885e-01,2.422118513237343784e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.699253112013408895e+00,3.125244955163571490e+02,3.124644257377262875e+02,3.125845652949880105e+02,2.270202020202020110e-01,2.140176159588181304e-01,2.400227880815858916e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.719502074688795901e+00,3.125423404867384534e+02,3.124820708498269255e+02,3.126026101236499812e+02,2.267451298701298745e-01,2.137313395155782114e-01,2.397589202246815376e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.739087136909674314e+00,3.125569106476037859e+02,3.124925477413457315e+02,3.126212735538618404e+02,2.270562770562770671e-01,2.131796215867324817e-01,2.409329325258216525e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.759336099585063096e+00,3.125690259906436381e+02,3.124931973749826284e+02,3.126448546063046479e+02,2.280122655122655273e-01,2.116670392843961190e-01,2.443574917401349356e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.778921161825726571e+00,3.125815842889152805e+02,3.125000318675490121e+02,3.126631367102815489e+02,2.287518037518037617e-01,2.111581673237894752e-01,2.463454401798180482e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.799170124481328514e+00,3.125985158441945941e+02,3.125140408660030289e+02,3.126829908223861594e+02,2.286571067821067949e-01,2.104214620661847002e-01,2.468927514980288895e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.818755186721991990e+00,3.126156753187660229e+02,3.125348760651750126e+02,3.126964745723570331e+02,2.283910533910533947e-01,2.109340530621655330e-01,2.458480537199412563e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.839004149377593933e+00,3.126386587102848011e+02,3.125665980901657690e+02,3.127107193304038333e+02,2.269751082251082186e-01,2.113906430584736595e-01,2.425595733917427776e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.858589211618257409e+00,3.126583240751585322e+02,3.125885787458405503e+02,3.127280694044765141e+02,2.261544011544011357e-01,2.110548975586147846e-01,2.412539047501874867e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.878838174273859352e+00,3.126726510234629473e+02,3.126057951051972168e+02,3.127395069417286777e+02,2.266008297258297055e-01,2.121126719565942231e-01,2.410889874950651879e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.898423236514522827e+00,3.126897095174894048e+02,3.126203614252431180e+02,3.127590576097356916e+02,2.263347763347763331e-01,2.112958557253861724e-01,2.413736969441664937e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.918672199170124770e+00,3.127048227012273856e+02,3.126307412139523194e+02,3.127789041885024517e+02,2.266008297258297333e-01,2.105341902368423612e-01,2.426674692148171053e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.938257261410788246e+00,3.127218373407276317e+02,3.126505228900036855e+02,3.127931517914515780e+02,2.263347763347763608e-01,2.108725933480352643e-01,2.417969593215174573e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.958506224066390189e+00,3.127367403620553432e+02,3.126646091858774525e+02,3.128088715382332339e+02,2.266369047619047894e-01,2.109995423700353201e-01,2.422742671537742587e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.978091286307053664e+00,3.127517107695052232e+02,3.126784320549815561e+02,3.128249894840288903e+02,2.268037518037518130e-01,2.109215968196252455e-01,2.426859067878783804e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.998340248942870545e+00,3.127692356973415144e+02,3.126989188796684971e+02,3.128395525150145318e+02,2.265286796536796210e-01,2.112940981920858330e-01,2.417632611152734090e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.001792531120331908e+01,3.127861625011199749e+02,3.127107645814979833e+02,3.128615604207419665e+02,2.262626262626262763e-01,2.099350155172821086e-01,2.425902370079704440e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.003817427383913596e+01,3.128046586549682502e+02,3.127270782703142800e+02,3.128822390396222204e+02,2.257665945165945320e-01,2.089679338164962819e-01,2.425652552166927822e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.005775933609958450e+01,3.128251818941659508e+02,3.127436415903193847e+02,3.129067221980125169e+02,2.247113997113997230e-01,2.070551478125530753e-01,2.423676516102463707e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.007800829873540138e+01,3.128420407828322141e+02,3.127573042694759806e+02,3.129267772961884475e+02,2.245580808080807900e-01,2.062078092783196925e-01,2.429083523378418874e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.009759336099584992e+01,3.128557643969052720e+02,3.127740276598453875e+02,3.129375011339651564e+02,2.249639249639249772e-01,2.072531763433578533e-01,2.426746735844921010e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.011784232363166680e+01,3.128667925299133117e+02,3.127967617332387817e+02,3.129368233265878416e+02,2.260642135642135786e-01,2.108847981575936725e-01,2.412436289708334847e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.013742738589211534e+01,3.128774442680905281e+02,3.128109622990904768e+02,3.129439262370905794e+02,2.271284271284271239e-01,2.127244101431829404e-01,2.415324441136713074e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.015767634852793222e+01,3.128921263079685104e+02,3.128343032771918502e+02,3.129499493387451707e+02,2.274305555555555525e-01,2.149170550420855252e-01,2.399440560690255797e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.017726141078838253e+01,3.129088853954338560e+02,3.128490223440683735e+02,3.129687484467993386e+02,2.271645021645021523e-01,2.142418320694709777e-01,2.400871722595333269e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.019751037342419764e+01,3.129213369494590324e+02,3.128560797890971799e+02,3.129865941098208850e+02,2.279401154401154428e-01,2.138693598859160994e-01,2.420108709943147862e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.021709543568464795e+01,3.129319141990096114e+02,3.128599754996114939e+02,3.130038528984077288e+02,2.290043290043289881e-01,2.135023021137757715e-01,2.445063558948822047e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.023734439832046306e+01,3.129466875236339547e+02,3.128661816652954144e+02,3.130271933819724950e+02,2.292703823953823883e-01,2.119133600746329060e-01,2.466274047161318705e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.025692946058091337e+01,3.129617056145256697e+02,3.128728922748525179e+02,3.130505189541988216e+02,2.293650793650793829e-01,2.101971800215450825e-01,2.485329787086136832e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.027717842321672848e+01,3.129826191204131760e+02,3.129052684612433382e+02,3.130599697795830139e+02,2.282918470418470736e-01,2.115880072487656971e-01,2.449956868349284500e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.029676348547717879e+01,3.130027311729836015e+02,3.129311858356798552e+02,3.130742765102873477e+02,2.272727272727272652e-01,2.117969152106324859e-01,2.427485393348220444e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.031701244811299389e+01,3.130181520690409229e+02,3.129547527723189546e+02,3.130815513657628912e+02,2.273764430014429960e-01,2.136486422714411193e-01,2.411042437314448728e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.033659751037344421e+01,3.130338233687011211e+02,3.129712331253290358e+02,3.130964136120732064e+02,2.273088023088023213e-01,2.137442529438882688e-01,2.408733516737163738e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.035684647300925931e+01,3.130487628975295706e+02,3.129825264099034143e+02,3.131149993851557269e+02,2.275072150072150468e-01,2.131484329406383438e-01,2.418659970737917497e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.037643153526970963e+01,3.130633293738976590e+02,3.130047492122144490e+02,3.131219095355808690e+02,2.276695526695526328e-01,2.149670924232378877e-01,2.403720129158673779e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.039668049790552473e+01,3.130687357530533745e+02,3.130192074371137210e+02,3.131182640689930281e+02,2.299242424242424199e-01,2.191722929159496402e-01,2.406761919325351995e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.041626556016597505e+01,3.130791115263357369e+02,3.130262866329049416e+02,3.131319364197665323e+02,2.309884559884560207e-01,2.195236869283701264e-01,2.424532250485419149e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.043651452280179015e+01,3.130879920278642317e+02,3.130355068900180413e+02,3.131404771657104220e+02,2.324855699855699620e-01,2.211033244061135217e-01,2.438678155650264023e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.045609958506224046e+01,3.130883465324937447e+02,3.130448010366746416e+02,3.131318920283128477e+02,2.357142857142857095e-01,2.262819226971857500e-01,2.451466487313856690e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.047634854769805735e+01,3.130901987910706339e+02,3.130569875429042668e+02,3.131234100392370010e+02,2.387310606060606410e-01,2.315639682303845259e-01,2.458981529817367562e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.049593360995850588e+01,3.130930701333160755e+02,3.130605939052182407e+02,3.131255463614139103e+02,2.414141414141414144e-01,2.344323403154961460e-01,2.483959425127866827e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.051618257259432276e+01,3.130897312466863696e+02,3.130555911919614687e+02,3.131238713014112705e+02,2.455537518037518019e-01,2.382236642116681014e-01,2.528838393958354747e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.053576763485477130e+01,3.130892920367216448e+02,3.130544225283853734e+02,3.131241615450579161e+02,2.489538239538239828e-01,2.414357483528313808e-01,2.564718995548165847e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.055601659749058818e+01,3.130928079701836850e+02,3.130593164349456288e+02,3.131262995054217413e+02,2.516098484848484640e-01,2.443587452012430383e-01,2.588609517684538619e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.057560165975103672e+01,3.130911790610147136e+02,3.130552720533498245e+02,3.131270860686796027e+02,2.552669552669552533e-01,2.474747474747474585e-01,2.630591630591630481e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.059585062238685360e+01,3.130883417145113867e+02,3.130469484036991048e+02,3.131297350253236687e+02,2.592983405483405557e-01,2.503167658690719777e-01,2.682799152276091337e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.061543568464730214e+01,3.130889062453472320e+02,3.130533785938444566e+02,3.131244338968500074e+02,2.624819624819625385e-01,2.547703381149279411e-01,2.701935868489971360e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.063568464730290408e+01,3.130932549991043174e+02,3.130684793493669531e+02,3.131180306488416818e+02,2.649576118326117946e-01,2.595633703772115553e-01,2.703518532880120340e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.065526970954356933e+01,3.130974553129626088e+02,3.130637004792658900e+02,3.131312101466593276e+02,2.673520923520923409e-01,2.600233531037523527e-01,2.746808316004323292e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.067551867219916950e+01,3.130996061269867710e+02,3.130589715724479447e+02,3.131402406815255972e+02,2.703012265512265699e-01,2.614880437393966028e-01,2.791144093630565370e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.069510373443983475e+01,3.130918259879121024e+02,3.130549323765900454e+02,3.131287195992341594e+02,2.752886002886002492e-01,2.672842496926076117e-01,2.832929508845928868e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.071535269709543492e+01,3.130889883473499822e+02,3.130563599445338241e+02,3.131216167501661403e+02,2.793199855699855516e-01,2.722721211236946437e-01,2.863678500162764595e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.073493775933610017e+01,3.130895515330781222e+02,3.130557580046120165e+02,3.131233450615442280e+02,2.825036075036074790e-01,2.752354948617144470e-01,2.897717201455005109e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.075518672199170211e+01,3.130880702165785578e+02,3.130541984568019984e+02,3.131219419763551173e+02,2.862418831168831446e-01,2.789737494917494676e-01,2.935100167420168216e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.077477178423236559e+01,3.130897781941274616e+02,3.130545752531061794e+02,3.131249811351487438e+02,2.891774891774891998e-01,2.815814879144289407e-01,2.967734904405494589e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.079502074688796753e+01,3.130909408641280152e+02,3.130569269758830160e+02,3.131249547523730143e+02,2.923430735930735991e-01,2.849949431722128002e-01,2.996912040139343980e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.081460580912863101e+01,3.130863380911676472e+02,3.130515042382255047e+02,3.131211719441097898e+02,2.966450216450217114e-01,2.890875814107807806e-01,3.042024618792626423e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.083485477178423295e+01,3.130880268296342592e+02,3.130484121303877032e+02,3.131276415288808153e+02,2.996978715728715326e-01,2.910909709222778141e-01,3.083047722234652510e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.085443983402489643e+01,3.130963992319320823e+02,3.130643510881733391e+02,3.131284473756908255e+02,3.011904761904761751e-01,2.942379079020133736e-01,3.081430444789389766e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.087468879668049837e+01,3.131007373868548598e+02,3.130735268972611607e+02,3.131279478764485589e+02,3.036661255411255977e-01,2.977554882796215052e-01,3.095767628026296903e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.089427385892116185e+01,3.131029276717757170e+02,3.130645616447696398e+02,3.131412936987817943e+02,3.064935064935064846e-01,2.981702521550246843e-01,3.148167608319882849e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.091452282157676379e+01,3.130992423307117178e+02,3.130622006115211775e+02,3.131362840499022582e+02,3.107052669552669011e-01,3.026611658551289774e-01,3.187493680554048248e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.093410788379764220e+01,3.130939602617815467e+02,3.130568827199193152e+02,3.131310378036437783e+02,3.151515151515151270e-01,3.070991016286847008e-01,3.232039286743455531e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.095435684647302921e+01,3.130908686484291934e+02,3.130594875265857127e+02,3.131222497702726741e+02,3.192370129870129580e-01,3.124533532852305506e-01,3.260206726887953654e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.097394190869390762e+01,3.130915136487328709e+02,3.130613406075156036e+02,3.131216866899501383e+02,3.224025974025974128e-01,3.159172128716110084e-01,3.288879819335838173e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.099419087136929463e+01,3.130911734240044666e+02,3.130560511167179243e+02,3.131262957312910089e+02,3.258928571428571508e-01,3.183533741836173658e-01,3.334323401020969357e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.101377593359017304e+01,3.130907337857898369e+02,3.130525775922336607e+02,3.131288899793460132e+02,3.292929292929292484e-01,3.210678210678210021e-01,3.375180375180374948e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.103402489626556005e+01,3.130903955888713313e+02,3.130550693644139528e+02,3.131257218133287097e+02,3.327831890331890419e-01,3.251363715842103264e-01,3.404300064821677574e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.105360995848643846e+01,3.130884578859033809e+02,3.130533544668540458e+02,3.131235613049527160e+02,3.365079365079364782e-01,3.288941379750228156e-01,3.441217350408501408e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.107385892116182546e+01,3.130894767871536146e+02,3.130501182888791618e+02,3.131288352854280674e+02,3.397050865800865793e-01,3.311653753920242305e-01,3.482447977681489282e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.109344398338270388e+01,3.130936822662743566e+02,3.130589088452687179e+02,3.131284556872799953e+02,3.420995670995671256e-01,3.345704209995501999e-01,3.496287131995840514e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.111369294605809088e+01,3.130980242639945459e+02,3.130711405848242634e+02,3.131249079431648283e+02,3.445752164502164372e-01,3.387478993527969773e-01,3.504025335476358971e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.113327800827896930e+01,3.131005516117767229e+02,3.130654975569732414e+02,3.131356056665802043e+02,3.473304473304473783e-01,3.397303353060527331e-01,3.549305593548420235e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.115352697095435630e+01,3.130968682715356977e+02,3.130575445952724749e+02,3.131361919477989204e+02,3.515422077922077948e-01,3.430074925694786558e-01,3.600769230149369338e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.117311203317523471e+01,3.130899242483155831e+02,3.130544682162132517e+02,3.131253802804179145e+02,3.563492063492063044e-01,3.486487281502780311e-01,3.640496845481345778e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.119336099585062172e+01,3.130854242885016561e+02,3.130532490112673258e+02,3.131175995657359863e+02,3.607413419913420016e-01,3.537737508839114420e-01,3.677089330987725613e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.121294605807150013e+01,3.130873236791147747e+02,3.130552869669643314e+02,3.131193603912652179e+02,3.636363636363635909e-01,3.567355571710139062e-01,3.705371701017132757e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.123319502074688714e+01,3.130854911353785042e+02,3.130525092289005897e+02,3.131184730418564186e+02,3.674512987012986676e-01,3.603700450173896730e-01,3.745325523852076621e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.125278008296776555e+01,3.130877243078444963e+02,3.130511076969006581e+02,3.131243409187883344e+02,3.702741702741702556e-01,3.623823902373013994e-01,3.781659503110391118e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.127302904564315433e+01,3.130904100301351036e+02,3.130538240543580173e+02,3.131269960059121900e+02,3.731105699855699620e-01,3.651936623394395065e-01,3.810274776317004175e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.129261410786403097e+01,3.130887844003199234e+02,3.130499770418938965e+02,3.131275917587459503e+02,3.767676767676768068e-01,3.683523674967831285e-01,3.851829860385704851e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.131286307053941975e+01,3.130895518847101471e+02,3.130519400599910682e+02,3.131271637094292259e+02,3.800189393939393812e-01,3.718588324692844727e-01,3.881790463185942897e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.133244813276029639e+01,3.130946750997620143e+02,3.130643014601617438e+02,3.131250487393622848e+02,3.822150072150072297e-01,3.756363804117911487e-01,3.887936340182233108e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.135269709543568517e+01,3.130980158845071060e+02,3.130727254731596645e+02,3.131233062958545474e+02,3.849071067821067116e-01,3.794301743731279819e-01,3.903840391910854413e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.137228215765656358e+01,3.131022096837254480e+02,3.130662523129115584e+02,3.131381670545393376e+02,3.873015873015873134e-01,3.795133888782028508e-01,3.950897857249717759e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.139253112033195059e+01,3.130985241524926437e+02,3.130597239947003345e+02,3.131373243102849528e+02,3.915133477633477854e-01,3.831004213709578998e-01,3.999262741557376710e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.141211618255282900e+01,3.130907454948084023e+02,3.130561235101500870e+02,3.131253674794667177e+02,3.965007215007214647e-01,3.889902663335433886e-01,4.040111766678995409e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.143236514522821601e+01,3.130870769558349593e+02,3.130556846348029580e+02,3.131184692768669606e+02,4.007124819624819922e-01,3.939290620706414892e-01,4.074959018543224953e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.145195020744909442e+01,3.130876427571446925e+02,3.130552709453288571e+02,3.131200145689605279e+02,4.038961038961039196e-01,3.969337153928919060e-01,4.108584923993159332e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.147219917012448143e+01,3.130861641412187737e+02,3.130538994373221158e+02,3.131184288451154316e+02,4.076343795093794742e-01,4.007166224293198242e-01,4.145521365894391241e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.149178423234535984e+01,3.130878747272771534e+02,3.130544247460131828e+02,3.131213247085411240e+02,4.105699855699855849e-01,4.033601208802968241e-01,4.177798502596743457e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.151203319502074685e+01,3.130875411940417052e+02,3.130497232049030458e+02,3.131253591831803647e+02,4.140602453102452674e-01,4.058613897497865275e-01,4.222591008707040072e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.153161825724162526e+01,3.130856073946919764e+02,3.130464707643394036e+02,3.131247440250445493e+02,4.177849927849928147e-01,4.092829861278831638e-01,4.262869994421024655e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.155186721991701226e+01,3.130857980538475545e+02,3.130483331133331717e+02,3.131232629943619372e+02,4.211625180375180300e-01,4.130237600857855629e-01,4.293012759892504970e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.157145228215767574e+01,3.130933408276090404e+02,3.130620841897625155e+02,3.131245974654555653e+02,4.228354978354978422e-01,4.160611669949316749e-01,4.296098286760640095e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.159170124481327768e+01,3.130997027894910048e+02,3.130708988775877515e+02,3.131285067013942580e+02,4.248737373737374035e-01,4.186207513551591375e-01,4.311267233923156694e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.161128630705394116e+01,3.131092029066834925e+02,3.130655005395233843e+02,3.131529052738436008e+02,4.261183261183261184e-01,4.166087385912869423e-01,4.356279136453652945e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.163153526970954310e+01,3.131049874194163749e+02,3.130641095212738492e+02,3.131458653175589006e+02,4.304428210678210021e-01,4.215313846424690314e-01,4.393542574931729727e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.165112033195020835e+01,3.130968878232891370e+02,3.130603788597588277e+02,3.131333967868194463e+02,4.354978354978354949e-01,4.275246812216211834e-01,4.434709897740498064e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.167136929460580852e+01,3.130948752963918196e+02,3.130651924565334525e+02,3.131245581362501866e+02,4.393488455988456276e-01,4.328824331178989238e-01,4.458152580797923314e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.169095435684647377e+01,3.130954299657588535e+02,3.130692142920514698e+02,3.131216456394662373e+02,4.425324675324675550e-01,4.368578976121272883e-01,4.482070374528078216e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.171120331950207394e+01,3.130938569199028620e+02,3.130675552175724192e+02,3.131201586222333049e+02,4.462887806637806931e-01,4.406359987016732482e-01,4.519415626258881380e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.173078838174273919e+01,3.130938085780538245e+02,3.130599615334735972e+02,3.131276556226340517e+02,4.496031746031746157e-01,4.423107508350978545e-01,4.568955983712513769e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.175103734439834113e+01,3.130934663407340395e+02,3.130519091866804615e+02,3.131350234947876174e+02,4.530934343434344092e-01,4.441204126924855888e-01,4.620664559943832295e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.177062240663900461e+01,3.130865269703642184e+02,3.130469339879795712e+02,3.131261199527488657e+02,4.579004329004329188e-01,4.493678670208944848e-01,4.664329987799713528e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.179087136927481971e+01,3.130904030782874088e+02,3.130619661377074294e+02,3.131188400188673882e+02,4.604797979797979335e-01,4.543629514146352300e-01,4.665966445449606370e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.181045643153527003e+01,3.130999159242541623e+02,3.130763466773841515e+02,3.131234851711241731e+02,4.617243867243867594e-01,4.566431823561660774e-01,4.668055910926074414e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.183070539417108513e+01,3.131042491054013226e+02,3.130734991826185478e+02,3.131349990281840974e+02,4.642000360750360710e-01,4.575093096656032143e-01,4.708907624844689277e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.185029045643153545e+01,3.131019360467128081e+02,3.130595626630098991e+02,3.131443094304157171e+02,4.680014430014430293e-01,4.587781490330392620e-01,4.772247369698467967e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.187053941906735055e+01,3.130932335695542292e+02,3.130572903112334302e+02,3.131291768278750283e+02,4.732999639249639290e-01,4.654584459825377163e-01,4.811414818673901417e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.189012448132780086e+01,3.130859833541919670e+02,3.130530072573958478e+02,3.131189594509880862e+02,4.781746031746031411e-01,4.709799167838458755e-01,4.853692895653604067e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.191037344396361597e+01,3.130813207526160795e+02,3.130468356125320497e+02,3.131158058927001093e+02,4.826028138528138944e-01,4.751112971082249170e-01,4.900943305974028719e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.192995850622406628e+01,3.130843929277916118e+02,3.130549431299066327e+02,3.131138427256765908e+02,4.852453102453102574e-01,4.788757418531711663e-01,4.916148786374493485e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.195020746885988139e+01,3.130887480667728369e+02,3.130626984619077007e+02,3.131147976716379731e+02,4.877209595959595689e-01,4.821230503091760156e-01,4.933188688827431223e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.196979253112033170e+01,3.130944538920455784e+02,3.130530796398837765e+02,3.131358281442073803e+02,4.897907647907648321e-01,4.808757043938354236e-01,4.987058251876942405e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.199004149375614858e+01,3.130966074012876561e+02,3.130493902810107443e+02,3.131438245215645679e+02,4.927398989898990056e-01,4.825543256079528054e-01,5.029254723718452613e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.200962655601659712e+01,3.130896646581466030e+02,3.130457201312469238e+02,3.131336091850462822e+02,4.975468975468975708e-01,4.880834040796135365e-01,5.070103910141816606e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.202987551865241400e+01,3.130953663689305131e+02,3.130646727982093012e+02,3.131260599396517250e+02,4.997294372294371900e-01,4.931224590904214056e-01,5.063364153684529745e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.204946058091286254e+01,3.131040392813094968e+02,3.130837584606904898e+02,3.131243201019285038e+02,5.011544011544012411e-01,4.967870863057947117e-01,5.055217160030077705e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.206970954354867942e+01,3.131083666307625322e+02,3.130835813403783163e+02,3.131331519211467480e+02,5.036300505050506082e-01,4.982273715903726696e-01,5.090327294197285468e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.208929460580912796e+01,3.131048829957584303e+02,3.130719501414773731e+02,3.131378158500394875e+02,5.076839826839827374e-01,5.005095839761942722e-01,5.148583813917712027e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.210954356844494484e+01,3.130981738693990337e+02,3.130646066382959702e+02,3.131317411005020972e+02,5.125496031746031855e-01,5.052267832046409834e-01,5.198724231445653876e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.212912863070539338e+01,3.130900835971439164e+02,3.130505643673888585e+02,3.131296028268989744e+02,5.176046176046176228e-01,5.089875909801826470e-01,5.262216442290525986e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.214937759334121026e+01,3.130822523088967841e+02,3.130484264440170818e+02,3.131160781737764864e+02,5.227182539682539986e-01,5.153408705021877978e-01,5.300956374343201993e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.216896265560166057e+01,3.130836580094442070e+02,3.130624434811830383e+02,3.131048725377053756e+02,5.257215007215007008e-01,5.211029097824676493e-01,5.303400916605337523e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.218921161823747568e+01,3.130880141896310533e+02,3.130631614135936616e+02,3.131128669656684451e+02,5.281971500721500679e-01,5.228521389602244218e-01,5.335421611840757139e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.220879668049792599e+01,3.130908885200465761e+02,3.130499398942890821e+02,3.131318371458040701e+02,5.308802308802309522e-01,5.220566575779449492e-01,5.397038041825169552e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.222904564313374109e+01,3.130865519151100784e+02,3.130446460573597278e+02,3.131284577728604290e+02,5.352362914862914822e-01,5.262119651022320044e-01,5.442606178703509601e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.224863070539419141e+01,3.130846199300214039e+02,3.130436601381572359e+02,3.131255797218855719e+02,5.389610389610388630e-01,5.301480914951788304e-01,5.477739864268988956e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.226887966803000651e+01,3.130911618228002453e+02,3.130590005549327088e+02,3.131233230906677818e+02,5.409632034632033681e-01,5.340459857959682921e-01,5.478804211304384442e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.228846473029045683e+01,3.130990074984164835e+02,3.130692046941835542e+02,3.131288103026494127e+02,5.425685425685425889e-01,5.361394893477791079e-01,5.489975957893060698e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.230871369292627193e+01,3.131063619326945400e+02,3.130731464982030161e+02,3.131395773671860638e+02,5.443903318903319244e-01,5.371711547043125368e-01,5.516095090763513120e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.232829875518672225e+01,3.131066914656812514e+02,3.130738787360674564e+02,3.131395041952950464e+02,5.476190476190476719e-01,5.404692703366017481e-01,5.547688249014935957e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.234854771782253735e+01,3.131023124941626179e+02,3.130656853352240319e+02,3.131389396531012039e+02,5.519796176046176672e-01,5.439930405463708762e-01,5.599661946628644582e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.236813278008298767e+01,3.130942165578059644e+02,3.130517578788722517e+02,3.131366752367396771e+02,5.570346320346319935e-01,5.477792231414778668e-01,5.662900409277861202e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.238838174271880277e+01,3.130872126234718849e+02,3.130537306108187181e+02,3.131206946361250516e+02,5.619678932178931996e-01,5.546639065809424451e-01,5.692718798548439540e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.240796680497925308e+01,3.130861125742015929e+02,3.130603503788520356e+02,3.131118747695511502e+02,5.655122655122656328e-01,5.599179590259798500e-01,5.711065719985514155e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.242821576763485503e+01,3.130904652814627980e+02,3.130638994389404957e+02,3.131170311239851003e+02,5.679879148629148888e-01,5.622713322891995658e-01,5.737044974366302119e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.244780082987551850e+01,3.130921699827270572e+02,3.130525533095221249e+02,3.131317866559319896e+02,5.709235209235209441e-01,5.623844752983924167e-01,5.794625665486494714e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.246804979253112045e+01,3.130921844112264125e+02,3.130511923828440217e+02,3.131331764396088033e+02,5.743371212121212155e-01,5.655223476724808851e-01,5.831518947517615459e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.248763485477178392e+01,3.130872253279085839e+02,3.130470748823204872e+02,3.131273757734966807e+02,5.787157287157286278e-01,5.700929649551043088e-01,5.873384924763529469e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.250788381742738586e+01,3.130882464361432085e+02,3.130506459692915655e+02,3.131258469029948515e+02,5.819128787878787845e-01,5.738331792550237509e-01,5.899925783207338181e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.252746887966804934e+01,3.130932862774031378e+02,3.130605143896880804e+02,3.131260581651181951e+02,5.841269841269841612e-01,5.770695415523016125e-01,5.911844267016667098e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.254771784232365128e+01,3.131014815417853470e+02,3.130726678287999221e+02,3.131302952547707719e+02,5.857683982683982160e-01,5.795139555383282959e-01,5.920228409984681361e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.256730290456431476e+01,3.131051493963988150e+02,3.130762900637138273e+02,3.131340087290838028e+02,5.882756132756132850e-01,5.820015639717963651e-01,5.945496625794302048e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.258755186721991670e+01,3.131029583570845034e+02,3.130674664083733774e+02,3.131384503057956294e+02,5.921626984126984183e-01,5.844323486781224375e-01,5.998930481472743992e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.260713692946058018e+01,3.130958392173160973e+02,3.130537495232184710e+02,3.131379289114137237e+02,5.970057720057719841e-01,5.878186706884384050e-01,6.061928733231055633e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.262738589211618212e+01,3.130874781791008559e+02,3.130469982377099996e+02,3.131279581204917122e+02,6.022321428571428825e-01,5.933797186221897446e-01,6.110845670920960204e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.264697095435684560e+01,3.130852342270527515e+02,3.130552968764267803e+02,3.131151715776787228e+02,6.060245310245309103e-01,5.994419489365425679e-01,6.126071131125192526e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.266721991701244754e+01,3.130895881764575961e+02,3.130668436750432875e+02,3.131123326778719047e+02,6.085001803751803884e-01,6.035035620079342022e-01,6.134967987424265745e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.268680497925311279e+01,3.130937935071269180e+02,3.130605742914497682e+02,3.131270127228040678e+02,6.108946608946609347e-01,6.036959057500821402e-01,6.180934160392397292e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.270705394190871296e+01,3.130976145118105478e+02,3.130585102708072895e+02,3.131367187528138061e+02,6.134830447330447134e-01,6.050608805950696834e-01,6.219052088710197435e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.272663900412959137e+01,3.130871712893792846e+02,3.130487556100177358e+02,3.131255869687408335e+02,6.190476190476190688e-01,6.107821047667418846e-01,6.273131333284962530e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.274688796680497838e+01,3.130835078038065831e+02,3.130467757305895589e+02,3.131202398770236073e+02,6.232593795093794853e-01,6.153942614996621430e-01,6.311244975190968276e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.276647302902585679e+01,3.130857436885785319e+02,3.130484768191462308e+02,3.131230105580108329e+02,6.260822510822511289e-01,6.181268262961772120e-01,6.340376758683250458e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.278672199170124557e+01,3.130914509477934189e+02,3.130619855240619245e+02,3.131209163715249133e+02,6.282647907647908037e-01,6.219674233092550297e-01,6.345621582203265776e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.280630705392212221e+01,3.131001292164306733e+02,3.130713678125372326e+02,3.131288906203241140e+02,6.296897546897546327e-01,6.234799215842363740e-01,6.358995877952728915e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.282655601659751099e+01,3.131023791805758947e+02,3.130667543862073217e+02,3.131380039749444677e+02,6.326163419913419794e-01,6.248536589813221687e-01,6.403790250013617902e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.284614107881838763e+01,3.131009870114454543e+02,3.130547924268992688e+02,3.131471815959916398e+02,6.362193362193362400e-01,6.261534314420806879e-01,6.462852409965917921e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.286639004149377641e+01,3.130926186897601156e+02,3.130500819644738613e+02,3.131351554150463699e+02,6.414457070707070274e-01,6.321560799182287527e-01,6.507353342231853022e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.288597510371465482e+01,3.130920332160379758e+02,3.130624156993185352e+02,3.131216507327574163e+02,6.448773448773448269e-01,6.383742254896139778e-01,6.513804642650756760e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.290622406639004183e+01,3.130963775484130451e+02,3.130744628803645924e+02,3.131182922164614979e+02,6.473529942279941940e-01,6.425536944314050869e-01,6.521522940245833011e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.292580912861092024e+01,3.130989071506800769e+02,3.130663753632592261e+02,3.131314389381009278e+02,6.501082251082250796e-01,6.430693393554123283e-01,6.571471108610378309e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.294605809128630725e+01,3.130988691417904306e+02,3.130625685077314984e+02,3.131351697758493628e+02,6.535308441558441706e-01,6.457125124446776443e-01,6.613491758670106968e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.296564315350718566e+01,3.130939434268134391e+02,3.130572338120994118e+02,3.131306530415274665e+02,6.579004329004328744e-01,6.500212783333827460e-01,6.657795874674830028e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.298589211618257266e+01,3.130864173454127126e+02,3.130451271254131029e+02,3.131277075654123223e+02,6.629464285714286031e-01,6.540902012306600843e-01,6.718026559121971220e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.300547717840345108e+01,3.130825068570084113e+02,3.130425366056554708e+02,3.131224771083613518e+02,6.670995670995670812e-01,6.585285758124573841e-01,6.756705583866767784e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.302572614107883808e+01,3.130865544570486350e+02,3.130597936052841419e+02,3.131133153088131280e+02,6.696428571428572063e-01,6.638940932853661936e-01,6.753916210003482190e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.304531120329971650e+01,3.130969058667710669e+02,3.130767173481618784e+02,3.131170943853802555e+02,6.707070707070706961e-01,6.663112420745374020e-01,6.751028993396039901e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.306556016597510350e+01,3.131037405879588960e+02,3.130726833384654242e+02,3.131347978374523677e+02,6.726415945165944432e-01,6.658474588981374565e-01,6.794357301350514300e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.308514522819598191e+01,3.131020957910729976e+02,3.130597354269917219e+02,3.131444561551542733e+02,6.762987012987012880e-01,6.670629988632776897e-01,6.855344037341248864e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.310539419087136892e+01,3.130873759138310106e+02,3.130450754699496088e+02,3.131296763577124125e+02,6.829004329004327856e-01,6.736647304650091872e-01,6.921361353358563839e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.312497925309224733e+01,3.130831532584521142e+02,3.130515659791455505e+02,3.131147405377586779e+02,6.871212121212122437e-01,6.802024189573920854e-01,6.940400052850324020e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.314522821576763434e+01,3.130841801312294592e+02,3.130602942644302971e+02,3.131080659980286214e+02,6.903183621933621783e-01,6.850909681748352797e-01,6.955457562118890769e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.316481327798851275e+01,3.130857285379782979e+02,3.130577284616798011e+02,3.131137286142767948e+02,6.932900432900431786e-01,6.872298667093696967e-01,6.993502198707166606e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.318506224066389976e+01,3.130934118047463244e+02,3.130598198621555071e+02,3.131270037473371417e+02,6.950441919191919782e-01,6.878291635664992576e-01,7.022592202718846988e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.320464730288477817e+01,3.130934469611444229e+02,3.130522460918926981e+02,3.131346478303961476e+02,6.983405483405483727e-01,6.894937019634034270e-01,7.071873947176933184e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.322489626556016518e+01,3.130864433408180503e+02,3.130427254494213685e+02,3.131301612322147321e+02,7.032738095238095788e-01,6.938955359691383329e-01,7.126520830784808247e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.324448132778104359e+01,3.130843456491612073e+02,3.130431493820831861e+02,3.131255419162392286e+02,7.070346320346320157e-01,6.981922734737667779e-01,7.158769905954972534e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.326473029045643237e+01,3.130917211301481302e+02,3.130644053807192790e+02,3.131190368795769814e+02,7.088564213564212402e-01,7.029860197326307514e-01,7.147268229802117290e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.328431535267730901e+01,3.131020654704443587e+02,3.130798149130783941e+02,3.131243160278103232e+02,7.099206349206349520e-01,7.050807953889516311e-01,7.147604744523182729e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.330456431535269779e+01,3.131080603101804058e+02,3.130757733137314176e+02,3.131403473066293941e+02,7.120355339105338688e-01,7.049782310795582596e-01,7.190928367415094780e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.332414937757357443e+01,3.131034110937735022e+02,3.130629192284716851e+02,3.131439029590753194e+02,7.163419913419912799e-01,7.075114149393743057e-01,7.251725677446082541e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.334439834024896321e+01,3.130937075850100655e+02,3.130496041278794337e+02,3.131378110421406973e+02,7.218569624819625163e-01,7.122356171684324222e-01,7.314783077954926105e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.336398340248962668e+01,3.130872898604627039e+02,3.130513942480604896e+02,3.131231854728649182e+02,7.265512265512265033e-01,7.187137225893215353e-01,7.343887305131314713e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.338423236514522863e+01,3.130891436178541767e+02,3.130656294472209993e+02,3.131126577884873541e+02,7.295680014430016014e-01,7.244282285606734595e-01,7.347077743253297433e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.340381742738589210e+01,3.130933495583972217e+02,3.130667263923026553e+02,3.131199727244917881e+02,7.319624819624819256e-01,7.262108041941206515e-01,7.377141597308431997e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.342406639004149405e+01,3.130968592892477886e+02,3.130619776281030227e+02,3.131317409503925546e+02,7.346185064935064624e-01,7.271062334648903391e-01,7.421307795221225856e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.344365145228215752e+01,3.130953905675140732e+02,3.130575209929368725e+02,3.131332601420912738e+02,7.382395382395383621e-01,7.301060775347522069e-01,7.463729989443245172e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.346390041493775946e+01,3.130913823293265068e+02,3.130469630734488646e+02,3.131358015852041490e+02,7.425234487734486688e-01,7.330004463602853848e-01,7.520464511866119528e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.348348547717842294e+01,3.130861124007213903e+02,3.130392459794037450e+02,3.131329788220390355e+02,7.469696969696970612e-01,7.369040507732591561e-01,7.570353431661349664e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.350373443983402488e+01,3.130888004008327812e+02,3.130564979198608171e+02,3.131211028818047453e+02,7.498060966810966566e-01,7.428730477697018664e-01,7.567391455924914467e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.352331950207468836e+01,3.130951722066427010e+02,3.130736248227921692e+02,3.131167195904932328e+02,7.517316017316016952e-01,7.470830985085585851e-01,7.563801049546448052e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.354356846473029030e+01,3.131046754366711866e+02,3.130785791977282884e+02,3.131307716756140849e+02,7.530889249639248773e-01,7.473963820753649623e-01,7.587814678524847922e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.356315352697095378e+01,3.131055278630438465e+02,3.130716110552677947e+02,3.131394446708198984e+02,7.562049062049062131e-01,7.488191207167471664e-01,7.635906916930652599e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.358340248960677066e+01,3.131003169948771188e+02,3.130573116757914818e+02,3.131433223139627557e+02,7.607458513708513781e-01,7.513681209801884586e-01,7.701235817615142976e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.360298755186721920e+01,3.130897257507412519e+02,3.130484779765552048e+02,3.131309735249272990e+02,7.663419913419913243e-01,7.573195534198958745e-01,7.753644292640867741e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.362323651450303608e+01,3.130860586522138647e+02,3.130539662376447723e+02,3.131181510667829571e+02,7.705537518037517408e-01,7.634784735617978768e-01,7.776290300457056048e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.364282157676348461e+01,3.130874591447214357e+02,3.130593258580715883e+02,3.131155924313712831e+02,7.735569985569985541e-01,7.673429754215811416e-01,7.797710216924159665e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.366307053939930150e+01,3.130959744014789976e+02,3.130674417763691508e+02,3.131245070265888444e+02,7.751307720057720729e-01,7.689083527653735040e-01,7.813531912461706419e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.368265560165975181e+01,3.130976715667767394e+02,3.130673076176088330e+02,3.131280355159446458e+02,7.780663780663780171e-01,7.715313178215155165e-01,7.846014383112405177e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.370290456429556691e+01,3.130963241812707452e+02,3.130561974150778042e+02,3.131364509474636861e+02,7.817730880230880919e-01,7.731637530765880229e-01,7.903824229695881609e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.372248962655601723e+01,3.130902129585227271e+02,3.130434663147941023e+02,3.131369596022513520e+02,7.863997113997113209e-01,7.763525062158336265e-01,7.964469165835890152e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.374273858919183233e+01,3.130840469576608029e+02,3.130447040878571556e+02,3.131233898274644503e+02,7.911525974025974683e-01,7.827188906672970514e-01,7.995863041378978853e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.376232365145228265e+01,3.130896148305942006e+02,3.130645690703765922e+02,3.131146605908118090e+02,7.932539682539683223e-01,7.879315859964775015e-01,7.985763505114591432e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.378257261408809775e+01,3.131003125741495410e+02,3.130802410744993267e+02,3.131203840737997552e+02,7.943542568542568683e-01,7.900526586006849650e-01,7.986558551078287715e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.380215767634854807e+01,3.131064802194737808e+02,3.130751526460091441e+02,3.131378077929384176e+02,7.963203463203463173e-01,7.895049327256201677e-01,8.031357599150724669e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.382240663898436317e+01,3.131034536310070848e+02,3.130619102519121384e+02,3.131449970101020313e+02,8.003878066378067313e-01,7.913163740566070414e-01,8.094592392190064212e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.384199170124481348e+01,3.130923359643514345e+02,3.130475837580175948e+02,3.131370881706852742e+02,8.060966810966812002e-01,7.963247402088157179e-01,8.158686219845466825e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.386224066388062859e+01,3.130839798824196691e+02,3.130454933513082096e+02,3.131224664135311286e+02,8.113230519480518765e-01,8.028896019987254995e-01,8.197565018973782536e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.388182572614107890e+01,3.130817397893981706e+02,3.130497572224708165e+02,3.131137223563255247e+02,8.151154401154401263e-01,8.081002599941010667e-01,8.221306202367791860e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.390207468877689401e+01,3.130916163975469999e+02,3.130706341582516643e+02,3.131125986368423355e+02,8.163961038961039529e-01,8.118291909769623782e-01,8.209630168152455276e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.392165975103734432e+01,3.130986286209284231e+02,3.130733757409717555e+02,3.131238815008850906e+02,8.181818181818183433e-01,8.127922512562820723e-01,8.235713851073546143e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.394190871367315943e+01,3.131013805352743589e+02,3.130624535702169169e+02,3.131403075003318008e+02,8.210001803751802996e-01,8.126689860994653625e-01,8.293313746508952367e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.396149377593360974e+01,3.130961562545138577e+02,3.130483340690552723e+02,3.131439784399724431e+02,8.254329004329004071e-01,8.151622800083322407e-01,8.357035208574685736e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.398174273856942662e+01,3.130849855799512511e+02,3.130408763300529245e+02,3.131290948298495778e+02,8.312680375180375725e-01,8.217917505579596105e-01,8.407443244781155345e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.400132780082987516e+01,3.130872208338155360e+02,3.130571414313401419e+02,3.131173002362909301e+02,8.340909090909089940e-01,8.276360981398817040e-01,8.405457200419362840e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.402157676346569204e+01,3.130979219635073605e+02,3.130848224367366583e+02,3.131110214902780626e+02,8.351911976911977620e-01,8.323583883992111687e-01,8.380240069831843552e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.404116182572614058e+01,3.131074245237057312e+02,3.130825442337556410e+02,3.131323048136558214e+02,8.364357864357865324e-01,8.309909650953173355e-01,8.418806077762557294e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.406141078836195746e+01,3.131069777554096731e+02,3.130702795069157105e+02,3.131436760039036358e+02,8.399440836940837984e-01,8.319228265987778093e-01,8.479653407893897876e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.408099585062240600e+01,3.130966049008731034e+02,3.130560034327280050e+02,3.131372063690182017e+02,8.454906204906205147e-01,8.366206354617399255e-01,8.543606055195011040e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.410124481325822288e+01,3.130818927916580492e+02,3.130413487540039910e+02,3.131224368293121074e+02,8.520923520923521233e-01,8.432223670634715340e-01,8.609623371212327125e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.412082987551867141e+01,3.130751791378748976e+02,3.130411747369364548e+02,3.131091835388133404e+02,8.568542568542568683e-01,8.494049584420546584e-01,8.643035552664590782e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.414107883815448830e+01,3.130858972990571374e+02,3.130737061450294050e+02,3.130980884530848698e+02,8.579545454545454142e-01,8.552776294950115155e-01,8.606314614140793129e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.416066390041493861e+01,3.130962496098783276e+02,3.130761302709235565e+02,3.131163689488330988e+02,8.590187590187590150e-01,8.547747644531449307e-01,8.632627535843730993e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.418091286305075371e+01,3.131028347668431593e+02,3.130635153979042116e+02,3.131421541357821070e+02,8.610073953823954573e-01,8.525921356472391244e-01,8.694226551175517903e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.420049792531120403e+01,3.130954456054740831e+02,3.130493415247494227e+02,3.131415496861987435e+02,8.659090909090909616e-01,8.560211742462610074e-01,8.757970075719209158e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.422074688796680420e+01,3.130820891666453463e+02,3.130375095267361303e+02,3.131266688065545623e+02,8.722177128427128778e-01,8.626477693629683863e-01,8.817876563224573694e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.424033195020746945e+01,3.130815177882057014e+02,3.130484575346670226e+02,3.131145780417443802e+02,8.756493506493506773e-01,8.685464151457922277e-01,8.827522861529091269e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.426058091286307139e+01,3.130922269840523882e+02,3.130784405524730118e+02,3.131060134156317645e+02,8.767496392496392232e-01,8.737708262898680189e-01,8.797284522094104275e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.428016597510373487e+01,3.131025706340109309e+02,3.130791797757127028e+02,3.131259614923091590e+02,8.778138528138527130e-01,8.726908166310458626e-01,8.829368889966595635e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.430041493775933681e+01,3.131064818442394539e+02,3.130677131137002789e+02,3.131452505747786290e+02,8.803796897546896094e-01,8.719213354078065858e-01,8.888380441015726330e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.432000000000000028e+01,3.130975877891527261e+02,3.130536323344576886e+02,3.131415432438477637e+02,8.856060606060606188e-01,8.760185810343060764e-01,8.951935401778151613e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.434024896265560223e+01,3.130833951210547639e+02,3.130401034125289925e+02,3.131266868295805352e+02,8.920950577200577047e-01,8.826391576921556181e-01,9.015509577479597914e-01,3.131499999999999773e+02,2.000000000000000111e-01


==> data/FL_geostatnode0_accuracy.csv <==
1.301244813278008283e-01,1.673029045643153467e-01,6.443209846814473840e-01,6.118518710136413574e-01,6.807407140731811523e-01
1.752697095435684638e-01,6.426556016597509968e-01,5.871604879697164270e-01,5.251851677894592285e-01,6.644444465637207031e-01
2.735269709543568517e-01,8.205809128630705551e-01,7.137037118275960657e-01,7.074074149131774902e-01,7.259259223937988281e-01
4.063070539419086913e-01,9.985062240663900024e-01,7.779012322425842285e-01,7.614814639091491699e-01,7.888888716697692871e-01
5.390871369294605309e-01,1.176431535269709450e+00,8.025926152865091590e-01,7.711111307144165039e-01,8.344444632530212402e-01
6.506224066390041694e-01,1.513692946058091238e+00,8.085185090700784949e-01,7.766666412353515625e-01,8.299999833106994629e-01
6.824896265560166375e-01,1.858921161825726198e+00,8.175308505694071082e-01,7.851851582527160645e-01,8.425925970077514648e-01
8.152697095435684771e-01,2.204149377593361159e+00,8.355555534362792969e-01,8.029629588127136230e-01,8.640740513801574707e-01
8.285477178423236166e-01,2.382074688796680384e+00,8.306172688802083703e-01,7.888888716697692871e-01,8.662962913513183594e-01
9.586721991701244727e-01,2.727302904564315345e+00,8.428394993146260950e-01,7.974073886871337891e-01,8.781481385231018066e-01
1.006473029045643175e+00,2.905228215767635014e+00,8.471604983011881140e-01,8.029629588127136230e-01,8.833333253860473633e-01
1.102074688796680579e+00,3.250456431535269530e+00,8.556789954503377649e-01,8.125925660133361816e-01,8.903703689575195312e-01
1.184398340248962622e+00,3.595684647302904491e+00,8.581481575965881348e-01,8.137037158012390137e-01,8.944444656372070312e-01
1.245477178423236575e+00,3.773609958506224160e+00,8.606172800064086914e-01,8.166666626930236816e-01,8.966666460037231445e-01
1.378257261410788415e+00,4.203817427385891925e+00,8.629629611968994141e-01,8.233333230018615723e-01,8.985185027122497559e-01
1.521659751037344410e+00,4.647302904564315718e+00,8.660493890444437293e-01,8.248147964477539062e-01,9.011111259460449219e-01
1.548215767634854689e+00,5.204979253112033355e+00,8.658024668693542480e-01,8.237037062644958496e-01,9.011111259460449219e-01
1.848298755186722042e+00,5.651120331950207465e+00,8.674074014027913782e-01,8.233333230018615723e-01,9.018518328666687012e-01
1.866887966804979149e+00,6.195518672199169963e+00,8.667901158332824707e-01,8.218518495559692383e-01,9.007407426834106445e-01
1.991701244813278038e+00,6.633692946058091344e+00,8.680246869723001746e-01,8.277778029441833496e-01,8.985185027122497559e-01
2.212116182572613887e+00,7.172780082987551431e+00,8.671604990959167480e-01,8.255555629730224609e-01,8.962963223457336426e-01
2.302406639004149547e+00,7.579087136929461010e+00,8.656790256500244141e-01,8.244444727897644043e-01,8.944444656372070312e-01
2.390041493775933557e+00,7.757012448132780236e+00,8.661728302637735633e-01,8.240740895271301270e-01,8.933333158493041992e-01
2.445809128630705320e+00,8.118174273858921097e+00,8.669135769208272668e-01,8.248147964477539062e-01,8.937036991119384766e-01
2.735269709543568517e+00,8.463402489626556502e+00,8.659259279568990442e-01,8.233333230018615723e-01,8.940740823745727539e-01
2.756514522821576829e+00,8.641327800829875727e+00,8.656790057818094519e-01,8.225926160812377930e-01,8.933333158493041992e-01
2.889294605809128669e+00,8.986556016597511132e+00,8.661728302637735633e-01,8.237037062644958496e-01,8.948147892951965332e-01
2.913195020746888186e+00,9.331784232365144760e+00,8.666666547457376746e-01,8.251851797103881836e-01,8.937036991119384766e-01
3.200000000000000178e+00,9.509709543568463985e+00,8.664197524388631555e-01,8.237037062644958496e-01,8.948147892951965332e-01
3.258423236514522703e+00,9.854937759336099390e+00,8.661728501319885254e-01,8.248147964477539062e-01,8.944444656372070312e-01
3.343402489626555951e+00,1.003286307053941862e+01,8.669135769208272668e-01,8.259259462356567383e-01,8.951851725578308105e-01
3.603651452282157663e+00,1.037809128630705402e+01,8.672839601834615442e-01,8.270370364189147949e-01,8.955555558204650879e-01
3.654107883817427460e+00,1.089062240663900383e+01,8.671604990959167480e-01,8.255555629730224609e-01,8.951851725578308105e-01
3.781576763485477333e+00,1.170589211618257330e+01,8.665432135264078406e-01,8.244444727897644043e-01,8.955555558204650879e-01
3.797510373443983234e+00,1.221842323651452311e+01,8.671605189641317102e-01,8.244444727897644043e-01,8.962963223457336426e-01
4.097593360995850809e+00,1.314788381742738643e+01,8.674074014027913782e-01,8.251851797103881836e-01,8.940740823745727539e-01
4.211784232365145542e+00,1.368962655601659684e+01,8.674074014027913782e-01,8.259259462356567383e-01,8.948147892951965332e-01
4.240995850622407026e+00,nan,8.674074014027913782e-01,8.259259462356567383e-01,8.951851725578308105e-01
4.541078838174273713e+00,nan,8.667901357014974328e-01,8.274074196815490723e-01,8.929629921913146973e-01
4.655269709543568446e+00,nan,8.677777846654256555e-01,8.277778029441833496e-01,8.940740823745727539e-01
4.684481327800829931e+00,nan,8.679012258847554895e-01,8.285185098648071289e-01,8.948147892951965332e-01
4.984564315352697506e+00,nan,8.675308624903360633e-01,8.266666531562805176e-01,8.962963223457336426e-01
5.117344398340248901e+00,nan,8.677777846654256555e-01,8.285185098648071289e-01,8.929629921913146973e-01
5.212946058091286083e+00,nan,8.685185114542642859e-01,8.274074196815490723e-01,8.951851725578308105e-01
5.332448132780083228e+00,nan,8.667901158332824707e-01,8.251851797103881836e-01,8.937036991119384766e-01
5.632531120331949914e+00,nan,8.664197524388631555e-01,8.266666531562805176e-01,8.922222256660461426e-01
5.659087136929460193e+00,nan,8.687654336293538782e-01,8.281481266021728516e-01,8.955555558204650879e-01
5.943236514522821423e+00,nan,8.667901158332824707e-01,8.255555629730224609e-01,8.933333158493041992e-01
6.076016597510373707e+00,nan,8.653086622556050989e-01,8.255555629730224609e-01,8.911111354827880859e-01
6.203485477178423579e+00,nan,8.661728501319885254e-01,8.255555629730224609e-01,8.925926089286804199e-01
6.389377593360995533e+00,nan,8.671604990959167480e-01,8.266666531562805176e-01,8.929629921913146973e-01
6.522157676348547817e+00,nan,8.669135769208272668e-01,8.281481266021728516e-01,8.918518424034118652e-01
6.641659751037344073e+00,nan,8.674074014027913782e-01,8.281481266021728516e-01,8.937036991119384766e-01
6.832863070539419326e+00,nan,8.672839601834615442e-01,8.277778029441833496e-01,8.940740823745727539e-01
6.965643153526970721e+00,nan,8.674074014027913782e-01,8.262962698936462402e-01,8.944444656372070312e-01
7.180746887966805048e+00,nan,8.679012457529703406e-01,8.270370364189147949e-01,8.959259390830993652e-01
7.204647302904564121e+00,nan,8.681481480598449707e-01,8.277778029441833496e-01,8.955555558204650879e-01
7.504730290456431696e+00,nan,8.686419924100240442e-01,8.259259462356567383e-01,8.977777957916259766e-01
7.587053941908713739e+00,nan,8.708642125129699707e-01,8.259259462356567383e-01,9.011111259460449219e-01
7.648132780082987914e+00,nan,8.695061802864074707e-01,8.259259462356567383e-01,9.003703594207763672e-01
7.764979253112032964e+00,nan,8.687654534975687293e-01,8.222222328186035156e-01,9.066666960716247559e-01
7.791535269709543243e+00,nan,8.702469070752462121e-01,8.233333230018615723e-01,9.077777862548828125e-01
8.091618257261410818e+00,nan,8.683950702349344519e-01,8.277778029441833496e-01,8.970370292663574219e-01
8.126141078838173826e+00,nan,8.708641926447550086e-01,8.277778029441833496e-01,9.037036895751953125e-01
8.235020746887967036e+00,nan,8.708641926447550086e-01,8.299999833106994629e-01,9.003703594207763672e-01
8.471369294605809230e+00,nan,8.767901261647542688e-01,8.422222137451171875e-01,9.066666960716247559e-01
8.545726141078837657e+00,nan,8.766666650772094727e-01,8.444444537162780762e-01,9.077777862548828125e-01
8.649294605809128456e+00,nan,8.800000150998433801e-01,8.466666936874389648e-01,9.133333563804626465e-01
8.689128630705393874e+00,nan,8.817283908526102332e-01,8.462963104248046875e-01,9.170370101928710938e-01
8.994522821576763860e+00,nan,8.795061707496643066e-01,8.451851606369018555e-01,9.125925898551940918e-01
8.999834024896266271e+00,nan,8.796296119689941406e-01,8.451851606369018555e-01,9.125925898551940918e-01
9.132614107883817667e+00,nan,8.802469174067178992e-01,8.474074006080627441e-01,9.092592597007751465e-01
9.339751037344397488e+00,nan,8.835802475611368445e-01,8.566666841506958008e-01,9.088888764381408691e-01
9.443319502074688288e+00,nan,8.835802475611368445e-01,8.581481575965881348e-01,9.092592597007751465e-01
9.517676348547718490e+00,nan,8.864197532335916785e-01,8.677777647972106934e-01,9.114814996719360352e-01
9.586721991701244505e+00,nan,8.870370586713155481e-01,8.703703880310058594e-01,9.114814996719360352e-01
9.862904564315352118e+00,nan,8.912345568339029578e-01,8.770370483398437500e-01,9.137036800384521484e-01
9.897427385892116902e+00,nan,8.937036991119384766e-01,8.807407617568969727e-01,9.155555367469787598e-01
1.003020746887966830e+01,nan,8.982716202735900879e-01,8.874074220657348633e-01,9.133333563804626465e-01
1.004082987551867134e+01,nan,8.967901269594827918e-01,8.870370388031005859e-01,9.129629731178283691e-01
1.034091286307053892e+01,nan,8.977777759234110144e-01,8.892592787742614746e-01,9.107407331466674805e-01
1.038605809128630675e+01,nan,8.969135681788126258e-01,8.855555653572082520e-01,9.118518233299255371e-01
1.065161825726141132e+01,nan,8.967901269594827918e-01,8.851851820945739746e-01,9.162963032722473145e-01
1.089858921161825656e+01,nan,8.986419836680094031e-01,8.840740919113159180e-01,9.200000166893005371e-01
1.112962655601659812e+01,nan,8.992592493693033484e-01,8.862962722778320312e-01,9.181481599807739258e-01
1.159701244813278009e+01,nan,9.022222161293029785e-01,8.914814591407775879e-01,9.174073934555053711e-01
1.171385892116182603e+01,nan,9.035802284876505164e-01,8.918518424034118652e-01,9.188888669013977051e-01
1.216796680497925287e+01,nan,9.032098650932312012e-01,8.918518424034118652e-01,9.177777767181396484e-01
1.222639004149377584e+01,nan,9.058024684588114050e-01,8.933333158493041992e-01,9.200000166893005371e-01
1.264597510373443967e+01,nan,9.064197341601053504e-01,8.970370292663574219e-01,9.170370101928710938e-01
1.311336099585062165e+01,nan,9.075308640797933313e-01,8.977777957916259766e-01,9.174073934555053711e-01
1.315585062240663916e+01,nan,9.104938308397928504e-01,9.029629826545715332e-01,9.177777767181396484e-01
1.342406639004149405e+01,nan,9.101234475771585730e-01,9.044444561004638672e-01,9.155555367469787598e-01
1.369759336099585134e+01,nan,9.123456676801046106e-01,9.059259295463562012e-01,9.207407236099243164e-01
1.392863070539419112e+01,nan,9.123457074165344238e-01,9.066666960716247559e-01,9.203703999519348145e-01


==> data/FL_geostatnode1_accuracy.csv <==
1.301244813278008283e-01,5.258091286307053913e-01,6.518518328666687012e-01,5.985184907913208008e-01,6.911110877990722656e-01
2.629045643153526957e-01,7.037344398340249496e-01,7.308642069498697547e-01,7.170370221138000488e-01,7.474074363708496094e-01
3.956846473029045907e-01,8.816597510373443969e-01,7.541975378990173340e-01,7.407407164573669434e-01,7.659259438514709473e-01
5.337759336099584528e-01,1.059585062240663955e+00,7.392592628796895715e-01,7.211111187934875488e-01,7.581481337547302246e-01
5.390871369294605309e-01,1.418091286307053833e+00,7.411111195882161828e-01,7.229629755020141602e-01,7.603703737258911133e-01
6.718672199170124815e-01,1.763319502074688794e+00,7.802468935648599890e-01,7.429629564285278320e-01,8.040740489959716797e-01
7.117012448132780111e-01,2.108547717842323532e+00,7.891357938448587683e-01,7.555555701255798340e-01,8.159258961677551270e-01
8.152697095435684771e-01,2.286473029045643202e+00,8.106172879536946985e-01,7.674074172973632812e-01,8.437036871910095215e-01
8.896265560165974584e-01,2.631701244813278162e+00,8.234567840894063684e-01,7.851851582527160645e-01,8.511111140251159668e-01
9.586721991701244727e-01,2.809626556016597387e+00,8.367901245752970008e-01,7.992592453956604004e-01,8.670370578765869141e-01
1.067551867219916906e+00,3.154854771784232348e+00,8.470370372136434289e-01,8.103703856468200684e-01,8.762962818145751953e-01
1.102074688796680579e+00,3.500082987551867308e+00,8.486419916152954102e-01,8.114814758300781250e-01,8.792592883110046387e-01
1.234854771784232419e+00,3.678008298755186534e+00,8.540740807851155969e-01,8.088889122009277344e-01,8.859259486198425293e-01
1.367634854771784259e+00,4.079004149377593258e+00,8.556790153185526160e-01,8.051851987838745117e-01,8.888888955116271973e-01
1.426058091286307006e+00,4.519834024896265845e+00,8.596296310424804688e-01,8.111110925674438477e-01,8.929629921913146973e-01
1.678340248962655545e+00,5.080165975103734688e+00,8.613580266634622840e-01,8.122222423553466797e-01,8.914814591407775879e-01
1.771286307053941966e+00,5.526307053941908798e+00,8.628395001093546179e-01,8.162962794303894043e-01,8.922222256660461426e-01
1.821742738589211541e+00,6.070705394190871296e+00,8.630864222844442102e-01,8.159258961677551270e-01,8.940740823745727539e-01
2.116514522821576705e+00,6.511535269709543883e+00,8.656790057818094519e-01,8.211110830307006836e-01,8.970370292663574219e-01
2.132448132780083050e+00,7.050622406639003970e+00,8.665432135264078406e-01,8.218518495559692383e-01,8.977777957916259766e-01
2.265228215767634889e+00,7.464896265560166277e+00,8.660493890444437293e-01,8.222222328186035156e-01,8.959259390830993652e-01
2.294439834024896374e+00,8.003983402489627252e+00,8.658024668693542480e-01,8.218518495559692383e-01,8.974074125289916992e-01
2.575933609958506398e+00,8.349211618257260881e+00,8.671604792277017859e-01,8.262962698936462402e-01,8.948147892951965332e-01
2.639668049792531335e+00,8.527136929460580106e+00,8.674074014027913782e-01,8.251851797103881836e-01,8.959259390830993652e-01
2.719336099585062172e+00,8.872365145228215511e+00,8.679012258847554895e-01,8.274074196815490723e-01,8.948147892951965332e-01
2.817593360995850560e+00,9.217593360995850915e+00,8.683950503667196008e-01,8.266666531562805176e-01,8.951851725578308105e-01
3.030041493775933681e+00,9.395518672199170140e+00,8.682715892791748047e-01,8.262962698936462402e-01,8.966666460037231445e-01
3.162821576763485520e+00,9.740746887966805545e+00,8.685185114542642859e-01,8.262962698936462402e-01,8.959259390830993652e-01
3.173443983402489454e+00,1.008597510373443917e+01,8.688888947168985633e-01,8.270370364189147949e-01,8.970370292663574219e-01
3.473526970954357029e+00,1.026390041493776017e+01,8.681481480598449707e-01,8.277778029441833496e-01,8.955555558204650879e-01
3.508049792531120481e+00,1.077643153526970998e+01,8.687654137611389160e-01,8.262962698936462402e-01,8.981481194496154785e-01
3.616929460580912803e+00,1.158107883817427464e+01,8.687654336293538782e-01,8.288888931274414062e-01,8.955555558204650879e-01
3.685975103734439706e+00,1.257692946058091366e+01,8.683950503667196008e-01,8.262962698936462402e-01,8.970370292663574219e-01
3.927634854771784312e+00,1.356746887966805026e+01,8.686419725418090820e-01,8.288888931274414062e-01,8.951851725578308105e-01
4.060414937759335707e+00,nan,8.686419725418090820e-01,8.285185098648071289e-01,8.940740823745727539e-01
4.086970954356846875e+00,nan,8.679012258847554895e-01,8.266666531562805176e-01,8.940740823745727539e-01
4.371120331950207216e+00,nan,8.692592581113179895e-01,8.292592763900756836e-01,8.955555558204650879e-01
4.503900414937759500e+00,nan,8.688888947168985633e-01,8.277778029441833496e-01,8.948147892951965332e-01
4.527800829875518573e+00,nan,8.683950503667196008e-01,8.285185098648071289e-01,8.948147892951965332e-01
4.814605809128631009e+00,nan,8.686419725418090820e-01,8.288888931274414062e-01,8.951851725578308105e-01
4.947385892116182404e+00,nan,8.695061604181925086e-01,8.303703665733337402e-01,8.951851725578308105e-01
5.088132780082987416e+00,nan,8.690123359362283972e-01,8.281481266021728516e-01,8.948147892951965332e-01
5.125311203319502518e+00,nan,8.683950503667196008e-01,8.274074196815490723e-01,8.948147892951965332e-01
5.425394190871369204e+00,nan,8.687654534975687293e-01,8.277778029441833496e-01,8.959259390830993652e-01
5.534273858921161526e+00,nan,8.687654336293538782e-01,8.285185098648071289e-01,8.951851725578308105e-01
5.568796680497925422e+00,nan,8.685185313224792480e-01,8.288888931274414062e-01,8.940740823745727539e-01
5.868879668049792109e+00,nan,8.688888748486837121e-01,8.288888931274414062e-01,8.948147892951965332e-01
6.001659751037344392e+00,nan,8.686419725418090820e-01,8.285185098648071289e-01,8.955555558204650879e-01
6.078672199170124912e+00,nan,8.681481679280599328e-01,8.277778029441833496e-01,8.944444656372070312e-01
6.370788381742738871e+00,nan,8.680246869723001746e-01,8.266666531562805176e-01,8.944444656372070312e-01
6.503568464730290266e+00,nan,8.676543235778808594e-01,8.274074196815490723e-01,8.933333158493041992e-01
6.519502074688796611e+00,nan,8.676543037096658972e-01,8.281481266021728516e-01,8.937036991119384766e-01
6.814273858921161775e+00,nan,8.683950503667196008e-01,8.285185098648071289e-01,8.948147892951965332e-01
6.947053941908714059e+00,nan,8.693826993306478235e-01,8.299999833106994629e-01,8.948147892951965332e-01
7.058589211618257586e+00,nan,8.691357970237731934e-01,8.292592763900756836e-01,8.948147892951965332e-01
7.271037344398339819e+00,nan,8.686419725418090820e-01,8.266666531562805176e-01,8.966666460037231445e-01
7.403817427385892103e+00,nan,8.697530825932821008e-01,8.214814662933349609e-01,9.051851630210876465e-01
7.472863070539419006e+00,nan,8.704938292503356934e-01,8.218518495559692383e-01,9.077777862548828125e-01
7.714522821576763612e+00,nan,8.686419725418090820e-01,8.192592859268188477e-01,9.037036895751953125e-01
7.847302904564315007e+00,nan,8.639506101608276367e-01,8.185185194015502930e-01,8.974074125289916992e-01
8.011950207468879981e+00,nan,8.680246869723001746e-01,8.266666531562805176e-01,9.029629826545715332e-01
8.046473029045642988e+00,nan,8.679012457529703406e-01,8.240740895271301270e-01,9.055555462837219238e-01
8.346556016597510563e+00,nan,8.707407315572103235e-01,8.262962698936462402e-01,9.111111164093017578e-01
8.357178423236515385e+00,nan,8.728395104408264160e-01,8.337036967277526855e-01,9.081481695175170898e-01
8.489958506224066781e+00,nan,8.728394905726114539e-01,8.285185098648071289e-01,9.118518233299255371e-01
8.535103734439834611e+00,nan,8.743210037549337121e-01,8.329629898071289062e-01,9.107407331466674805e-01
8.800663900414937402e+00,nan,8.775308728218078613e-01,8.422222137451171875e-01,9.111111164093017578e-01
8.880331950207468239e+00,nan,8.766666650772094727e-01,8.437036871910095215e-01,9.133333563804626465e-01
8.944066390041493619e+00,nan,8.790123462677001953e-01,8.466666936874389648e-01,9.137036800384521484e-01
9.225560165975103644e+00,nan,8.804938395818074914e-01,8.551852107048034668e-01,9.088888764381408691e-01
9.254771784232366016e+00,nan,8.827160398165384558e-01,8.588888645172119141e-01,9.103703498840332031e-01
9.387551867219917412e+00,nan,8.804938197135925293e-01,8.607407212257385254e-01,9.070370197296142578e-01
9.403485477178422869e+00,nan,8.835802475611368445e-01,8.651852011680603027e-01,9.092592597007751465e-01
9.698257261410788033e+00,nan,8.850617408752441406e-01,8.711110949516296387e-01,9.100000262260437012e-01
9.748713692946058273e+00,nan,8.867901166280111047e-01,8.685185313224792480e-01,9.140740633010864258e-01
9.841659751037344250e+00,nan,8.918518424034118652e-01,8.811110854148864746e-01,9.129629731178283691e-01
1.009394190871369368e+01,nan,8.904938300450643274e-01,8.755555748939514160e-01,9.103703498840332031e-01
1.015236514522821665e+01,nan,8.919753034909566614e-01,8.770370483398437500e-01,9.140740633010864258e-01
1.027186721991701290e+01,nan,8.930864334106445312e-01,8.792592883110046387e-01,9.207407236099243164e-01
1.029576763485477109e+01,nan,8.948148091634114953e-01,8.825926184654235840e-01,9.188888669013977051e-01
1.076315352697095484e+01,nan,8.970370491345723840e-01,8.840740919113159180e-01,9.166666865348815918e-01
1.078439834024896271e+01,nan,8.976543148358663293e-01,8.862962722778320312e-01,9.151852130889892578e-01
1.124116182572614164e+01,nan,8.987654447555541992e-01,8.822222352027893066e-01,9.166666865348815918e-01
1.158904564315352737e+01,nan,9.020987749099731445e-01,8.837037086486816406e-01,9.211111068725585938e-01
1.159170124481327768e+01,nan,9.020987550417581824e-01,8.829629421234130859e-01,9.211111068725585938e-01
1.205908713692946144e+01,nan,9.029629627863565711e-01,8.892592787742614746e-01,9.207407236099243164e-01
1.252647302904564341e+01,nan,9.038271705309549597e-01,8.918518424034118652e-01,9.233333468437194824e-01
1.258489626556016638e+01,nan,9.062962929407755164e-01,8.948147892951965332e-01,9.229629635810852051e-01
1.303103734439834049e+01,nan,9.085185130437215539e-01,8.974074125289916992e-01,9.229629635810852051e-01
1.349842323651452247e+01,nan,9.107407331466674805e-01,9.003703594207763672e-01,9.255555272102355957e-01
1.357543568464730299e+01,nan,9.120987653732299805e-01,9.018518328666687012e-01,9.248148202896118164e-01
1.400033195020746923e+01,nan,9.129629532496134070e-01,9.033333063125610352e-01,9.244444370269775391e-01


==> data/FL_geostatnode2_accuracy.csv <==
1.301244813278008283e-01,4.063070539419086913e-01,6.416049202283223840e-01,6.122221946716308594e-01,6.774073839187622070e-01
2.629045643153526957e-01,5.842323651452282496e-01,7.062962849934896203e-01,6.922222375869750977e-01,7.151851654052734375e-01
3.956846473029045907e-01,7.727800829875518529e-01,7.264197468757629395e-01,6.944444179534912109e-01,7.448148131370544434e-01
4.142738589211618083e-01,9.507053941908714112e-01,7.227160533269246789e-01,7.144444584846496582e-01,7.329629659652709961e-01
5.390871369294605309e-01,1.317178423236514462e+00,7.686419685681661340e-01,7.359259128570556641e-01,7.959259152412414551e-01
5.921991701244813111e-01,1.662406639004149422e+00,7.645679116249084473e-01,7.314814925193786621e-01,7.962962985038757324e-01
6.824896265560166375e-01,1.840331950207468870e+00,7.965432008107503625e-01,7.670370340347290039e-01,8.251851797103881836e-01
7.807468879668050254e-01,2.185560165975103608e+00,8.182716170946756629e-01,7.748148441314697266e-01,8.562963008880615234e-01
8.258921161825726331e-01,2.363485477178423277e+00,8.272839585940042761e-01,7.874073982238769531e-01,8.651852011680603027e-01
9.586721991701244727e-01,2.708713692946058238e+00,8.387654225031534461e-01,7.959259152412414551e-01,8.770370483398437500e-01
9.692946058091286288e-01,3.053941908713692754e+00,8.401234547297159461e-01,7.970370650291442871e-01,8.777777552604675293e-01
1.102074688796680579e+00,3.231867219917012424e+00,8.533333341280618933e-01,8.111110925674438477e-01,8.962963223457336426e-01
1.234854771784232419e+00,3.577095435684647384e+00,8.564197619756063196e-01,8.151851892471313477e-01,9.011111259460449219e-01
1.325145228215767634e+00,3.951535269709543385e+00,8.574074109395345422e-01,8.148148059844970703e-01,8.940740823745727539e-01
1.378257261410788415e+00,4.129460580912863499e+00,8.598765532175699500e-01,8.170370459556579590e-01,8.970370292663574219e-01
1.670373443983402595e+00,4.474688796680498015e+00,8.638271689414978027e-01,8.237037062644958496e-01,8.959259390830993652e-01
1.688962655601659701e+00,4.955352697095436021e+00,8.643209934234619141e-01,8.237037062644958496e-01,8.970370292663574219e-01
1.821742738589211541e+00,5.401493775933610131e+00,8.640740712483724328e-01,8.218518495559692383e-01,8.985185027122497559e-01
1.848298755186722042e+00,5.948547717842323834e+00,8.638271689414978027e-01,8.181481361389160156e-01,8.977777957916259766e-01
2.132448132780083050e+00,6.389377593360995533e+00,8.643209735552469519e-01,8.229629397392272949e-01,8.951851725578308105e-01
2.193526970954356781e+00,6.928464730290456508e+00,8.650617202123006555e-01,8.225926160812377930e-01,8.948147892951965332e-01
2.275850622406638823e+00,7.348049792531120339e+00,8.649382789929708215e-01,8.222222328186035156e-01,8.937036991119384766e-01
2.371452282157676450e+00,7.525975103734439564e+00,8.654320836067199707e-01,8.211110830307006836e-01,8.940740823745727539e-01
2.586556016597510332e+00,7.887136929460581314e+00,8.651852011680603027e-01,8.222222328186035156e-01,8.929629921913146973e-01
2.716680497925311411e+00,8.232365145228214942e+00,8.651852011680603027e-01,8.225926160812377930e-01,8.925926089286804199e-01
2.729958506224066550e+00,8.410290456431535944e+00,8.653086622556050989e-01,8.225926160812377930e-01,8.929629921913146973e-01
3.030041493775933681e+00,8.755518672199169572e+00,8.653086423873901367e-01,8.251851797103881836e-01,8.918518424034118652e-01
3.061908713692945927e+00,9.100746887966804977e+00,8.664197723070780066e-01,8.259259462356567383e-01,8.929629921913146973e-01
3.173443983402489454e+00,9.278672199170124202e+00,8.655555645624796179e-01,8.262962698936462402e-01,8.929629921913146973e-01
3.239834024896265596e+00,9.623900414937759606e+00,8.666666746139526367e-01,8.244444727897644043e-01,8.951851725578308105e-01
3.484149377593360963e+00,9.969128630705395011e+00,8.660493890444437293e-01,8.262962698936462402e-01,8.929629921913146973e-01
3.585062240663900557e+00,1.014705394190871424e+01,8.670370380083719519e-01,8.266666531562805176e-01,8.944444656372070312e-01
3.627551867219917181e+00,1.049228215767634786e+01,8.667901158332824707e-01,8.262962698936462402e-01,8.940740823745727539e-01
3.927634854771784312e+00,1.100481327800829945e+01,8.669135769208272668e-01,8.270370364189147949e-01,8.940740823745727539e-01
3.959502074688796558e+00,1.189975103734439799e+01,8.674074014027913782e-01,8.274074196815490723e-01,8.948147892951965332e-01
4.071037344398340529e+00,1.245477178423236531e+01,8.667901158332824707e-01,8.270370364189147949e-01,8.933333158493041992e-01
4.137427385892116227e+00,1.344265560165975160e+01,8.679012457529703406e-01,8.255555629730224609e-01,8.955555558204650879e-01
4.381742738589212038e+00,nan,8.670370181401571008e-01,8.248147964477539062e-01,8.948147892951965332e-01
4.482655601659750744e+00,nan,8.682715892791748047e-01,8.262962698936462402e-01,8.951851725578308105e-01
4.525145228215767368e+00,nan,8.672839601834615442e-01,8.259259462356567383e-01,8.959259390830993652e-01
4.825228215767634943e+00,nan,8.656790057818094519e-01,8.251851797103881836e-01,8.933333158493041992e-01
4.963319502074688749e+00,nan,8.662962913513183594e-01,8.248147964477539062e-01,8.948147892951965332e-01
4.968630705394191160e+00,nan,8.665432333946228027e-01,8.259259462356567383e-01,8.944444656372070312e-01
5.268713692946057847e+00,nan,8.670370380083719519e-01,8.259259462356567383e-01,8.937036991119384766e-01
5.409460580912862859e+00,nan,8.675308823585510254e-01,8.277778029441833496e-01,8.955555558204650879e-01
5.412116182572614065e+00,nan,8.671604990959167480e-01,8.274074196815490723e-01,8.948147892951965332e-01
5.712199170124481640e+00,nan,8.667901158332824707e-01,8.270370364189147949e-01,8.951851725578308105e-01
5.844979253112033035e+00,nan,8.665432135264078406e-01,8.259259462356567383e-01,8.937036991119384766e-01
5.956514522821576563e+00,nan,8.662962913513183594e-01,8.251851797103881836e-01,8.937036991119384766e-01
6.158340248962655750e+00,nan,8.665432135264078406e-01,8.251851797103881836e-01,8.951851725578308105e-01
6.291120331950207145e+00,nan,8.661728501319885254e-01,8.244444727897644043e-01,8.940740823745727539e-01
6.397344398340249150e+00,nan,8.677777846654256555e-01,8.288888931274414062e-01,8.940740823745727539e-01
6.601825726141078654e+00,nan,8.676543037096658972e-01,8.270370364189147949e-01,8.948147892951965332e-01
6.734605809128630938e+00,nan,8.675308624903360633e-01,8.266666531562805176e-01,8.944444656372070312e-01
6.936431535269709237e+00,nan,8.670370380083719519e-01,8.259259462356567383e-01,8.940740823745727539e-01
6.973609958506224338e+00,nan,8.676543037096658972e-01,8.262962698936462402e-01,8.948147892951965332e-01
7.273692946058091024e+00,nan,8.676543235778808594e-01,8.277778029441833496e-01,8.988888859748840332e-01
7.356016597510373067e+00,nan,8.687654336293538782e-01,8.303703665733337402e-01,8.988888859748840332e-01
7.417095435684647242e+00,nan,8.695061802864074707e-01,8.311111330986022949e-01,8.999999761581420898e-01
7.533941908713693181e+00,nan,8.720987637837728235e-01,8.325926065444946289e-01,9.037036895751953125e-01
7.727800829875518751e+00,nan,8.723456859588623047e-01,8.329629898071289062e-01,9.033333063125610352e-01
7.860580912863070147e+00,nan,8.737037181854248047e-01,8.396296501159667969e-01,9.007407426834106445e-01
7.895103734439834042e+00,nan,8.748148083686828613e-01,8.366666436195373535e-01,9.014815092086791992e-01
8.171286307053941655e+00,nan,8.722222248713175086e-01,8.322222232818603516e-01,9.011111259460449219e-01
8.240331950207469447e+00,nan,8.723456859588623047e-01,8.274074196815490723e-01,9.059259295463562012e-01
8.314688796680497873e+00,nan,8.724691271781921387e-01,8.322222232818603516e-01,9.040740728378295898e-01
8.418257261410788672e+00,nan,8.717284003893533972e-01,8.329629898071289062e-01,9.059259295463562012e-01
8.625394190871368494e+00,nan,8.735802372296651575e-01,8.370370268821716309e-01,9.077777862548828125e-01
8.763485477178424077e+00,nan,8.750617305437723425e-01,8.337036967277526855e-01,9.077777862548828125e-01
8.768796680497924712e+00,nan,8.744444449742635461e-01,8.333333134651184082e-01,9.062963128089904785e-01
9.068879668049792286e+00,nan,8.745678861935933801e-01,8.296296000480651855e-01,9.122222065925598145e-01
9.108713692946057705e+00,nan,8.780246973037719727e-01,8.411111235618591309e-01,9.137036800384521484e-01
9.212282157676348504e+00,nan,8.795061906178792688e-01,8.518518805503845215e-01,9.081481695175170898e-01
9.286639004149376930e+00,nan,8.806172808011373254e-01,8.574073910713195801e-01,9.051851630210876465e-01
9.522987551867219125e+00,nan,8.854321042696634558e-01,8.648148179054260254e-01,9.092592597007751465e-01
9.631867219917012335e+00,nan,8.920987645785013465e-01,8.755555748939514160e-01,9.137036800384521484e-01
9.666390041493775342e+00,nan,8.923456867535909387e-01,8.740741014480590820e-01,9.125925898551940918e-01
9.966473029045642917e+00,nan,8.919753034909566614e-01,8.774074316024780273e-01,9.085184931755065918e-01
9.977095435684647740e+00,nan,8.948148290316263465e-01,8.825926184654235840e-01,9.133333563804626465e-01
1.010987551867219914e+01,nan,8.928394913673400879e-01,8.818518519401550293e-01,9.118518233299255371e-01
1.015502074688796696e+01,nan,8.945679068565368652e-01,8.851851820945739746e-01,9.111111164093017578e-01
1.042058091286306976e+01,nan,8.960493803024291992e-01,8.855555653572082520e-01,9.122222065925598145e-01
1.050024896265560237e+01,nan,8.956790169080098840e-01,8.862962722778320312e-01,9.133333563804626465e-01
1.073128630705394215e+01,nan,8.990123470624288293e-01,8.922222256660461426e-01,9.111111164093017578e-01
1.101278008298755218e+01,nan,9.001234571139017371e-01,8.914814591407775879e-01,9.129629731178283691e-01
1.120929460580912895e+01,nan,9.002468983332315711e-01,8.914814591407775879e-01,9.125925898551940918e-01
1.167668049792531093e+01,nan,8.992592493693033484e-01,8.881481289863586426e-01,9.181481599807739258e-01
1.190771784232365071e+01,nan,9.043209950129190711e-01,8.911111354827880859e-01,9.214814901351928711e-01
1.215468879668049773e+01,nan,9.050617218017578125e-01,8.937036991119384766e-01,9.196296334266662598e-01
1.246273858921161803e+01,nan,9.087654352188110352e-01,8.999999761581420898e-01,9.203703999519348145e-01
1.264597510373443967e+01,nan,9.087654352188110352e-01,8.999999761581420898e-01,9.196296334266662598e-01
1.311336099585062165e+01,nan,9.101234475771585730e-01,8.996296525001525879e-01,9.222221970558166504e-01
1.345062240663900432e+01,nan,9.111111164093017578e-01,9.033333063125610352e-01,9.200000166893005371e-01
1.345327800829875464e+01,nan,9.112345576286315918e-01,9.033333063125610352e-01,9.200000166893005371e-01
1.392066390041493840e+01,nan,9.116049408912658691e-01,9.014815092086791992e-01,9.222221970558166504e-01


==> data/FL_geostatnode3_accuracy.csv <==
1.301244813278008283e-01,2.868049792531120468e-01,6.081481774648030969e-01,5.522222518920898438e-01,6.566666960716247559e-01
2.629045643153526957e-01,4.647302904564315496e-01,6.865432262420654297e-01,6.340740919113159180e-01,7.318518757820129395e-01
2.947717842323651638e-01,6.692116182572613869e-01,6.525925993919372559e-01,6.311110854148864746e-01,6.837037205696105957e-01
4.063070539419086913e-01,8.471369294605809452e-01,7.255555589993795129e-01,6.970370411872863770e-01,7.481481432914733887e-01
4.726970954356846666e-01,1.210954356846473123e+00,7.386419773101806641e-01,7.096296548843383789e-01,7.662962675094604492e-01
5.497095435684646869e-01,1.388879668049792571e+00,7.687654296557108191e-01,7.362962961196899414e-01,7.862963080406188965e-01
6.771784232365145595e-01,1.734107883817427309e+00,8.050617376963297156e-01,7.651851773262023926e-01,8.277778029441833496e-01
6.931120331950207936e-01,1.912033195020746978e+00,8.096296389897664758e-01,7.703703641891479492e-01,8.344444632530212402e-01
8.258921161825726331e-01,2.257261410788381717e+00,8.312345743179321289e-01,7.977777719497680664e-01,8.581481575965881348e-01
8.551037344398340068e-01,2.602489626556016677e+00,8.328395088513692590e-01,7.981481552124023438e-01,8.633333444595336914e-01
9.692946058091286288e-01,2.780414937759335903e+00,8.435802459716796875e-01,8.074073791503906250e-01,8.703703880310058594e-01
1.102074688796680579e+00,3.125643153526970863e+00,8.522222042083740234e-01,8.177777528762817383e-01,8.781481385231018066e-01
1.218921161825726074e+00,3.303568464730290533e+00,8.580246766408284875e-01,8.148148059844970703e-01,8.933333158493041992e-01
1.245477178423236575e+00,3.826721991701244718e+00,8.582715988159179688e-01,8.166666626930236816e-01,8.922222256660461426e-01
1.378257261410788415e+00,4.262240663900414894e+00,8.599999944368997840e-01,8.225926160812377930e-01,8.948147892951965332e-01
1.396846473029045743e+00,4.830539419087137354e+00,8.602469166119893762e-01,8.174074292182922363e-01,8.974074125289916992e-01
1.688962655601659701e+00,5.276680497925311464e+00,8.630864024162292480e-01,8.196296095848083496e-01,8.981481194496154785e-01
1.742074688796680482e+00,5.823734439834025167e+00,8.645678957303365442e-01,8.225926160812377930e-01,8.981481194496154785e-01
1.832365145228215697e+00,6.267219917012448072e+00,8.664197524388631555e-01,8.240740895271301270e-01,8.999999761581420898e-01
1.919999999999999929e+00,6.808962655601659364e+00,8.670370380083719519e-01,8.222222328186035156e-01,9.003703594207763672e-01
2.143070539419086984e+00,7.231203319502074400e+00,8.676543037096658972e-01,8.229629397392272949e-01,8.999999761581420898e-01
2.265228215767634889e+00,7.770290456431535375e+00,8.675308426221212121e-01,8.229629397392272949e-01,8.999999761581420898e-01
2.286473029045643202e+00,8.115518672199170780e+00,8.672839403152465820e-01,8.229629397392272949e-01,8.999999761581420898e-01
2.586556016597510332e+00,8.643983402489626044e+00,8.666666746139526367e-01,8.244444727897644043e-01,8.970370292663574219e-01
2.610456431535269850e+00,8.989211618257261449e+00,8.672839601834615442e-01,8.262962698936462402e-01,8.962963223457336426e-01
2.729958506224066550e+00,9.167136929460580674e+00,8.669135769208272668e-01,8.262962698936462402e-01,8.959259390830993652e-01
2.788381742738589075e+00,9.512365145228216079e+00,8.682716091473897668e-01,8.274074196815490723e-01,8.970370292663574219e-01
3.040663900414937615e+00,9.857593360995851484e+00,8.675308624903360633e-01,8.255555629730224609e-01,8.955555558204650879e-01
3.133609958506224036e+00,1.003551867219917071e+01,8.681481480598449707e-01,8.270370364189147949e-01,8.959259390830993652e-01
3.184066390041493833e+00,1.038074688796680434e+01,8.675308624903360633e-01,8.270370364189147949e-01,8.951851725578308105e-01
3.311535269709543705e+00,1.089327800829875592e+01,8.670370380083719519e-01,8.266666531562805176e-01,8.951851725578308105e-01
3.327468879668049606e+00,1.177228215767634900e+01,8.669135769208272668e-01,8.270370364189147949e-01,8.948147892951965332e-01
3.627551867219917181e+00,1.232995850622406664e+01,8.661728302637735633e-01,8.248147964477539062e-01,8.951851725578308105e-01
3.834688796680497891e+00,1.332049792531120325e+01,8.677777846654256555e-01,8.262962698936462402e-01,8.962963223457336426e-01
3.847966804979253030e+00,1.430041493775933681e+01,8.679012258847554895e-01,8.262962698936462402e-01,8.962963223457336426e-01
4.148049792531120161e+00,nan,8.666666547457376746e-01,8.262962698936462402e-01,8.959259390830993652e-01
4.270207468879667623e+00,nan,8.671604990959167480e-01,8.259259462356567383e-01,8.951851725578308105e-01
4.291452282157676379e+00,nan,8.671604792277017859e-01,8.262962698936462402e-01,8.948147892951965332e-01
4.591535269709543954e+00,nan,8.665431936581929895e-01,8.248147964477539062e-01,8.951851725578308105e-01
4.724315352697095349e+00,nan,8.655555645624796179e-01,8.222222328186035156e-01,8.959259390830993652e-01
4.838506224066390082e+00,nan,8.662962913513183594e-01,8.251851797103881836e-01,8.948147892951965332e-01
5.045643153526970792e+00,nan,8.661728501319885254e-01,8.251851797103881836e-01,8.940740823745727539e-01
5.178423236514523076e+00,nan,8.650617400805155066e-01,8.225926160812377930e-01,8.940740823745727539e-01
5.284647302904564192e+00,nan,8.670370380083719519e-01,8.255555629730224609e-01,8.940740823745727539e-01
5.489128630705394585e+00,nan,8.666666746139526367e-01,8.251851797103881836e-01,8.944444656372070312e-01
5.621908713692945980e+00,nan,8.662962913513183594e-01,8.255555629730224609e-01,8.937036991119384766e-01
5.831701244813277896e+00,nan,8.681481480598449707e-01,8.270370364189147949e-01,8.959259390830993652e-01
5.863568464730290586e+00,nan,8.680247068405151367e-01,8.277778029441833496e-01,8.959259390830993652e-01
6.163651452282157273e+00,nan,8.660493890444437293e-01,8.274074196815490723e-01,8.937036991119384766e-01
6.275186721991701688e+00,nan,8.674074014027913782e-01,8.262962698936462402e-01,8.944444656372070312e-01
6.307053941908713490e+00,nan,8.677777846654256555e-01,8.266666531562805176e-01,8.944444656372070312e-01
6.607136929460581065e+00,nan,8.660493890444437293e-01,8.248147964477539062e-01,8.929629921913146973e-01
6.739917012448132461e+00,nan,8.661728501319885254e-01,8.251851797103881836e-01,8.944444656372070312e-01
6.816929460580912981e+00,nan,8.676543235778808594e-01,8.262962698936462402e-01,8.959259390830993652e-01
7.050622406639003970e+00,nan,8.676543037096658972e-01,8.281481266021728516e-01,8.951851725578308105e-01
7.183402489626556253e+00,nan,8.683950702349344519e-01,8.288888931274414062e-01,8.988888859748840332e-01
7.239170124481328017e+00,nan,8.695061802864074707e-01,8.292592763900756836e-01,8.988888859748840332e-01
7.494107883817427762e+00,nan,8.683950702349344519e-01,8.285185098648071289e-01,8.974074125289916992e-01
7.626887966804979158e+00,nan,8.674074014027913782e-01,8.281481266021728516e-01,8.985185027122497559e-01
7.778257261410788104e+00,nan,8.706172704696655273e-01,8.337036967277526855e-01,9.003703594207763672e-01
7.810124481327800794e+00,nan,8.707407315572103235e-01,8.333333134651184082e-01,9.003703594207763672e-01
8.110207468879668369e+00,nan,8.728395104408264160e-01,8.355555534362792969e-01,9.062963128089904785e-01
8.123485477178423508e+00,nan,8.711111148198446008e-01,8.329629898071289062e-01,9.044444561004638672e-01
8.253609958506224586e+00,nan,8.667901158332824707e-01,8.277778029441833496e-01,9.018518328666687012e-01
8.553692946058092161e+00,nan,8.724691470464071008e-01,8.392592668533325195e-01,9.044444561004638672e-01
8.651950207468880549e+00,nan,8.777777751286824914e-01,8.503703474998474121e-01,9.059259295463562012e-01
8.697095435684646603e+00,nan,8.804938197135925293e-01,8.525925874710083008e-01,9.092592597007751465e-01
8.997178423236514178e+00,nan,8.819753130276998254e-01,8.525925874710083008e-01,9.125925898551940918e-01
9.007800829875519000e+00,nan,8.822222153345743445e-01,8.537036776542663574e-01,9.122222065925598145e-01
9.140580912863070395e+00,nan,8.869135777155557898e-01,8.666666746139526367e-01,9.122222065925598145e-01
9.175103734439833403e+00,nan,8.853086431821187707e-01,8.637037277221679688e-01,9.111111164093017578e-01
9.451286307053942792e+00,nan,8.846913576126098633e-01,8.625925779342651367e-01,9.066666960716247559e-01
9.520331950207468807e+00,nan,8.867901166280111047e-01,8.633333444595336914e-01,9.122222065925598145e-01
9.594688796680497234e+00,nan,8.904938101768493652e-01,8.725925683975219727e-01,9.125925898551940918e-01
9.865560165975104212e+00,nan,8.923456668853759766e-01,8.818518519401550293e-01,9.122222065925598145e-01
9.905394190871369631e+00,nan,8.950617512067159387e-01,8.840740919113159180e-01,9.133333563804626465e-01
1.004348547717842344e+01,nan,8.944444457689920691e-01,8.840740919113159180e-01,9.096296429634094238e-01
1.004879668049792585e+01,nan,8.946913480758666992e-01,8.844444155693054199e-01,9.092592597007751465e-01
1.034887966804979165e+01,nan,8.945678869883219031e-01,8.837037086486816406e-01,9.155555367469787598e-01
1.038871369294605884e+01,nan,8.953086535135904578e-01,8.855555653572082520e-01,9.125925898551940918e-01
1.065958506224066404e+01,nan,8.993827104568481445e-01,8.903703689575195312e-01,9.155555367469787598e-01
1.090124481327800865e+01,nan,8.996296326319376258e-01,8.888888955116271973e-01,9.159259200096130371e-01
1.113759336099585084e+01,nan,9.020987749099731445e-01,8.888888955116271973e-01,9.185185432434082031e-01
1.160497925311203282e+01,nan,9.049382607142130164e-01,8.918518424034118652e-01,9.196296334266662598e-01
1.178024896265560173e+01,nan,9.060493906339009973e-01,8.937036991119384766e-01,9.214814901351928711e-01
1.205643153526970934e+01,nan,9.064197341601053504e-01,8.948147892951965332e-01,9.207407236099243164e-01
1.233792531120331937e+01,nan,9.079012473424276086e-01,8.974074125289916992e-01,9.196296334266662598e-01
1.255302904564315369e+01,nan,9.077777862548828125e-01,8.959259390830993652e-01,9.200000166893005371e-01
1.302041493775933567e+01,nan,9.101234475771585730e-01,8.996296525001525879e-01,9.222221970558166504e-01
1.332846473029045598e+01,nan,9.111111164093017578e-01,9.037036895751953125e-01,9.200000166893005371e-01
1.352763485477178484e+01,nan,9.113580385843912390e-01,9.025925993919372559e-01,9.218518733978271484e-01
1.399502074688796682e+01,nan,9.118518630663553504e-01,9.029629826545715332e-01,9.225925803184509277e-01
1.430838174273858954e+01,nan,9.113580385843912390e-01,9.029629826545715332e-01,9.214814901351928711e-01


==> data/FL_geostatnode4_accuracy.csv <==
1.301244813278008283e-01,1.673029045643153467e-01,6.596296032269796106e-01,6.311110854148864746e-01,6.977777481079101562e-01
1.752697095435684638e-01,3.452282157676348495e-01,5.871604879697164270e-01,5.251851677894592285e-01,6.644444465637207031e-01
2.735269709543568517e-01,5.603319502074688430e-01,7.196296453475952148e-01,7.011111378669738770e-01,7.418518662452697754e-01
3.531950207468879666e-01,7.382572614107884013e-01,7.261728247006734582e-01,7.081481218338012695e-01,7.496296167373657227e-01
4.169294605809128473e-01,1.102074688796680579e+00,7.614814639091491699e-01,7.388888597488403320e-01,7.740740776062011719e-01
5.497095435684646869e-01,1.280000000000000027e+00,8.030864199002584192e-01,7.770370244979858398e-01,8.233333230018615723e-01
5.682987551867220155e-01,1.457925311203319474e+00,7.651851773262023926e-01,7.511110901832580566e-01,7.777777910232543945e-01
6.931120331950207936e-01,1.803153526970954434e+00,8.113580147425333289e-01,7.755555510520935059e-01,8.303703665733337402e-01
7.462240663900414628e-01,2.148381742738589395e+00,8.070370554924011230e-01,7.696296572685241699e-01,8.288888931274414062e-01
8.365145228215767892e-01,2.326307053941908620e+00,8.235802451769510535e-01,7.837036848068237305e-01,8.459259271621704102e-01
9.692946058091286288e-01,2.671535269709543581e+00,8.362963000933328894e-01,7.840740680694580078e-01,8.637037277221679688e-01
1.110041493775933530e+00,2.849460580912863250e+00,8.458024660746256140e-01,8.022222518920898438e-01,8.692592382431030273e-01
1.112697095435684735e+00,3.194688796680497767e+00,8.454321026802062988e-01,8.014814853668212891e-01,8.692592382431030273e-01
1.245477178423236575e+00,3.699253112033194846e+00,8.535802563031514856e-01,8.048148155212402344e-01,8.807407617568969727e-01
1.287966804979253199e+00,4.132116182572613816e+00,8.565432031949361535e-01,8.125925660133361816e-01,8.855555653572082520e-01
1.388879668049792571e+00,4.705726141078837799e+00,8.617283900578817102e-01,8.162962794303894043e-01,8.925926089286804199e-01
1.465892116182572646e+00,5.151867219917012797e+00,8.622222344080606726e-01,8.185185194015502930e-01,8.929629921913146973e-01
1.699585062240663857e+00,5.698921161825726500e+00,8.635802467664083215e-01,8.192592859268188477e-01,8.948147892951965332e-01
1.811120331950207385e+00,6.145062240663900610e+00,8.640740712483724328e-01,8.181481361389160156e-01,8.937036991119384766e-01
1.842987551867219853e+00,6.686804979253111902e+00,8.643209735552469519e-01,8.196296095848083496e-01,8.937036991119384766e-01
2.143070539419086984e+00,7.114356846473029350e+00,8.654321034749349328e-01,8.196296095848083496e-01,8.944444656372070312e-01
2.156348547717842123e+00,7.653443983402489437e+00,8.661728501319885254e-01,8.214814662933349609e-01,8.962963223457336426e-01
2.286473029045643202e+00,7.998672199170124841e+00,8.649382789929708215e-01,8.214814662933349609e-01,8.940740823745727539e-01
2.334273858921161793e+00,8.548381742738589750e+00,8.651851812998453406e-01,8.207407593727111816e-01,8.951851725578308105e-01
2.597178423236514710e+00,8.893609958506223379e+00,8.660493890444437293e-01,8.222222328186035156e-01,8.959259390830993652e-01
2.679502074688796753e+00,9.238838174273858783e+00,8.670370380083719519e-01,8.244444727897644043e-01,8.966666460037231445e-01
2.740580912863070484e+00,9.416763485477178008e+00,8.674074212710062293e-01,8.244444727897644043e-01,8.962963223457336426e-01
2.857427385892115979e+00,9.761991701244813413e+00,8.672839601834615442e-01,8.240740895271301270e-01,8.955555558204650879e-01
2.883983402489626702e+00,9.939917012448132638e+00,8.675308624903360633e-01,8.244444727897644043e-01,8.951851725578308105e-01
3.184066390041493833e+00,1.028514522821576804e+01,8.674074014027913782e-01,8.248147964477539062e-01,8.966666460037231445e-01
3.202655601659750939e+00,1.079767634854771785e+01,8.680246869723001746e-01,8.259259462356567383e-01,8.970370292663574219e-01
3.327468879668049606e+00,1.131020746887966766e+01,8.671604990959167480e-01,8.244444727897644043e-01,8.966666460037231445e-01
3.627551867219917181e+00,1.220514522821576797e+01,8.674074014027913782e-01,8.237037062644958496e-01,8.985185027122497559e-01
3.707219917012448018e+00,1.271767634854771778e+01,8.682716091473897668e-01,8.270370364189147949e-01,8.977777957916259766e-01
3.938257261410788246e+00,1.323020746887966759e+01,8.681481281916300086e-01,8.266666531562805176e-01,8.981481194496154785e-01
4.071037344398340529e+00,1.417825726141078846e+01,8.670370380083719519e-01,8.244444727897644043e-01,8.955555558204650879e-01
4.140082987551867433e+00,nan,8.666666547457376746e-01,8.248147964477539062e-01,8.948147892951965332e-01
4.381742738589212038e+00,nan,8.655555446942647668e-01,8.233333230018615723e-01,8.937036991119384766e-01
4.514522821576763434e+00,nan,8.654321034749349328e-01,8.240740895271301270e-01,8.925926089286804199e-01
4.713692946058091415e+00,nan,8.667901357014974328e-01,8.244444727897644043e-01,8.944444656372070312e-01
4.734937759336099283e+00,nan,8.665432135264078406e-01,8.237037062644958496e-01,8.959259390830993652e-01
5.035020746887966858e+00,nan,8.661728302637735633e-01,8.229629397392272949e-01,8.940740823745727539e-01
5.159834024896265525e+00,nan,8.677777647972106934e-01,8.266666531562805176e-01,8.955555558204650879e-01
5.178423236514523076e+00,nan,8.675308624903360633e-01,8.266666531562805176e-01,8.940740823745727539e-01
5.478506224066389763e+00,nan,8.676543235778808594e-01,8.251851797103881836e-01,8.951851725578308105e-01
5.611286307053942046e+00,nan,8.674074212710062293e-01,8.259259462356567383e-01,8.940740823745727539e-01
5.706887966804979229e+00,nan,8.669135967890421179e-01,8.244444727897644043e-01,8.944444656372070312e-01
5.921991701244813555e+00,nan,8.672839403152465820e-01,8.251851797103881836e-01,8.948147892951965332e-01
6.054771784232364951e+00,nan,8.666666547457376746e-01,8.240740895271301270e-01,8.948147892951965332e-01
6.153029045643153339e+00,nan,8.681481480598449707e-01,8.274074196815490723e-01,8.959259390830993652e-01
6.370788381742738871e+00,nan,8.676543235778808594e-01,8.270370364189147949e-01,8.951851725578308105e-01
6.503568464730290266e+00,nan,8.666666746139526367e-01,8.255555629730224609e-01,8.929629921913146973e-01
6.694771784232365519e+00,nan,8.671604792277017859e-01,8.262962698936462402e-01,8.933333158493041992e-01
6.742572614107883666e+00,nan,8.674074212710062293e-01,8.259259462356567383e-01,8.929629921913146973e-01
7.042655601659751241e+00,nan,8.674074212710062293e-01,8.259259462356567383e-01,8.940740823745727539e-01
7.122323651452282078e+00,nan,8.685185114542642859e-01,8.270370364189147949e-01,8.970370292663574219e-01
7.186058091286307459e+00,nan,8.688888947168985633e-01,8.255555629730224609e-01,8.988888859748840332e-01
7.486141078838174145e+00,nan,8.707407315572103235e-01,8.248147964477539062e-01,9.037036895751953125e-01
7.618921161825726429e+00,nan,8.680246869723001746e-01,8.199999928474426270e-01,9.074074029922485352e-01
7.661410788381743053e+00,nan,8.708642125129699707e-01,8.222222328186035156e-01,9.077777862548828125e-01
7.929626556016597938e+00,nan,8.734567960103353235e-01,8.281481266021728516e-01,9.100000262260437012e-01
8.006639004149377570e+00,nan,8.735802372296651575e-01,8.296296000480651855e-01,9.077777862548828125e-01
8.073029045643153268e+00,nan,8.744444449742635461e-01,8.333333134651184082e-01,9.092592597007751465e-01
8.373112033195020842e+00,nan,8.796296318372091028e-01,8.481481671333312988e-01,9.085184931755065918e-01
8.505892116182572238e+00,nan,8.766666452089945105e-01,8.537036776542663574e-01,8.985185027122497559e-01
8.556348547717842479e+00,nan,8.770370284716287879e-01,8.507407307624816895e-01,9.025925993919372559e-01
8.816597510373444635e+00,nan,8.807407418886820105e-01,8.551852107048034668e-01,9.040740728378295898e-01
8.901576763485477883e+00,nan,8.819753130276998254e-01,8.585185408592224121e-01,9.096296429634094238e-01
8.960000000000000853e+00,nan,8.837037086486816406e-01,8.592592477798461914e-01,9.114814996719360352e-01
9.246804979253111512e+00,nan,8.870370388031005859e-01,8.696296215057373047e-01,9.125925898551940918e-01
9.270705394190871473e+00,nan,8.862962921460469934e-01,8.681481480598449707e-01,9.129629731178283691e-01
9.403485477178422869e+00,nan,8.929629524548848840e-01,8.774074316024780273e-01,9.170370101928710938e-01
9.424730290456430737e+00,nan,8.918518424034118652e-01,8.759258985519409180e-01,9.144444465637207031e-01
9.714190871369295266e+00,nan,8.902469078699747351e-01,8.759258985519409180e-01,9.162963032722473145e-01
9.769958506224066141e+00,nan,8.913580179214477539e-01,8.777777552604675293e-01,9.166666865348815918e-01
9.857593360995851484e+00,nan,8.925925890604654578e-01,8.781481385231018066e-01,9.155555367469787598e-01
9.947883817427385367e+00,nan,8.938271800676981238e-01,8.825926184654235840e-01,9.129629731178283691e-01
1.016829875518672210e+01,nan,8.964197635650634766e-01,8.837037086486816406e-01,9.185185432434082031e-01
1.029311203319502077e+01,nan,8.953086336453756067e-01,8.811110854148864746e-01,9.185185432434082031e-01
1.031170124481327832e+01,nan,8.950617313385009766e-01,8.818518519401550293e-01,9.174073934555053711e-01
1.077908713692946030e+01,nan,9.013580282529195520e-01,8.922222256660461426e-01,9.151852130889892578e-01
1.080564315352697058e+01,nan,9.019753138224283484e-01,8.922222256660461426e-01,9.181481599807739258e-01
1.108979253112033270e+01,nan,9.007407426834106445e-01,8.907407522201538086e-01,9.140740633010864258e-01
1.131817427385892039e+01,nan,9.017283916473388672e-01,8.922222256660461426e-01,9.140740633010864258e-01
1.156780082987551950e+01,nan,9.020987550417581824e-01,8.925926089286804199e-01,9.137036800384521484e-01
1.203518672199170148e+01,nan,9.027160406112670898e-01,8.933333158493041992e-01,9.148148298263549805e-01
1.221311203319502070e+01,nan,9.053086439768472937e-01,8.955555558204650879e-01,9.200000166893005371e-01
1.250522821576763555e+01,nan,9.062962929407755164e-01,8.999999761581420898e-01,9.162963032722473145e-01
1.272564315352697051e+01,nan,9.088888764381408691e-01,8.999999761581420898e-01,9.192592501640319824e-01
1.298323651452282235e+01,nan,9.102469086647033691e-01,9.025925993919372559e-01,9.196296334266662598e-01
1.323817427385892032e+01,nan,9.113580385843912390e-01,9.048148393630981445e-01,9.211111068725585938e-01
1.346124481327800915e+01,nan,9.116049408912658691e-01,9.055555462837219238e-01,9.203703999519348145e-01
1.392863070539419112e+01,nan,9.125925898551940918e-01,9.055555462837219238e-01,9.225925803184509277e-01
1.418622406639004119e+01,nan,9.129629731178283691e-01,9.062963128089904785e-01,9.218518733978271484e-01


==> data/FL_geostatnode5_accuracy.csv <==
1.301244813278008283e-01,1.673029045643153467e-01,6.681481401125589636e-01,6.574074029922485352e-01,6.774073839187622070e-01
1.752697095435684638e-01,4.487966804979253155e-01,5.871604879697164270e-01,5.251851677894592285e-01,6.644444465637207031e-01
2.735269709543568517e-01,6.267219917012447628e-01,7.190123399098714563e-01,7.070370316505432129e-01,7.296296358108520508e-01
4.063070539419086913e-01,9.905394190871369409e-01,7.865431904792785645e-01,7.544444203376770020e-01,8.077777624130249023e-01
4.567634854771784325e-01,1.168464730290456499e+00,7.576543092727661133e-01,7.237036824226379395e-01,7.792592644691467285e-01
5.497095435684646869e-01,1.346390041493775946e+00,7.937037150065103797e-01,7.607407569885253906e-01,8.118518590927124023e-01
6.346887966804979353e-01,1.691618257261410685e+00,7.943209807078043250e-01,7.562962770462036133e-01,8.177777528762817383e-01
6.931120331950207936e-01,1.869543568464730354e+00,8.117283980051676062e-01,7.677778005599975586e-01,8.377777934074401855e-01
8.258921161825726331e-01,2.214771784232365093e+00,8.304938276608785364e-01,7.807407379150390625e-01,8.648148179054260254e-01
9.586721991701244727e-01,2.392697095435684762e+00,8.460493882497152063e-01,7.944444417953491211e-01,8.870370388031005859e-01
9.985062240663900024e-01,2.737925311203319723e+00,8.481481472651163367e-01,8.014814853668212891e-01,8.855555653572082520e-01
1.102074688796680579e+00,3.083153526970954239e+00,8.556790153185526160e-01,8.103703856468200684e-01,8.922222256660461426e-01
1.176431535269709450e+00,3.261078838174273908e+00,8.572839498519897461e-01,8.137037158012390137e-01,8.933333158493041992e-01
1.245477178423236575e+00,3.606307053941908869e+00,8.602468967437744141e-01,8.162962794303894043e-01,8.966666460037231445e-01
1.354356846473029119e+00,3.999336099585062421e+00,8.637036879857381555e-01,8.211110830307006836e-01,9.007407426834106445e-01
1.388879668049792571e+00,4.177261410788381646e+00,8.655555446942647668e-01,8.207407593727111816e-01,9.051851630210876465e-01
1.688962655601659701e+00,4.580912863070539132e+00,8.676543235778808594e-01,8.214814662933349609e-01,9.044444561004638672e-01
1.699585062240663857e+00,5.027053941908714130e+00,8.658024668693542480e-01,8.211110830307006836e-01,9.007407426834106445e-01
1.832365145228215697e+00,5.576763485477178151e+00,8.677777846654256555e-01,8.214814662933349609e-01,9.014815092086791992e-01
1.877510373443983305e+00,6.022904564315352260e+00,8.659259279568990442e-01,8.207407593727111816e-01,9.007407426834106445e-01
2.143070539419086984e+00,6.561991701244813235e+00,8.679012457529703406e-01,8.222222328186035156e-01,9.022222161293029785e-01
2.222738589211618265e+00,6.994854771784232206e+00,8.671604792277017859e-01,8.233333230018615723e-01,9.003703594207763672e-01
2.286473029045643202e+00,7.533941908713693181e+00,8.683950702349344519e-01,8.248147964477539062e-01,9.014815092086791992e-01
2.400663900414937935e+00,7.903070539419086771e+00,8.677777647972106934e-01,8.248147964477539062e-01,8.981481194496154785e-01
2.597178423236514710e+00,8.444813278008298951e+00,8.681481480598449707e-01,8.266666531562805176e-01,8.962963223457336426e-01
2.729958506224066550e+00,8.790041493775934356e+00,8.688888748486837121e-01,8.262962698936462402e-01,9.003703594207763672e-01
2.745892116182572451e+00,9.135269709543567984e+00,8.683950702349344519e-01,8.266666531562805176e-01,8.977777957916259766e-01
3.040663900414937615e+00,9.313195020746887209e+00,8.686419526735941199e-01,8.262962698936462402e-01,8.999999761581420898e-01
3.091120331950207412e+00,9.658423236514522614e+00,8.671604990959167480e-01,8.259259462356567383e-01,8.970370292663574219e-01
3.184066390041493833e+00,9.836348547717841839e+00,8.671604990959167480e-01,8.255555629730224609e-01,8.974074125289916992e-01
3.269045643153527081e+00,1.018157676348547724e+01,8.667901357014974328e-01,8.248147964477539062e-01,8.962963223457336426e-01
3.327468879668049606e+00,1.052680497925311265e+01,8.679012457529703406e-01,8.240740895271301270e-01,8.974074125289916992e-01
3.614273858921162041e+00,1.120663900414937686e+01,8.677777647972106934e-01,8.248147964477539062e-01,8.974074125289916992e-01
3.638174273858921115e+00,1.208033195020746930e+01,8.682716091473897668e-01,8.248147964477539062e-01,8.977777957916259766e-01
3.938257261410788246e+00,1.259286307053941911e+01,8.669135967890421179e-01,8.244444727897644043e-01,8.955555558204650879e-01
4.007302904564315149e+00,1.351701244813278002e+01,8.670370380083719519e-01,8.262962698936462402e-01,8.944444656372070312e-01
4.081659751037344463e+00,1.405609958506224011e+01,8.671604990959167480e-01,8.240740895271301270e-01,8.959259390830993652e-01
4.185228215767635263e+00,nan,8.685185114542642859e-01,8.255555629730224609e-01,8.966666460037231445e-01
4.225062240663900681e+00,nan,8.679012258847554895e-01,8.251851797103881836e-01,8.966666460037231445e-01
4.525145228215767368e+00,nan,8.682716091473897668e-01,8.248147964477539062e-01,8.974074125289916992e-01
4.588879668049792748e+00,nan,8.698765436808267859e-01,8.285185098648071289e-01,8.970370292663574219e-01
4.668547717842323586e+00,nan,8.685185313224792480e-01,8.255555629730224609e-01,8.977777957916259766e-01
4.968630705394191160e+00,nan,8.687654137611389160e-01,8.248147964477539062e-01,8.970370292663574219e-01
5.035020746887966858e+00,nan,8.683950503667196008e-01,8.255555629730224609e-01,8.951851725578308105e-01
5.279336099585062669e+00,nan,8.675308426221212121e-01,8.233333230018615723e-01,8.948147892951965332e-01
5.412116182572614065e+00,nan,8.683950702349344519e-01,8.237037062644958496e-01,8.959259390830993652e-01
5.584730290456431767e+00,nan,8.695061802864074707e-01,8.259259462356567383e-01,8.970370292663574219e-01
5.603319502074688430e+00,nan,8.686419924100240442e-01,8.244444727897644043e-01,8.959259390830993652e-01
5.903402489626556005e+00,nan,8.686419725418090820e-01,8.237037062644958496e-01,8.977777957916259766e-01
6.030871369294605877e+00,nan,8.685185114542642859e-01,8.262962698936462402e-01,8.966666460037231445e-01
6.046804979253112222e+00,nan,8.682716091473897668e-01,8.266666531562805176e-01,8.962963223457336426e-01
6.346887966804978909e+00,nan,8.682716091473897668e-01,8.240740895271301270e-01,8.974074125289916992e-01
6.479668049792531193e+00,nan,8.686419725418090820e-01,8.229629397392272949e-01,9.003703594207763672e-01
6.569958506224065964e+00,nan,8.690123558044433594e-01,8.259259462356567383e-01,8.974074125289916992e-01
6.824896265560165709e+00,nan,8.687654336293538782e-01,8.244444727897644043e-01,8.981481194496154785e-01
6.957676348547717993e+00,nan,8.690123558044433594e-01,8.237037062644958496e-01,8.992592692375183105e-01
7.002821576763485822e+00,nan,8.686419924100240442e-01,8.255555629730224609e-01,8.962963223457336426e-01
7.268381742738589502e+00,nan,8.686419725418090820e-01,8.244444727897644043e-01,8.970370292663574219e-01
7.401161825726140897e+00,nan,8.688888947168985633e-01,8.222222328186035156e-01,9.007407426834106445e-01
7.541908713692945909e+00,nan,8.702469070752462121e-01,8.255555629730224609e-01,9.033333063125610352e-01
7.587053941908713739e+00,nan,8.716049393018087121e-01,8.277778029441833496e-01,9.051851630210876465e-01
7.887136929460581314e+00,nan,8.708642125129699707e-01,8.255555629730224609e-01,9.062963128089904785e-01
7.911037344398340387e+00,nan,8.703703681627908972e-01,8.285185098648071289e-01,9.044444561004638672e-01
8.030539419087137532e+00,nan,8.707407315572103235e-01,8.325926065444946289e-01,8.999999761581420898e-01
8.330622406639003330e+00,nan,8.625925978024800989e-01,8.207407593727111816e-01,8.948147892951965332e-01
8.452780082987551680e+00,nan,8.713580369949340820e-01,8.355555534362792969e-01,9.029629826545715332e-01
8.474024896265559548e+00,nan,8.728395104408264160e-01,8.377777934074401855e-01,9.033333063125610352e-01
8.774107883817427123e+00,nan,8.760493993759155273e-01,8.459259271621704102e-01,9.048148393630981445e-01
8.798008298755187084e+00,nan,8.782716194788614539e-01,8.455555438995361328e-01,9.066666960716247559e-01
8.917510373443983340e+00,nan,8.770370284716287879e-01,8.440740704536437988e-01,9.033333063125610352e-01
9.143236514522820713e+00,nan,8.792592684427896765e-01,8.488888740539550781e-01,9.081481695175170898e-01
9.228215767634853961e+00,nan,8.835802475611368445e-01,8.581481575965881348e-01,9.107407331466674805e-01
9.321161825726141714e+00,nan,8.840740720431009558e-01,8.618518710136413574e-01,9.051851630210876465e-01
9.371618257261410179e+00,nan,8.861728310585021973e-01,8.659259080886840820e-01,9.074074029922485352e-01
9.666390041493775342e+00,nan,8.920987844467163086e-01,8.792592883110046387e-01,9.096296429634094238e-01
9.682323651452282576e+00,nan,8.919753233591715125e-01,8.788889050483703613e-01,9.092592597007751465e-01
9.815103734439833971e+00,nan,8.949382702509561804e-01,8.799999952316284180e-01,9.125925898551940918e-01
9.844315352697094568e+00,nan,8.955555359522501258e-01,8.833333253860473633e-01,9.137036800384521484e-01
1.012580912863070459e+01,nan,8.958024779955545691e-01,8.859259486198425293e-01,9.125925898551940918e-01
1.018954356846472997e+01,nan,8.982716004053751258e-01,8.892592787742614746e-01,9.140740633010864258e-01
1.026921161825726081e+01,nan,9.004938403765360144e-01,8.907407522201538086e-01,9.148148298263549805e-01
1.053477178423236538e+01,nan,8.986419836680094031e-01,8.877778053283691406e-01,9.155555367469787598e-01
1.074721991701244761e+01,nan,9.011111060778299597e-01,8.933333158493041992e-01,9.166666865348815918e-01
1.121460580912863136e+01,nan,9.017283916473388672e-01,8.907407522201538086e-01,9.159259200096130371e-01
1.122522821576763441e+01,nan,9.022222161293029785e-01,8.903703689575195312e-01,9.170370101928710938e-01
1.169261410788381816e+01,nan,9.020987749099731445e-01,8.885185122489929199e-01,9.162963032722473145e-01
1.208829875518672203e+01,nan,9.048148194948831824e-01,8.925926089286804199e-01,9.174073934555053711e-01
1.210157676348547717e+01,nan,9.049382805824279785e-01,8.929629921913146973e-01,9.170370101928710938e-01
1.256896265560165915e+01,nan,9.085185130437215539e-01,8.959259390830993652e-01,9.222221970558166504e-01
1.260082987551867184e+01,nan,9.083950718243917200e-01,8.977777957916259766e-01,9.207407236099243164e-01
1.304697095435684595e+01,nan,9.091357986132303504e-01,8.992592692375183105e-01,9.222221970558166504e-01
1.351435684647302971e+01,nan,9.098765452702840539e-01,9.018518328666687012e-01,9.229629635810852051e-01
1.352497925311203275e+01,nan,9.113580187161763879e-01,9.040740728378295898e-01,9.207407236099243164e-01
1.399236514522821651e+01,nan,9.122222264607747766e-01,9.040740728378295898e-01,9.225925803184509277e-01
1.406406639004149461e+01,nan,9.118518431981404992e-01,9.062963128089904785e-01,9.207407236099243164e-01


==> data/FL_geostatnode6_accuracy.csv <==
1.301244813278008283e-01,3.372614107883817325e-01,6.659259200096130371e-01,6.529629826545715332e-01,6.774073839187622070e-01
2.629045643153526957e-01,5.151867219917012353e-01,7.192592620849609375e-01,6.914814710617065430e-01,7.566666603088378906e-01
3.452282157676348495e-01,8.763485477178423189e-01,6.813580195109049109e-01,6.440740823745727539e-01,7.174074053764343262e-01
4.063070539419086913e-01,1.054273858921161766e+00,7.156790097554525110e-01,6.751852035522460938e-01,7.440740466117858887e-01
5.231535269709544078e-01,1.232199170124481435e+00,7.486419677734375000e-01,7.151851654052734375e-01,7.655555605888366699e-01
5.497095435684646869e-01,1.410124481327800883e+00,7.613580425580342981e-01,7.214815020561218262e-01,7.814815044403076172e-01
6.824896265560166375e-01,1.755352697095435621e+00,7.965432206789652136e-01,7.500000000000000000e-01,8.259259462356567383e-01
8.152697095435684771e-01,1.933278008298755291e+00,8.183950583140054968e-01,7.837036848068237305e-01,8.374074101448059082e-01
8.843153526970953804e-01,2.278506224066390029e+00,8.301234443982442590e-01,7.959259152412414551e-01,8.503703474998474121e-01
9.586721991701244727e-01,2.623734439834024990e+00,8.420987725257873535e-01,8.037037253379821777e-01,8.670370578765869141e-01
1.062240663900414939e+00,2.801659751037344215e+00,8.495061794916788367e-01,8.100000023841857910e-01,8.740741014480590820e-01
1.102074688796680579e+00,3.146887966804979175e+00,8.525925874710083008e-01,8.137037158012390137e-01,8.766666650772094727e-01
1.240165975103734386e+00,3.492116182572614136e+00,8.576543132464090613e-01,8.159258961677551270e-01,8.888888955116271973e-01
1.245477178423236575e+00,3.670041493775933805e+00,8.577777743339538574e-01,8.159258961677551270e-01,8.885185122489929199e-01
1.378257261410788415e+00,4.015269709543568766e+00,8.602469166119893762e-01,8.229629397392272949e-01,8.888888955116271973e-01
1.418091286307053833e+00,4.456099585062240465e+00,8.609876434008280066e-01,8.211110830307006836e-01,8.918518424034118652e-01
1.688962655601659701e+00,4.902240663900414575e+00,8.633333444595336914e-01,8.199999928474426270e-01,8.944444656372070312e-01
1.763319502074688794e+00,5.451950207468879483e+00,8.639506300290425989e-01,8.203703761100769043e-01,8.962963223457336426e-01
1.832365145228215697e+00,5.898091286307053593e+00,8.656790057818094519e-01,8.229629397392272949e-01,8.959259390830993652e-01
1.941244813278008241e+00,6.439834024896265774e+00,8.664197325706481934e-01,8.248147964477539062e-01,8.948147892951965332e-01
2.143070539419086984e+00,6.875352697095435950e+00,8.666666547457376746e-01,8.248147964477539062e-01,8.966666460037231445e-01
2.275850622406638823e+00,7.414439834024896037e+00,8.672839403152465820e-01,8.248147964477539062e-01,8.970370292663574219e-01
2.286473029045643202e+00,7.799502074688796860e+00,8.666666746139526367e-01,8.244444727897644043e-01,8.970370292663574219e-01
2.586556016597510332e+00,8.338589211618257835e+00,8.677777846654256555e-01,8.255555629730224609e-01,8.970370292663574219e-01
2.631701244813278162e+00,8.683817427385891463e+00,8.660493691762288782e-01,8.233333230018615723e-01,8.951851725578308105e-01
2.729958506224066550e+00,9.029045643153526868e+00,8.681481480598449707e-01,8.244444727897644043e-01,8.966666460037231445e-01
2.809626556016597387e+00,9.206970954356846093e+00,8.669135769208272668e-01,8.233333230018615723e-01,8.951851725578308105e-01
3.040663900414937615e+00,9.552199170124481498e+00,8.676543235778808594e-01,8.248147964477539062e-01,8.940740823745727539e-01
3.154854771784232348e+00,9.730124481327800723e+00,8.677777846654256555e-01,8.244444727897644043e-01,8.959259390830993652e-01
3.184066390041493833e+00,1.007535269709543613e+01,8.677777647972106934e-01,8.233333230018615723e-01,8.955555558204650879e-01
3.484149377593360963e+00,1.042058091286306976e+01,8.676543235778808594e-01,8.251851797103881836e-01,8.944444656372070312e-01
3.500082987551867308e+00,1.095170124481327889e+01,8.675308823585510254e-01,8.255555629730224609e-01,8.962963223457336426e-01
3.627551867219917181e+00,1.195551867219917064e+01,8.675308624903360633e-01,8.237037062644958496e-01,8.951851725578308105e-01
3.678008298755186534e+00,1.294871369294605756e+01,8.669135769208272668e-01,8.233333230018615723e-01,8.951851725578308105e-01
3.938257261410788246e+00,1.393394190871369354e+01,8.671604990959167480e-01,8.237037062644958496e-01,8.940740823745727539e-01
4.023236514522821494e+00,nan,8.670370380083719519e-01,8.233333230018615723e-01,8.955555558204650879e-01
4.081659751037344463e+00,nan,8.682716091473897668e-01,8.237037062644958496e-01,8.970370292663574219e-01
4.381742738589212038e+00,nan,8.666666746139526367e-01,8.214814662933349609e-01,8.944444656372070312e-01
4.464066390041494081e+00,nan,8.683950503667196008e-01,8.248147964477539062e-01,8.966666460037231445e-01
4.525145228215767368e+00,nan,8.680246869723001746e-01,8.248147964477539062e-01,8.955555558204650879e-01
4.825228215767634943e+00,nan,8.672839601834615442e-01,8.244444727897644043e-01,8.948147892951965332e-01
4.910207468879668191e+00,nan,8.670370380083719519e-01,8.240740895271301270e-01,8.951851725578308105e-01
4.968630705394191160e+00,nan,8.670370380083719519e-01,8.237037062644958496e-01,8.959259390830993652e-01
5.268713692946057847e+00,nan,8.675308624903360633e-01,8.240740895271301270e-01,8.951851725578308105e-01
5.401493775933610131e+00,nan,8.679012258847554895e-01,8.255555629730224609e-01,8.937036991119384766e-01
5.459917012448133100e+00,nan,8.683950503667196008e-01,8.266666531562805176e-01,8.937036991119384766e-01
5.712199170124481640e+00,nan,8.681481281916300086e-01,8.262962698936462402e-01,8.948147892951965332e-01
5.844979253112033035e+00,nan,8.680246869723001746e-01,8.262962698936462402e-01,8.944444656372070312e-01
5.906058091286307210e+00,nan,8.685185114542642859e-01,8.262962698936462402e-01,8.959259390830993652e-01
6.155684647302904544e+00,nan,8.682716091473897668e-01,8.270370364189147949e-01,8.940740823745727539e-01
6.288464730290456828e+00,nan,8.681481480598449707e-01,8.266666531562805176e-01,8.940740823745727539e-01
6.447800829875518502e+00,nan,8.683950503667196008e-01,8.262962698936462402e-01,8.951851725578308105e-01
6.484979253112033604e+00,nan,8.681481480598449707e-01,8.259259462356567383e-01,8.948147892951965332e-01
6.785062240663900290e+00,nan,8.672839601834615442e-01,8.240740895271301270e-01,8.944444656372070312e-01
6.883319502074688678e+00,nan,8.676543235778808594e-01,8.259259462356567383e-01,8.948147892951965332e-01
6.928464730290456508e+00,nan,8.680246869723001746e-01,8.251851797103881836e-01,8.955555558204650879e-01
7.228547717842324083e+00,nan,8.676543235778808594e-01,8.288888931274414062e-01,8.948147892951965332e-01
7.361327800829875478e+00,nan,8.712345759073892859e-01,8.277778029441833496e-01,9.044444561004638672e-01
7.422406639004149653e+00,nan,8.706172903378804895e-01,8.292592763900756836e-01,9.022222161293029785e-01
7.687966804979253332e+00,nan,8.722222248713175086e-01,8.303703665733337402e-01,9.040740728378295898e-01
7.807468879668049588e+00,nan,8.723456859588623047e-01,8.292592763900756836e-01,9.048148393630981445e-01
7.831369294605809550e+00,nan,8.725926081339517859e-01,8.288888931274414062e-01,9.048148393630981445e-01
8.131452282157676237e+00,nan,8.734567761421203613e-01,8.359259366989135742e-01,8.999999761581420898e-01
8.264232365145227632e+00,nan,8.750617305437723425e-01,8.488888740539550781e-01,8.955555558204650879e-01
8.346556016597510563e+00,nan,8.769135673840841028e-01,8.470370173454284668e-01,9.025925993919372559e-01
8.596182572614107897e+00,nan,8.750617305437723425e-01,8.381481766700744629e-01,9.040740728378295898e-01
8.691784232365145968e+00,nan,8.808642029762268066e-01,8.459259271621704102e-01,9.081481695175170898e-01
8.739585062240664115e+00,nan,8.793827096621195105e-01,8.437036871910095215e-01,9.051851630210876465e-01
9.037012448132779596e+00,nan,8.782715996106466028e-01,8.470370173454284668e-01,9.077777862548828125e-01
9.050290456431534736e+00,nan,8.795061707496643066e-01,8.474074006080627441e-01,9.088888764381408691e-01
9.183070539419087908e+00,nan,8.804938197135925293e-01,8.522222042083740234e-01,9.088888764381408691e-01
9.214937759336098821e+00,nan,8.824691375096639367e-01,8.529629707336425781e-01,9.100000262260437012e-01
9.493775933609958528e+00,nan,8.818518519401550293e-01,8.596296310424804688e-01,9.029629826545715332e-01
9.560165975103734226e+00,nan,8.861728509267171594e-01,8.670370578765869141e-01,9.129629731178283691e-01
9.637178423236514746e+00,nan,8.835802475611368445e-01,8.659259080886840820e-01,9.044444561004638672e-01
9.738091286307053451e+00,nan,8.880246877670288086e-01,8.677777647972106934e-01,9.111111164093017578e-01
9.947883817427385367e+00,nan,8.907407522201538086e-01,8.737037181854248047e-01,9.125925898551940918e-01
1.008331950207468886e+01,nan,8.943209648132324219e-01,8.814814686775207520e-01,9.118518233299255371e-01
1.009128630705394158e+01,nan,8.939506014188131067e-01,8.811110854148864746e-01,9.111111164093017578e-01
1.039136929460580916e+01,nan,8.948148091634114953e-01,8.822222352027893066e-01,9.122222065925598145e-01
1.042854771784232426e+01,nan,8.961728413899739953e-01,8.829629421234130859e-01,9.162963032722473145e-01
1.070207468879667978e+01,nan,8.980246782302856445e-01,8.866666555404663086e-01,9.188888669013977051e-01
1.095966804979253162e+01,nan,8.991357882817586633e-01,8.866666555404663086e-01,9.155555367469787598e-01
1.118008298755186658e+01,nan,9.008642037709554407e-01,8.877778053283691406e-01,9.181481599807739258e-01
1.164746887966805033e+01,nan,9.040740728378295898e-01,8.951851725578308105e-01,9.159259200096130371e-01
1.196348547717842337e+01,nan,9.092592597007751465e-01,9.011111259460449219e-01,9.211111068725585938e-01
1.215734439834024982e+01,nan,9.093827406565347937e-01,9.029629826545715332e-01,9.203703999519348145e-01
1.262473029045643180e+01,nan,9.087654352188110352e-01,9.033333063125610352e-01,9.162963032722473145e-01
1.295668049792531207e+01,nan,9.106172720591226843e-01,9.025925993919372559e-01,9.188888669013977051e-01
1.296199170124481270e+01,nan,9.102469086647033691e-01,9.025925993919372559e-01,9.177777767181396484e-01
1.342937759336099646e+01,nan,9.103703896204630164e-01,9.014815092086791992e-01,9.200000166893005371e-01
1.389676348547717843e+01,nan,9.100000063578287390e-01,9.037036895751953125e-01,9.196296334266662598e-01
1.394190871369294626e+01,nan,9.116049408912658691e-01,9.025925993919372559e-01,9.211111068725585938e-01


==> data/FL_geostatnode7_accuracy.csv <==
1.301244813278008283e-01,2.204149377593360992e-01,6.585185329119364050e-01,6.462963223457336426e-01,6.685185432434082031e-01
2.283817427385892163e-01,3.983402489626555742e-01,6.796296238899230957e-01,6.529629826545715332e-01,6.981481313705444336e-01
2.735269709543568517e-01,7.595020746887967134e-01,7.058024605115255090e-01,6.855555772781372070e-01,7.166666388511657715e-01
4.063070539419086913e-01,9.374273858921161606e-01,7.471604744593302039e-01,7.388888597488403320e-01,7.514814734458923340e-01
4.169294605809128473e-01,1.115352697095435719e+00,7.503703832626342773e-01,7.385185360908508301e-01,7.566666603088378906e-01
5.497095435684646869e-01,1.293278008298755166e+00,7.982715964317321777e-01,7.792592644691467285e-01,8.144444227218627930e-01
6.824896265560166375e-01,1.596016597510373503e+00,8.216049472490946082e-01,8.003703951835632324e-01,8.477777838706970215e-01
7.674688796680497749e-01,1.941244813278008241e+00,8.203703761100769043e-01,7.844444513320922852e-01,8.462963104248046875e-01
8.258921161825726331e-01,2.119170124481327910e+00,8.295061588287353516e-01,7.940740585327148438e-01,8.574073910713195801e-01
9.453941908713693332e-01,2.464398340248962871e+00,8.366666634877523157e-01,7.955555319786071777e-01,8.662962913513183594e-01
9.692946058091286288e-01,2.642323651452282096e+00,8.381481369336446496e-01,7.992592453956604004e-01,8.666666746139526367e-01
1.102074688796680579e+00,2.987551867219917057e+00,8.482716083526611328e-01,8.111110925674438477e-01,8.792592883110046387e-01
1.123319502074688891e+00,3.332780082987552017e+00,8.495061794916788367e-01,8.122222423553466797e-01,8.785185217857360840e-01
1.245477178423236575e+00,3.510705394190871242e+00,8.532098730405172082e-01,8.155555725097656250e-01,8.811110854148864746e-01
1.301244813278008339e+00,3.855933609958506203e+00,8.559259374936422082e-01,8.155555725097656250e-01,8.825926184654235840e-01
1.388879668049792571e+00,4.328630705394190592e+00,8.579012354214986535e-01,8.199999928474426270e-01,8.885185122489929199e-01
1.603983402489626453e+00,4.774771784232364702e+00,8.619753122329711914e-01,8.237037062644958496e-01,8.944444656372070312e-01
1.619917012448132798e+00,5.327136929460580816e+00,8.624691367149353027e-01,8.240740895271301270e-01,8.955555558204650879e-01
1.919999999999999929e+00,5.775933609958506132e+00,8.639506300290425989e-01,8.274074196815490723e-01,8.959259390830993652e-01
1.949211618257261414e+00,6.317676348547717424e+00,8.644444545110067102e-01,8.244444727897644043e-01,8.966666460037231445e-01
2.063402489626556147e+00,6.753195020746887600e+00,8.654320836067199707e-01,8.251851797103881836e-01,8.981481194496154785e-01
2.127136929460581083e+00,7.292282157676348575e+00,8.661728302637735633e-01,8.251851797103881836e-01,8.974074125289916992e-01
2.206804979253111920e+00,7.690622406639004538e+00,8.655555446942647668e-01,8.251851797103881836e-01,8.966666460037231445e-01
2.472365145228215599e+00,8.229709543568464625e+00,8.662963112195333215e-01,8.237037062644958496e-01,8.959259390830993652e-01
2.517510373443983429e+00,8.574937759336100029e+00,8.671604792277017859e-01,8.266666531562805176e-01,8.951851725578308105e-01
2.650290456431535269e+00,8.920165975103733658e+00,8.670370380083719519e-01,8.262962698936462402e-01,8.959259390830993652e-01
2.660912863070539203e+00,9.098091286307054659e+00,8.675308624903360633e-01,8.266666531562805176e-01,8.962963223457336426e-01
2.960995850622406778e+00,9.443319502074688288e+00,8.682716091473897668e-01,8.288888931274414062e-01,8.962963223457336426e-01
2.995518672199170229e+00,9.621244813278007513e+00,8.683950702349344519e-01,8.277778029441833496e-01,8.966666460037231445e-01
3.104398340248962551e+00,9.966473029045642917e+00,8.682715892791748047e-01,8.296296000480651855e-01,8.974074125289916992e-01
3.340746887966805190e+00,1.031170124481327832e+01,8.685185313224792480e-01,8.285185098648071289e-01,8.977777957916259766e-01
3.415103734439834060e+00,1.082423236514522813e+01,8.683950503667196008e-01,8.299999833106994629e-01,8.955555558204650879e-01
3.518672199170124415e+00,1.133676348547717794e+01,8.688888947168985633e-01,8.299999833106994629e-01,8.974074125289916992e-01
3.558506224066389834e+00,1.184929460580912775e+01,8.681481480598449707e-01,8.288888931274414062e-01,8.970370292663574219e-01
3.863900414937759376e+00,1.282655601659751099e+01,8.687654336293538782e-01,8.288888931274414062e-01,8.981481194496154785e-01
3.869211618257261343e+00,1.381178423236514519e+01,8.687654137611389160e-01,8.285185098648071289e-01,8.981481194496154785e-01
4.001991701244813626e+00,nan,8.682716091473897668e-01,8.277778029441833496e-01,8.981481194496154785e-01
4.302074688796680313e+00,nan,8.685185114542642859e-01,8.292592763900756836e-01,8.966666460037231445e-01
4.336597510373444209e+00,nan,8.690123558044433594e-01,8.292592763900756836e-01,8.985185027122497559e-01
4.445477178423236531e+00,nan,8.688888947168985633e-01,8.288888931274414062e-01,8.988888859748840332e-01
4.745560165975104105e+00,nan,8.691358168919881555e-01,8.311111330986022949e-01,8.992592692375183105e-01
4.782738589211618319e+00,nan,8.692592382431030273e-01,8.285185098648071289e-01,8.981481194496154785e-01
5.056265560165974726e+00,nan,8.688888947168985633e-01,8.311111330986022949e-01,8.966666460037231445e-01
5.189045643153527010e+00,nan,8.682716091473897668e-01,8.311111330986022949e-01,8.966666460037231445e-01
5.335103734439834433e+00,nan,8.687654336293538782e-01,8.296296000480651855e-01,8.977777957916259766e-01
5.351037344398339890e+00,nan,8.686419725418090820e-01,8.299999833106994629e-01,8.974074125289916992e-01
5.651120331950207465e+00,nan,8.692592581113179895e-01,8.303703665733337402e-01,8.985185027122497559e-01
5.783900414937759749e+00,nan,8.683950503667196008e-01,8.288888931274414062e-01,8.966666460037231445e-01
5.794522821576763683e+00,nan,8.685185114542642859e-01,8.292592763900756836e-01,8.966666460037231445e-01
6.094605809128630369e+00,nan,8.687654336293538782e-01,8.299999833106994629e-01,8.977777957916259766e-01
6.227385892116182653e+00,nan,8.699999849001566199e-01,8.318518400192260742e-01,8.985185027122497559e-01
6.325643153526971041e+00,nan,8.691357970237731934e-01,8.303703665733337402e-01,8.974074125289916992e-01
6.455767634854772119e+00,nan,8.682716091473897668e-01,8.288888931274414062e-01,8.966666460037231445e-01
6.761161825726141217e+00,nan,8.701234658559163782e-01,8.303703665733337402e-01,8.974074125289916992e-01
6.766473029045642740e+00,nan,8.698765436808267859e-01,8.303703665733337402e-01,8.966666460037231445e-01
6.899253112033195023e+00,nan,8.697530825932821008e-01,8.318518400192260742e-01,8.966666460037231445e-01
7.199336099585062598e+00,nan,8.698765238126119348e-01,8.314814567565917969e-01,9.003703594207763672e-01
7.300248962655601304e+00,nan,8.708641926447550086e-01,8.322222232818603516e-01,9.003703594207763672e-01
7.342738589211617928e+00,nan,8.709876537322998047e-01,8.314814567565917969e-01,9.014815092086791992e-01
7.642821576763485503e+00,nan,8.672839601834615442e-01,8.270370364189147949e-01,9.011111259460449219e-01
7.698589211618257266e+00,nan,8.691358168919881555e-01,8.203703761100769043e-01,9.077777862548828125e-01
7.953526970954357012e+00,nan,8.714814980824788782e-01,8.277778029441833496e-01,9.059259295463562012e-01
8.086307053941908407e+00,nan,8.724691271781921387e-01,8.325926065444946289e-01,9.033333063125610352e-01
8.237676348547717353e+00,nan,8.690123359362283972e-01,8.274074196815490723e-01,9.033333063125610352e-01
8.256265560165974904e+00,nan,8.703703681627908972e-01,8.285185098648071289e-01,9.037036895751953125e-01
8.556348547717842479e+00,nan,8.716049393018087121e-01,8.322222232818603516e-01,9.051851630210876465e-01
8.582904564315352758e+00,nan,8.765432039896646765e-01,8.418518304824829102e-01,9.100000262260437012e-01
8.699751037344398696e+00,nan,8.751851717631021765e-01,8.437036871910095215e-01,9.085184931755065918e-01
8.928132780082988162e+00,nan,8.770370284716287879e-01,8.540740609169006348e-01,9.059259295463562012e-01
9.010456431535269317e+00,nan,8.785185019175211218e-01,8.544444441795349121e-01,9.103703498840332031e-01
9.106058091286307388e+00,nan,8.759259382883707312e-01,8.518518805503845215e-01,9.074074029922485352e-01
9.153858921161825535e+00,nan,8.801234563191732141e-01,8.596296310424804688e-01,9.070370197296142578e-01
9.451286307053942792e+00,nan,8.864197731018066406e-01,8.655555844306945801e-01,9.129629731178283691e-01
9.464564315352697932e+00,nan,8.869135975837707520e-01,8.666666746139526367e-01,9.133333563804626465e-01
9.597344398340249327e+00,nan,8.914814591407775879e-01,8.744444251060485840e-01,9.137036800384521484e-01
9.629211618257262018e+00,nan,8.916049400965372351e-01,8.788889050483703613e-01,9.129629731178283691e-01
9.908049792531119948e+00,nan,8.908641934394836426e-01,8.748148083686828613e-01,9.155555367469787598e-01
9.974439834024895646e+00,nan,8.903703689575195312e-01,8.792592883110046387e-01,9.122222065925598145e-01
1.005145228215767617e+01,nan,8.932098746299743652e-01,8.799999952316284180e-01,9.170370101928710938e-01
1.031966804979253105e+01,nan,8.949382901191711426e-01,8.822222352027893066e-01,9.114814996719360352e-01
1.036215767634854856e+01,nan,8.974074125289916992e-01,8.825926184654235840e-01,9.162963032722473145e-01
1.066224066390041436e+01,nan,8.961728413899739953e-01,8.825926184654235840e-01,9.170370101928710938e-01
1.083219917012448086e+01,nan,9.012345472971597937e-01,8.881481289863586426e-01,9.207407236099243164e-01
1.111900414937759329e+01,nan,8.988889058430989953e-01,8.859259486198425293e-01,9.148148298263549805e-01
1.134473029045643067e+01,nan,9.016049504280090332e-01,8.877778053283691406e-01,9.166666865348815918e-01
1.159701244813278009e+01,nan,9.023456772168477746e-01,8.896296024322509766e-01,9.133333563804626465e-01
1.185726141078838225e+01,nan,9.059259096781412390e-01,8.918518424034118652e-01,9.170370101928710938e-01
1.207502074688796689e+01,nan,9.058024485905965539e-01,8.914814591407775879e-01,9.188888669013977051e-01
1.254240663900414887e+01,nan,9.083950519561767578e-01,8.933333158493041992e-01,9.207407236099243164e-01
1.283452282157676372e+01,nan,9.097530841827392578e-01,8.959259390830993652e-01,9.229629635810852051e-01
1.304431535269709563e+01,nan,9.102469086647033691e-01,8.970370292663574219e-01,9.229629635810852051e-01
1.351170124481327761e+01,nan,9.101234674453735352e-01,8.937036991119384766e-01,9.233333468437194824e-01
1.381975103734439791e+01,nan,9.104938109715779992e-01,8.999999761581420898e-01,9.207407236099243164e-01
1.401095435684647228e+01,nan,9.108641942342122766e-01,8.999999761581420898e-01,9.211111068725585938e-01


==> data/FL_ground_paseos_data.csv <==
0.000000000000000000e+00,3.000043867997201232e+02,3.000043867997201232e+02,3.000043867997201232e+02,4.996392496392497717e-01,4.996392496392496607e-01,4.996392496392498828e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.958506224066389884e-02,3.000561167995126652e+02,3.000561167995126652e+02,3.000561167995126652e+02,4.953823953823954240e-01,4.953823953823953685e-01,4.953823953823954795e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.983402489626555742e-02,3.001095349217253556e+02,3.001095349217252988e+02,3.001095349217254125e+02,4.909812409812409073e-01,4.909812409812408518e-01,4.909812409812409628e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.941908713692946320e-02,3.001611382508042993e+02,3.001611382508042993e+02,3.001611382508042993e+02,4.867243867243867816e-01,4.867243867243867261e-01,4.867243867243868372e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.966804979253111485e-02,3.002144255000867474e+02,3.002144255000867474e+02,3.002144255000867474e+02,4.823232323232323204e-01,4.823232323232323204e-01,4.823232323232323204e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.925311203319502062e-02,3.002659023361466666e+02,3.002659023361466097e+02,3.002659023361467234e+02,4.780663780663781948e-01,4.780663780663780837e-01,4.780663780663783058e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.195020746887966862e-01,3.003190588964485528e+02,3.003190588964485528e+02,3.003190588964485528e+02,4.736652236652236780e-01,4.736652236652236780e-01,4.736652236652236780e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.390871369294605919e-01,3.003704094176314356e+02,3.003704094176314356e+02,3.003704094176314356e+02,4.694083694083693303e-01,4.694083694083692748e-01,4.694083694083693858e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.593360995850622297e-01,3.004234354733618488e+02,3.004234354733618488e+02,3.004234354733618488e+02,4.650072150072150357e-01,4.650072150072149801e-01,4.650072150072150912e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.789211618059403652e-01,3.004713277464743442e+02,3.004625118073712429e+02,3.004801436855774455e+02,4.614718614718614220e-01,4.595629499920168559e-01,4.633807729517059881e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.991701244813277871e-01,3.005191472701089879e+02,3.004969009354225591e+02,3.005413936047954166e+02,4.581709956709957288e-01,4.533509941843881785e-01,4.629909971576032790e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.187551867022059227e-01,3.005673405788721766e+02,3.005428870471113214e+02,3.005917941106330318e+02,4.545454545454545858e-01,4.492415653825428956e-01,4.598493437083662760e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.390041493775933723e-01,3.006150399645593438e+02,3.005863227697200841e+02,3.006437571593986036e+02,4.512445887445886705e-01,4.450133376235828608e-01,4.574758398655944802e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.585892115984714801e-01,3.006637844600583662e+02,3.006315547402198831e+02,3.006960141798968493e+02,4.474747474747475251e-01,4.404765623936611751e-01,4.544729325558338751e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.788381742738589297e-01,3.007164434257082917e+02,3.006842540846058682e+02,3.007486327668107151e+02,4.430735930735930639e-01,4.360754079925067139e-01,4.500717781546794138e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.984232364947370653e-01,3.007673130097124954e+02,3.007351626954443873e+02,3.007994633239806035e+02,4.388167388167388272e-01,4.318185537356524772e-01,4.458149238978251772e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.186721991701244594e-01,3.008198421795186164e+02,3.007877321860959228e+02,3.008519521729413100e+02,4.344155844155843660e-01,4.274173993344980160e-01,4.414137694966707159e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.382572613910025949e-01,3.008679204086568575e+02,3.008366222452058309e+02,3.008992185721078840e+02,4.307359307359306944e-01,4.239064014047911888e-01,4.375654600670701999e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.585062240663900446e-01,3.009152429499435470e+02,3.008811950311782084e+02,3.009492908687088857e+02,4.274350649350649456e-01,4.200109881633464215e-01,4.348591417067834697e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.780912862872681801e-01,3.009642894364483823e+02,3.009284176366592192e+02,3.010001612362375454e+02,4.235209235209235201e-01,4.156967147407065188e-01,4.313451323011405214e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.983402489626555742e-01,3.010165712813534924e+02,3.009807445621721058e+02,3.010523980005348790e+02,4.191197691197691699e-01,4.112955603395521686e-01,4.269439778999861712e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.179253111835337098e-01,3.010670763724445465e+02,3.010312932241922681e+02,3.011028595206968248e+02,4.148629148629148222e-01,4.070387060826978209e-01,4.226871236431318235e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.381742738589211594e-01,3.011192289655356262e+02,3.010834908325256265e+02,3.011549670985456260e+02,4.104617604617605275e-01,4.026375516815435263e-01,4.182859692419775288e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.577593360797992950e-01,3.011662770305107415e+02,3.011321072913551689e+02,3.012004467696663141e+02,4.069264069264069694e-01,3.994352973434820431e-01,4.144175165093318958e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.780082987551867446e-01,3.012132243986479807e+02,3.011771491340184070e+02,3.012492996632775544e+02,4.036255411255410541e-01,3.957281768463807858e-01,4.115229054047013224e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.975933609760648246e-01,3.012625743813043755e+02,3.012256789303160076e+02,3.012994698322927434e+02,3.995670995670996262e-01,3.914862914862915488e-01,4.076479076479077035e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.178423236514523298e-01,3.013144807751644407e+02,3.012776318333346808e+02,3.013513297169942007e+02,3.951659451659451650e-01,3.870851370851370876e-01,4.032467532467532423e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.374273858723304098e-01,3.013646229899936770e+02,3.013278189994392164e+02,3.014014269805481376e+02,3.909090909090908728e-01,3.828282828282827954e-01,3.989898989898989501e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.576763485477178595e-01,3.014164006795636510e+02,3.013796431299786036e+02,3.014531582291486984e+02,3.865079365079365226e-01,3.784271284271284452e-01,3.945887445887445999e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.772614107685959395e-01,3.014630864021950742e+02,3.014287223146660040e+02,3.014974504897241445e+02,3.829725829725829089e-01,3.754040438430340521e-01,3.905411221021317658e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.975103734439833891e-01,3.015096594373993639e+02,3.014746917907132229e+02,3.015446270840855050e+02,3.796717171717172157e-01,3.719847923103918319e-01,3.873586420330425995e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.170954356648615802e-01,3.015586476394075817e+02,3.015230637610281974e+02,3.015942315177869659e+02,3.756132756132756212e-01,3.677890668330586199e-01,3.834374843934926225e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.373443983402489188e-01,3.016101802640349092e+02,3.015746413778070973e+02,3.016457191502627211e+02,3.712121212121212710e-01,3.633879124319042697e-01,3.790363299923382723e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.569294605611271098e-01,3.016599612309173608e+02,3.016244658294214105e+02,3.016954566324133111e+02,3.669552669552669788e-01,3.591310581750499775e-01,3.747794757354839801e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.771784232365145595e-01,3.017113657021661197e+02,3.016759152261334975e+02,3.017468161781987419e+02,3.625541125541126286e-01,3.547299037738956273e-01,3.703783213343296299e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.967634854573926395e-01,3.017576907140081062e+02,3.017256471285722910e+02,3.017897342994439214e+02,3.590187590187590705e-01,3.519274676044412131e-01,3.661100504330769279e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.170124481327800892e-01,3.018038911047135571e+02,3.017726221622506841e+02,3.018351600471764300e+02,3.557178932178932107e-01,3.488152246987832883e-01,3.626205617370031331e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.365975103536581692e-01,3.018525191606891553e+02,3.018208113834825213e+02,3.018842269378957894e+02,3.516594516594516717e-01,3.446612665783653218e-01,3.586576367405380217e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.568464730290456188e-01,3.019036797077607162e+02,3.018720121425782850e+02,3.019353472729431473e+02,3.472582972582972105e-01,3.402601121772108606e-01,3.542564823393835605e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.764315352499238099e-01,3.019531010645027322e+02,3.019214723637670659e+02,3.019847297652383986e+02,3.430014430014430848e-01,3.360032579203567349e-01,3.499996280825294348e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.966804979253111485e-01,3.020041340123916598e+02,3.019725454634346988e+02,3.020357225613486207e+02,3.386002886002885681e-01,3.316021035192022182e-01,3.455984736813749181e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.162655601659750682e-01,3.020500999543901912e+02,3.020234722759975057e+02,3.020767276327828768e+02,3.350649350649350655e-01,3.291380800063743450e-01,3.409917901234957860e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.365145228215767892e-01,3.020959293986890657e+02,3.020720503532315320e+02,3.021198084441465994e+02,3.317640692640693167e-01,3.264685599268191130e-01,3.370595786013195205e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.560995850622407088e-01,3.021441989525391136e+02,3.021200632222907529e+02,3.021683346827874743e+02,3.277056277056276667e-01,3.223606755620628261e-01,3.330505798491925074e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.763485477178423189e-01,3.021949891232870868e+02,3.021708840935828562e+02,3.022190941529913175e+02,3.233044733044733721e-01,3.179595211609085315e-01,3.286494254480382127e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.959336099585062385e-01,3.022440525168871091e+02,3.022199771586600718e+02,3.022681278751141463e+02,3.190476190476190244e-01,3.137026669040541837e-01,3.243925711911838650e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.161825726141078485e-01,3.022947156458297400e+02,3.022706709416639228e+02,3.023187603499955571e+02,3.146464646464646187e-01,3.093015125028997780e-01,3.199914167900294593e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.357676348547717682e-01,3.023409903627762674e+02,3.023240209382543640e+02,3.023579597872981708e+02,3.109668109668110025e-01,3.071489880071218703e-01,3.147846339265001347e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.560165975103734892e-01,3.023864497190929796e+02,3.023828449944879821e+02,3.023900544436979771e+02,3.076659451659451427e-01,3.067592122130189392e-01,3.085726781188713463e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.756016597510372979e-01,3.024336955202436457e+02,3.024325208542583709e+02,3.024348701862289204e+02,3.037518037518038283e-01,3.037518037518037728e-01,3.037518037518038838e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.958506224066390189e-01,3.024841170271336637e+02,3.024829438592052497e+02,3.024852901950620776e+02,2.993506493506493116e-01,2.993506493506492561e-01,2.993506493506493671e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.015435684647302939e+00,3.025328241154041962e+02,3.025316523953084129e+02,3.025339958354999794e+02,2.950937950937950749e-01,2.950937950937950749e-01,2.950937950937950749e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.035684647283118709e+00,3.025831191409423582e+02,3.025819489166144649e+02,3.025842893652702514e+02,2.906926406926406692e-01,2.906926406926406692e-01,2.906926406926406692e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.055269709543568357e+00,3.026297044022402929e+02,3.026248987910383335e+02,3.026345100134422523e+02,2.868686868686868841e-01,2.857233399807801444e-01,2.880140337565936237e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.075518672179384350e+00,3.026747953799529682e+02,3.026566334961820530e+02,3.026929572637238834e+02,2.835678210678210798e-01,2.795113841731513560e-01,2.876242579624908036e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.095103734439833998e+00,3.027210189710846748e+02,3.026969389029495687e+02,3.027450990392197809e+02,2.797979797979797678e-01,2.744530276544149272e-01,2.851429319415446084e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.115352697075649990e+00,3.027710735272332840e+02,3.027470242477514262e+02,3.027951228067151419e+02,2.753968253968254731e-01,2.700518732532606325e-01,2.807417775403903137e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.134937759336099639e+00,3.028194259685950556e+02,3.027954064453338674e+02,3.028434454918562437e+02,2.711399711399711254e-01,2.657950189964062848e-01,2.764849232835359660e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.155186721971915409e+00,3.028693546068772093e+02,3.028453658248025704e+02,3.028933433889518483e+02,2.667388167388167197e-01,2.613938645952518791e-01,2.720837688823815603e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.174771784232365057e+00,3.029162521842862930e+02,3.028926271435676654e+02,3.029398772250049205e+02,2.627705627705627656e-01,2.574804320981750605e-01,2.680606934429504706e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.195020746868181050e+00,3.029609765017848986e+02,3.029340648372444775e+02,3.029878881663253196e+02,2.594696969696970168e-01,2.534314913125160218e-01,2.655079026268780118e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.214605809128630698e+00,3.030061794405334581e+02,3.029748524480929177e+02,3.030375064329739985e+02,2.558441558441558739e-01,2.488459707630694961e-01,2.628423409252422238e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.234854771764446690e+00,3.030558687762039654e+02,3.030245819551004161e+02,3.030871555973075147e+02,2.514430014430014126e-01,2.444448163619150349e-01,2.584411865240877626e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.254439834024896339e+00,3.031038682455850903e+02,3.030726202484539158e+02,3.031351162427162649e+02,2.471861471861471760e-01,2.401879621050607982e-01,2.541843322672335814e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.274688796660712109e+00,3.031534322297471817e+02,3.031222243413947126e+02,3.031846401180996509e+02,2.427849927849927703e-01,2.357868077039063925e-01,2.497831778660791480e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.294273858921161757e+00,3.032013105521812122e+02,3.031701414272402531e+02,3.032324796771221713e+02,2.385281385281385336e-01,2.315299534470521836e-01,2.455263236092248835e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.314522821556977750e+00,3.032456690835676909e+02,3.032147865938068207e+02,3.032765515733285611e+02,2.352272727272727293e-01,2.282589287027442237e-01,2.421956167518012348e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.334107883817427398e+00,3.032891855794747471e+02,3.032543185278944975e+02,3.033240526310549967e+02,2.318903318903318689e-01,2.240661231101148676e-01,2.397145406705488702e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.354356846453243168e+00,3.033385114352598748e+02,3.033036892237738584e+02,3.033733336467458912e+02,2.274891774891774632e-01,2.196649687089604619e-01,2.353133862693944645e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.373941908713693039e+00,3.033861596175293016e+02,3.033513807418439114e+02,3.034209384932146918e+02,2.232323232323232265e-01,2.154081144521062252e-01,2.310565320125402278e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.394190871349508809e+00,3.034353606909334644e+02,3.034006265848188377e+02,3.034700947970480911e+02,2.188311688311688208e-01,2.110069600509518195e-01,2.266553776113858221e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.413775933609958457e+00,3.034828882772005727e+02,3.034481974386172283e+02,3.035175791157839171e+02,2.145743145743145563e-01,2.067501057940975551e-01,2.223985233545315576e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.434024896245774450e+00,3.035282163766717076e+02,3.034952073971681443e+02,3.035612253561752709e+02,2.109848484848484695e-01,2.035021041860325397e-01,2.184675927836643994e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.453609958506224098e+00,3.035707144137973046e+02,3.035355057623822290e+02,3.036059230652123802e+02,2.077922077922077781e-01,1.998478328378061608e-01,2.157365827466093955e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.473858921142039868e+00,3.035936103581183261e+02,3.035831641791982634e+02,3.036040565370383888e+02,2.090367965367965208e-01,2.064574314574314229e-01,2.116161616161616188e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.493443983402489517e+00,3.036163715701688943e+02,3.036021694228967931e+02,3.036305737174409956e+02,2.101010101010101216e-01,2.073593073593073821e-01,2.128427128427128612e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.513692946038305509e+00,3.036398745154693870e+02,3.036003072310015227e+02,3.036794417999372513e+02,2.112012987012987231e-01,2.029581529581529764e-01,2.194444444444444697e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.533278008298755157e+00,3.036559121422727117e+02,3.035984941272245692e+02,3.037133301573208541e+02,2.137085137085136810e-01,2.015873015873015650e-01,2.258297258297257970e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.553526970934571150e+00,3.036545666361727740e+02,3.035977988738819704e+02,3.037113343984635776e+02,2.201794733044733499e-01,2.081847552141255220e-01,2.321741913948211777e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.573112033195020798e+00,3.036539111359606977e+02,3.035982627681568147e+02,3.037095595037645808e+02,2.262987012987013324e-01,2.145340905343636750e-01,2.380633120630389898e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.593360995830836568e+00,3.036563165439014256e+02,3.036030068954908643e+02,3.037096261923119869e+02,2.319579725829725714e-01,2.206880100989482285e-01,2.432279350669969142e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.612946058091286217e+00,3.036605726765338886e+02,3.036063702064998893e+02,3.037147751465678880e+02,2.370129870129870087e-01,2.255198179494415645e-01,2.485061560765324529e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.633195020727102209e+00,3.036765260098437125e+02,3.036311565142781888e+02,3.037218955054092362e+02,2.397366522366522756e-01,2.300973749201130347e-01,2.493759295531915166e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.652780082987551857e+00,3.036991837246370665e+02,3.036625803615427799e+02,3.037357870877313530e+02,2.408008658008658487e-01,2.329322892816785284e-01,2.486694423200531689e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.673029045643153578e+00,3.037221631142177785e+02,3.036788678552048850e+02,3.037654583732306719e+02,2.419913419913419794e-01,2.325219027039800435e-01,2.514607812787039154e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.692614107883817498e+00,3.037398500139732391e+02,3.036798004037849523e+02,3.037998996241615259e+02,2.441197691197690978e-01,2.309544566660099441e-01,2.572850815735282515e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.712863070539418997e+00,3.037812684367162319e+02,3.037170423379309341e+02,3.038454945355015298e+02,2.413059163059162460e-01,2.272261573904234555e-01,2.553856752214090364e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.732448132780082917e+00,3.038283643404581653e+02,3.037642185636881322e+02,3.038925101172281984e+02,2.370490620490620370e-01,2.229693031335692188e-01,2.511288209645548553e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.752697095435684638e+00,3.038769948666823097e+02,3.038129320682926391e+02,3.039410576650719804e+02,2.326479076479076313e-01,2.185681487324148409e-01,2.467276665634004218e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.772282157676348557e+00,3.039181409242689824e+02,3.038671901352063855e+02,3.039690917133315793e+02,2.296536796536796654e-01,2.183781675769836395e-01,2.409291917303756914e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.792531120331950278e+00,3.039603049859798034e+02,3.039215615061118001e+02,3.039990484658478067e+02,2.266278860028859976e-01,2.179628073167405311e-01,2.352929646890314641e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.812116182572614198e+00,3.039963705460980918e+02,3.039702776601590131e+02,3.040224634320371706e+02,2.247113997113997230e-01,2.187837761789221958e-01,2.306390232438772503e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.832365145228215697e+00,3.040337697332836910e+02,3.040095377808575563e+02,3.040580016857098258e+02,2.226957070707070996e-01,2.173000634807535358e-01,2.280913506606606633e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.851950207468879617e+00,3.040744073709133772e+02,3.040422964161564892e+02,3.041065183256702653e+02,2.197691197691197251e-01,2.127709346880333474e-01,2.267673048502061028e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.872199170124481338e+00,3.041163690537609909e+02,3.040711661415834897e+02,3.041615719659384922e+02,2.167433261183260851e-01,2.069679492160683421e-01,2.265187030205838281e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.891784232365145257e+00,3.041510730077475273e+02,3.040978234134097988e+02,3.042043226020852558e+02,2.150793650793650924e-01,2.036434079427892341e-01,2.265153222159409507e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.912033195020746978e+00,3.041868557456170947e+02,3.041193622283462332e+02,3.042543492628879562e+02,2.133703102453102518e-01,1.988923175690199829e-01,2.278483029216005207e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.931618257261410898e+00,3.042257199230097058e+02,3.041503118527980405e+02,3.043011279932213711e+02,2.107864357864358273e-01,1.946058671860833034e-01,2.269670043867883513e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.951867219917012397e+00,3.042623808040559084e+02,3.041895598507778686e+02,3.043352017573339481e+02,2.088654401154401430e-01,1.932380489607853913e-01,2.244928312700948947e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.971452282137890588e+00,3.042720203832249695e+02,3.042170644912374087e+02,3.043269762752125303e+02,2.125901875901876348e-01,2.007800890801798022e-01,2.244002861001954674e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.991701244813278038e+00,3.042819740249645974e+02,3.042417196264281074e+02,3.043222284235010875e+02,2.164411976911976565e-01,2.077322560317882982e-01,2.251501393506070148e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.011286307034156007e+00,3.042915890144711852e+02,3.042570643514434323e+02,3.043261136774989382e+02,2.201659451659451483e-01,2.125837483560664709e-01,2.277481419758238257e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.031535269709543456e+00,3.043017880598815736e+02,3.042605983584481351e+02,3.043429777613150122e+02,2.239583333333333703e-01,2.148563286796315308e-01,2.330603379870352099e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.051120331930421870e+00,3.043067764887525755e+02,3.042664547636828729e+02,3.043470982138222780e+02,2.286796536796537049e-01,2.197546722567104427e-01,2.376046351025969672e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.071369294605809319e+00,3.043133544236442845e+02,3.042682506187385343e+02,3.043584582285500346e+02,2.332521645021644885e-01,2.233301071792368475e-01,2.431742218250921295e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.090954356826687288e+00,3.043229299853929319e+02,3.042661093772857726e+02,3.043797505935000913e+02,2.369769119769119803e-01,2.245906650977138597e-01,2.493631588561101009e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.111203319502074738e+00,3.043328174951641358e+02,3.042592652701905536e+02,3.044063697201377181e+02,2.408279220779221408e-01,2.248620514249154989e-01,2.567937927309287827e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.130788381722952707e+00,3.043673569289665579e+02,3.042937791024246508e+02,3.044409347555084651e+02,2.391414141414140992e-01,2.231993907884849693e-01,2.550834374943432570e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.151037344398340156e+00,3.044078551083034654e+02,3.043343693282281492e+02,3.044813408883787815e+02,2.363501082251082130e-01,2.204573255222448958e-01,2.522428909279715303e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.170622406619218570e+00,3.044431092790053981e+02,3.043629162003019246e+02,3.045233023577088716e+02,2.344877344877344949e-01,2.171434814142831071e-01,2.518319875611859104e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.190871369294606019e+00,3.044757436464493594e+02,3.043964769985425960e+02,3.045550102943561228e+02,2.333784271284271017e-01,2.162603877342311465e-01,2.504964665226230291e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.210456431515483988e+00,3.045130163005978829e+02,3.044391110699319825e+02,3.045869215312637834e+02,2.310606060606060774e-01,2.151316494735462381e-01,2.469895626476659167e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.230705394190871438e+00,3.045513882073777268e+02,3.044896289969138365e+02,3.046131474178416170e+02,2.286886724386724412e-01,2.153952939237777087e-01,2.419820509535671738e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.250290456411749407e+00,3.045852332953187442e+02,3.045383929139264296e+02,3.046320736767110589e+02,2.270923520923520678e-01,2.170347898965021838e-01,2.371499142882019517e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.270539419087136856e+00,3.046190976665942571e+02,3.045812729606291782e+02,3.046569223725593361e+02,2.256764069264069195e-01,2.175739516154423236e-01,2.337788622373715153e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.290124481308015270e+00,3.046479436687524185e+02,3.046090798714193966e+02,3.046868074660854404e+02,2.251443001443001468e-01,2.167787022905445782e-01,2.335098979980557155e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.310373443983402275e+00,3.046794789984026011e+02,3.046287804395406624e+02,3.047301775572645397e+02,2.242153679653679788e-01,2.132527890667912651e-01,2.351779468639446924e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.329958506204280688e+00,3.047131626523677141e+02,3.046467802063422141e+02,3.047795450983932142e+02,2.226190476190476053e-01,2.082443792273472039e-01,2.369937160107480068e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.350207468879668138e+00,3.047509635266153509e+02,3.046716267069410833e+02,3.048303003462896186e+02,2.203147546897546716e-01,2.031038672887313656e-01,2.375256420907779775e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.369792531100546107e+00,3.047810357543650639e+02,3.046980151899475118e+02,3.048640563187826160e+02,2.194805194805194981e-01,2.014037944146882531e-01,2.375572445463507432e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.390041493775933557e+00,3.047989888238251410e+02,3.047218243343946824e+02,3.048761533132555996e+02,2.214556277056277112e-01,2.045965128688038703e-01,2.383147425424515520e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.409626555996811526e+00,3.048276078837232603e+02,3.047615880081809223e+02,3.048936277592655983e+02,2.209235209235209385e-01,2.064834090162864511e-01,2.353636328307554260e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.429875518672198975e+00,3.048582423675687778e+02,3.047964990410264932e+02,3.049199856941110625e+02,2.201388888888888840e-01,2.066563690035407574e-01,2.336214087742370105e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.449460580893077388e+00,3.048883680416254265e+02,3.048264904033876519e+02,3.049502456798632011e+02,2.192640692640692723e-01,2.057777944527459102e-01,2.327503440753926345e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.469709543568464838e+00,3.049110519191752928e+02,3.048515626447411933e+02,3.049705411936093924e+02,2.201839826839826764e-01,2.072813058814495235e-01,2.330866594865158292e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.489294605789342807e+00,3.049321587562944273e+02,3.048662488981894398e+02,3.049980686143994149e+02,2.212481962481961939e-01,2.070257076383383021e-01,2.354706848580540857e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.509543568464730257e+00,3.049509330132509035e+02,3.048746672628840884e+02,3.050271987636177187e+02,2.230023448773448824e-01,2.065920697203977308e-01,2.394126200342920341e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.529128630685608226e+00,3.049561854648426333e+02,3.048778775348912404e+02,3.050344933947940262e+02,2.274891774891774632e-01,2.106624255840599258e-01,2.443159293942950006e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.549377593360995675e+00,3.049716200655290663e+02,3.049062253919099703e+02,3.050370147391481623e+02,2.299603174603174482e-01,2.159557556707892845e-01,2.439648792498456120e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.568962655581874088e+00,3.049926503286164916e+02,3.049339657132044294e+02,3.050513349440285538e+02,2.310245310245309935e-01,2.184919991096083147e-01,2.435570629394536724e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.589211618257261538e+00,3.050143655468660313e+02,3.049522779609012559e+02,3.050764531328308067e+02,2.321248196248196227e-01,2.188501744306481367e-01,2.453994648189911087e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.608796680497925458e+00,3.050361750362615112e+02,3.049632765405883674e+02,3.051090735319346550e+02,2.330086580086579984e-01,2.173692665064203555e-01,2.486480495108956412e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.629045643153526957e+00,3.050672036455221132e+02,3.049876490782638143e+02,3.051467582127804121e+02,2.320797258297258581e-01,2.149736266099238624e-01,2.491858250495278537e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.648630705394190876e+00,3.050930669296941460e+02,3.050112581513798773e+02,3.051748757080084147e+02,2.320707070707070663e-01,2.144165191184174424e-01,2.497248950229966902e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.668879668049792375e+00,3.051150875907509317e+02,3.050323235061727019e+02,3.051978516753291615e+02,2.330762987012987009e-01,2.151435543193709610e-01,2.510090430832264130e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.688464730290456295e+00,3.051443282647312003e+02,3.050754103695961135e+02,3.052132461598662871e+02,2.323232323232323204e-01,2.173285100282657256e-01,2.473179546181989152e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.708713692946058238e+00,3.051785455724513554e+02,3.051253081371743860e+02,3.052317830077283247e+02,2.306727994227994183e-01,2.190277583600817035e-01,2.423178404855171331e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.728298755186722158e+00,3.052115983210106833e+02,3.051679072994558624e+02,3.052552893425655043e+02,2.290764790764790726e-01,2.194593859639857036e-01,2.386935721889724416e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.748547717842323657e+00,3.052457275029416337e+02,3.052020552667847824e+02,3.052893997390984850e+02,2.274260461760461705e-01,2.178050844664562447e-01,2.370470078856360963e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.768132780082987576e+00,3.052760292149573047e+02,3.052278485232220646e+02,3.053242099066925448e+02,2.264069264069264176e-01,2.158315863431023163e-01,2.369822664707505189e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.788381742738589075e+00,3.053049936834814844e+02,3.052472123937031938e+02,3.053627749732597749e+02,2.258567821067821169e-01,2.132398670191685552e-01,2.384736971943956785e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.807966804979252995e+00,3.053371376577012484e+02,3.052632871083436044e+02,3.054109882070588924e+02,2.244227994227994405e-01,2.083416262579654288e-01,2.405039725876334522e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.828215767615068987e+00,3.053774524633006990e+02,3.052935552331092595e+02,3.054613496934921386e+02,2.213970057720057727e-01,2.031521883490794989e-01,2.396418231949320465e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.847800829875518858e+00,3.054187268455947333e+02,3.053348407408694243e+02,3.055026129503200423e+02,2.179653679653679732e-01,1.997031314176245798e-01,2.362276045131113666e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.868049792511334406e+00,3.054541645284163565e+02,3.053778854386587227e+02,3.055304436181739902e+02,2.159722222222222043e-01,1.993315902267725759e-01,2.326128542176718328e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.887634854771784276e+00,3.054796223647677493e+02,3.054168954725579965e+02,3.055423492569775021e+02,2.159451659451659400e-01,2.022619280637538708e-01,2.296284038265780092e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.907883817407600269e+00,3.055083195593641108e+02,3.054516325297976209e+02,3.055650065889306006e+02,2.153950216450216670e-01,2.030686676055115103e-01,2.277213756845318238e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.927468879668049695e+00,3.055340407740332580e+02,3.054782941141102128e+02,3.055897874339563032e+02,2.152958152958152904e-01,2.032296998785761144e-01,2.273619307130544664e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.947717842303865687e+00,3.055520254974959471e+02,3.055025691586335483e+02,3.056014818363583458e+02,2.170499639249638957e-01,2.063359372753855447e-01,2.277639905745422466e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.967302904564315558e+00,3.055661774679281848e+02,3.055163120885699755e+02,3.056160428472863941e+02,2.194444444444444142e-01,2.086215127546960924e-01,2.302673761341927361e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.987551867200131106e+00,3.055794362135968640e+02,3.055206966597746714e+02,3.056381757674190567e+02,2.222132034632034736e-01,2.094658104963500189e-01,2.349605964300569283e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.007136929460580976e+00,3.055874111078128976e+02,3.055207894844419343e+02,3.056540327311838610e+02,2.259379509379509654e-01,2.115202523697247983e-01,2.403556495061771325e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.027385892096396969e+00,3.055929389850527400e+02,3.055191826677487370e+02,3.056666953023567430e+02,2.303751803751803440e-01,2.144079724737965320e-01,2.463423882765641559e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.046970954356846395e+00,3.056082673339666371e+02,3.055407661650821751e+02,3.056757685028510991e+02,2.325036075036074901e-01,2.178726562300699054e-01,2.471345587771450747e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.067219916992662387e+00,3.056285091501231364e+02,3.055545761332529082e+02,3.057024421669933645e+02,2.337481962481962605e-01,2.177406230474906168e-01,2.497557694489019042e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.086804979253111814e+00,3.056487059835024525e+02,3.055636162395048245e+02,3.057337957275000804e+02,2.348124098124098613e-01,2.163987628994862578e-01,2.532260567253334926e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.107053941888927806e+00,3.056739346643698241e+02,3.055914677049461261e+02,3.057564016237935220e+02,2.349657287157287389e-01,2.171397802053252890e-01,2.527916772261321610e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.126639004149377676e+00,3.057063580602123238e+02,3.056288855100933688e+02,3.057838306103312789e+02,2.333694083694083654e-01,2.166757853095930275e-01,2.500630314292237033e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.146887966785193669e+00,3.057334020571803421e+02,3.056631827047791035e+02,3.058036214095815808e+02,2.331123737373737570e-01,2.180197513271928123e-01,2.482049961475547017e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.166473029045643095e+00,3.057596914002398307e+02,3.056977352549569105e+02,3.058216475455227510e+02,2.328282828282828287e-01,2.194785696209885506e-01,2.461779960355771069e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.186721991681459087e+00,3.057904360822313947e+02,3.057350783981971745e+02,3.058457937662656150e+02,2.317550505050505194e-01,2.197919904693135251e-01,2.437181105407875137e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.206307053941908514e+00,3.058227110554719275e+02,3.057700962033265455e+02,3.058753259076173094e+02,2.301587301587301460e-01,2.187763845351139713e-01,2.415410757823463206e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.226556016577724506e+00,3.058560368696712430e+02,3.057976017834545246e+02,3.059144719558879615e+02,2.285082972582972716e-01,2.158514497673648946e-01,2.411651447492296485e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.246141078838174376e+00,3.058882281731463877e+02,3.058178184009124720e+02,3.059586379453803033e+02,2.269119769119769259e-01,2.116469926012493619e-01,2.421769612227044899e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.266390041473990369e+00,3.059261529939047364e+02,3.058475168307609238e+02,3.060047891570485490e+02,2.242469336219336251e-01,2.071663808227901249e-01,2.413274864210771253e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.285975103734439795e+00,3.059570665528298719e+02,3.058792228135318396e+02,3.060349102921279041e+02,2.229076479076479156e-01,2.059590215945523439e-01,2.398562742207434872e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.306224066370255787e+00,3.059873219734574832e+02,3.059132227733441596e+02,3.060614211735708068e+02,2.218840187590187529e-01,2.057222925055043894e-01,2.380457450125331165e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.325809128630705214e+00,3.060252381656866305e+02,3.059541587969963530e+02,3.060963175343769080e+02,2.190115440115439904e-01,2.035122457635384630e-01,2.345108422595495179e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.346058091266521206e+00,3.060612102349913357e+02,3.059923818894736200e+02,3.061300385805090514e+02,2.167297979797979668e-01,2.017331148769427596e-01,2.317264810826531740e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.365643153526971076e+00,3.060782305229754456e+02,3.060208941473242135e+02,3.061355668986266778e+02,2.183621933621933409e-01,2.058102060978599934e-01,2.309141806265266883e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.385892116162786625e+00,3.060945215042048630e+02,3.060444991041907201e+02,3.061445439042190060e+02,2.203282828282828176e-01,2.093371570666864856e-01,2.313194085898791497e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.405477178423236495e+00,3.061132905557289519e+02,3.060622476190827115e+02,3.061643334923751922e+02,2.215728715728715603e-01,2.104292467991221161e-01,2.327164963466210046e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.425726141059052487e+00,3.061284519568668543e+02,3.060753742537003745e+02,3.061815296600333340e+02,2.237734487734487909e-01,2.123154641636721407e-01,2.352314333832254412e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.445311203319501914e+00,3.061445971049537320e+02,3.060825591290959551e+02,3.062066350808115089e+02,2.255772005772005706e-01,2.122667832624197948e-01,2.388876178919813464e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.465560165975103857e+00,3.061711475668187745e+02,3.061047435746650081e+02,3.062375515589725410e+02,2.253021284271284341e-01,2.110870542525021265e-01,2.395172026017547418e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.485145228215767776e+00,3.061967940665502965e+02,3.061186918107738393e+02,3.062748963223267538e+02,2.250360750360750339e-01,2.082986578183711468e-01,2.417734922537789211e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.505394190871369275e+00,3.062197343023676126e+02,3.061291679587083081e+02,3.063103006460269171e+02,2.255275974025973962e-01,2.060750232382883851e-01,2.449801715669064073e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.524979253112033195e+00,3.062380331660347110e+02,3.061482930242276552e+02,3.063277733078417668e+02,2.268398268398268136e-01,2.075499683515716898e-01,2.461296853280819374e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.545228215767634694e+00,3.062644599650238888e+02,3.061796885526337064e+02,3.063492313774140712e+02,2.265647546897546771e-01,2.083492642143176810e-01,2.447802451651916733e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.564813278008298614e+00,3.062849893686430960e+02,3.062057566407243030e+02,3.063642220965618890e+02,2.273809523809523503e-01,2.103431822141931529e-01,2.444187225477115477e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.585062240663900557e+00,3.063091683424748339e+02,3.062385231065854327e+02,3.063798135783642351e+02,2.275793650793650758e-01,2.123415051336270953e-01,2.428172250251030562e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.604647302904564476e+00,3.063284959385599677e+02,3.062727464167909943e+02,3.063842454603289411e+02,2.286435786435786488e-01,2.165802678196675490e-01,2.407068894674897486e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.624896265560165975e+00,3.063484527023969690e+02,3.062990817855991850e+02,3.063978236191947531e+02,2.297438672438672502e-01,2.189988191894886027e-01,2.404889152982458977e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.644481327800829895e+00,3.063677299612893421e+02,3.063127903129143874e+02,3.064226696096642968e+02,2.308080808080807955e-01,2.188096734904026452e-01,2.428064881257589458e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.664730290456431394e+00,3.063876347231645809e+02,3.063177417307788346e+02,3.064575277155503272e+02,2.319083694083694247e-01,2.166449090974630343e-01,2.471718297192758151e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.684315352697095314e+00,3.064170227654193468e+02,3.063414387714837517e+02,3.064926067593549419e+02,2.307720057720057671e-01,2.142722212708409180e-01,2.472717902731706163e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.704564315352697257e+00,3.064414624312441333e+02,3.063561678849848136e+02,3.065267569775034531e+02,2.308757215007214980e-01,2.122872436199546575e-01,2.494641993814883385e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.724149377593361177e+00,3.064656814403443832e+02,3.063757042944328077e+02,3.065556585862559587e+02,2.308441558441558517e-01,2.112602617226638502e-01,2.504280499656478809e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.744398340248962676e+00,3.064981567733710790e+02,3.064077093950187987e+02,3.065886041517233593e+02,2.291937229437229773e-01,2.095320774234221695e-01,2.488553684640237851e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.763983402469840644e+00,3.065336913418950644e+02,3.064436585203631580e+02,3.066237241634269708e+02,2.266955266955266723e-01,2.071307471355414431e-01,2.462603062555119016e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.784232365145228094e+00,3.065630558068498317e+02,3.064855055085932918e+02,3.066406061051063716e+02,2.256989538239538295e-01,2.088265651811121448e-01,2.425713424667955143e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.803817427366106507e+00,3.065881998423667483e+02,3.065222849720151430e+02,3.066541147127183535e+02,2.254329004329004293e-01,2.110796141650166102e-01,2.397861867007842485e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.824066390041493957e+00,3.066137453401834705e+02,3.065538996493912123e+02,3.066735910309757287e+02,2.252480158730158777e-01,2.122375322627438332e-01,2.382584994832879222e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.843651452262371926e+00,3.066339105279027422e+02,3.065802174525924784e+02,3.066876036032130060e+02,2.260461760461760505e-01,2.144618758593116181e-01,2.376304762330404829e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.863900414937759376e+00,3.066596672168460032e+02,3.066011999122443967e+02,3.067181345214476096e+02,2.258026695526695327e-01,2.132656375265357673e-01,2.383397015788032980e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.883485477158637345e+00,3.066908292638203193e+02,3.066316435042990634e+02,3.067500150233415752e+02,2.242063492063492425e-01,2.115597463361179043e-01,2.368529520765805807e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.903734439834024794e+00,3.067230055572250649e+02,3.066556162113622008e+02,3.067903949030879289e+02,2.225559163059163126e-01,2.081529976842040885e-01,2.369588349276285366e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.923319502054903207e+00,3.067524196731339998e+02,3.066741582584167531e+02,3.068306810878512465e+02,2.213203463203463617e-01,2.045504980506178683e-01,2.380901945900748551e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.943568464730290657e+00,3.067780803722135374e+02,3.066918935986757901e+02,3.068642671457512847e+02,2.210633116883116700e-01,2.025420263182498848e-01,2.395845970583734552e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.963153526951168626e+00,3.067980341652952347e+02,3.067086491803244144e+02,3.068874191502660551e+02,2.218614718614718428e-01,2.026480011208157683e-01,2.410749426021279174e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.983402489626556076e+00,3.068163679715794956e+02,3.067256989631405872e+02,3.069070369800184039e+02,2.231782106782106700e-01,2.036626414264014473e-01,2.426937799300198928e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.002987551847434489e+00,3.068367088904690831e+02,3.067557870550295434e+02,3.069176307259086229e+02,2.238816738816739038e-01,2.064232944440737294e-01,2.413400533192740782e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.023236514522821494e+00,3.068496403489708086e+02,3.067890078991970313e+02,3.069102727987445860e+02,2.263573232323232154e-01,2.132494086427852986e-01,2.394652378218611322e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.042821576743699907e+00,3.068621314399269409e+02,3.068167497228905063e+02,3.069075131569633754e+02,2.287518037518037617e-01,2.188934131607890299e-01,2.386101943428184935e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.063070539419086913e+00,3.068750290646813141e+02,3.068352343983220862e+02,3.069148237310405420e+02,2.312274531024531010e-01,2.225184519033099051e-01,2.399364543015962969e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.082655601639965326e+00,3.068828234255065581e+02,3.068333561889789962e+02,3.069322906620341200e+02,2.346320346320346084e-01,2.238461417945893928e-01,2.454179274694798241e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.102904564315352332e+00,3.068965478593675584e+02,3.068384995240240301e+02,3.069545961947110868e+02,2.369227994227993961e-01,2.243397849523116327e-01,2.495058138932871594e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.122489626536230745e+00,3.069192857022394492e+02,3.068543999728776726e+02,3.069841714316012258e+02,2.370851370851370932e-01,2.230234600691719249e-01,2.511468141011022892e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.142738589211618638e+00,3.069469947279393409e+02,3.068722492017674313e+02,3.070217402541112506e+02,2.363365800865800948e-01,2.201401066679973539e-01,2.525330535051628633e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.162323651432496163e+00,3.069777867910581790e+02,3.068925962407816996e+02,3.070629773413346584e+02,2.347402597402597491e-01,2.162921550391212477e-01,2.531883644413982504e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.182572614107884057e+00,3.070206165808356218e+02,3.069337954646015305e+02,3.071074376970697131e+02,2.306998556998557104e-01,2.118801970789316313e-01,2.495195143207797894e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.202157676328761582e+00,3.070509369042939056e+02,3.069776858272851428e+02,3.071241879813026685e+02,2.291847041847041855e-01,2.132704605334833081e-01,2.450989478359250628e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.222406639004149476e+00,3.070775533085092093e+02,3.070162284063733864e+02,3.071388782106450321e+02,2.286345598845598848e-01,2.152601963746830771e-01,2.420089233944366924e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.241991701225027889e+00,3.071065952509630392e+02,3.070560046668274481e+02,3.071571858350986304e+02,2.273809523809523780e-01,2.163130866309734279e-01,2.384488181309313282e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.262240663900414894e+00,3.071382175569520427e+02,3.070939506334204907e+02,3.071824844804835948e+02,2.257305194805194759e-01,2.160457537577452347e-01,2.354152852032937171e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.281825726121293307e+00,3.071687628507850718e+02,3.071207856678224744e+02,3.072167400337476693e+02,2.241341991341991580e-01,2.136832045243143019e-01,2.345851937440840140e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.302074688796680313e+00,3.072003021224293775e+02,3.071402556049740156e+02,3.072603486398847394e+02,2.224837662337662558e-01,2.094519028668059002e-01,2.355156296007266115e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.321659751017558726e+00,3.072276010762953433e+02,3.071555588994784216e+02,3.072996432531122650e+02,2.215728715728715881e-01,2.059685939726680071e-01,2.371771491730751691e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.341908713692945732e+00,3.072476313054757497e+02,3.071673172757556358e+02,3.073279453351958637e+02,2.223980880230880253e-01,2.050078210233778064e-01,2.397883550227982441e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.361493775913824145e+00,3.072733113737228905e+02,3.071870642644929035e+02,3.073595584829528775e+02,2.218253968253968145e-01,2.031517998289562033e-01,2.404989938218374257e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.381742738589212038e+00,3.073047108721490304e+02,3.072256213500276658e+02,3.073838003942703949e+02,2.201749639249639123e-01,2.030922748960784230e-01,2.372576529538494017e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.401327800829875514e+00,3.073350408856207423e+02,3.072573544786976072e+02,3.074127272925438774e+02,2.185786435786435666e-01,2.018457756129648784e-01,2.353115115443222549e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.421576763485477457e+00,3.073589641738302589e+02,3.072843927033565592e+02,3.074335356443039586e+02,2.185290404040404200e-01,2.024996030333755526e-01,2.345584777747052874e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.441161825726140933e+00,3.073707975668339714e+02,3.073048662696386941e+02,3.074367288640292486e+02,2.209235209235209663e-01,2.068197042484116732e-01,2.350273375986302593e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.461410788381742876e+00,3.073787468458979220e+02,3.073115366258172685e+02,3.074459570659785754e+02,2.243235930735930639e-01,2.099662414118744491e-01,2.386809447353116787e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.480995850622406351e+00,3.073794987861427899e+02,3.073143868857784469e+02,3.074446106865071329e+02,2.291125541125541010e-01,2.151953026614249198e-01,2.430298055636832821e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.501244813278008294e+00,3.073910397193068889e+02,3.073381829038906972e+02,3.074438965347230805e+02,2.317325036075036371e-01,2.204583198291552026e-01,2.430066873858520715e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.520829875518671770e+00,3.074028315988617805e+02,3.073530801495230662e+02,3.074525830482004949e+02,2.341269841269841279e-01,2.234949420527622410e-01,2.447590262012060147e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.541078838174273713e+00,3.074188599493460288e+02,3.073672147279393698e+02,3.074705051707526877e+02,2.357683982683982660e-01,2.246647711482922527e-01,2.468720253885042792e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.560663900414938077e+00,3.074367579310229530e+02,3.073763852058017960e+02,3.074971306562441100e+02,2.368326118326118113e-01,2.237709078233552917e-01,2.498943158418683308e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.580912863070539132e+00,3.074575505565744038e+02,3.073828845580029565e+02,3.075322165551458511e+02,2.374323593073592864e-01,2.212246286871208945e-01,2.536400899275976784e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.600497925311203495e+00,3.074889110866063220e+02,3.074072728105221017e+02,3.075705493626905422e+02,2.355699855699855683e-01,2.178270813458038357e-01,2.533128897941672730e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.620746887947019488e+00,3.075190225972224880e+02,3.074378399145264780e+02,3.076002052799184980e+02,2.341360028860029197e-01,2.164617316491748156e-01,2.518102741228310237e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.640331950207468914e+00,3.075532400463105773e+02,3.074790895083000919e+02,3.076273905843210628e+02,2.316378066378066425e-01,2.154668925555403569e-01,2.478087207200729281e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.660580912843284906e+00,3.075906148872081758e+02,3.075230548212687154e+02,3.076581749531476362e+02,2.286120129870130024e-01,2.138647182904099830e-01,2.433593076836160218e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.680165975103734333e+00,3.076267165854829955e+02,3.075618987837103759e+02,3.076915343872556150e+02,2.256854256854256557e-01,2.115395948823636518e-01,2.398312564884876597e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.700414937739550325e+00,3.076576426617435800e+02,3.076024500394843813e+02,3.077128352840027787e+02,2.240349927849927814e-01,2.119602418313445147e-01,2.361097437386410480e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.719999999999999751e+00,3.076828512330440617e+02,3.076275118871368477e+02,3.077381905789512757e+02,2.234487734487734523e-01,2.113501292341625759e-01,2.355474176633843286e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.740248962635815744e+00,3.077060184506641463e+02,3.076471021185744235e+02,3.077649347827538691e+02,2.234623015873015983e-01,2.106285987890681999e-01,2.362960043855349968e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.759834024896265170e+00,3.077296860780745078e+02,3.076680568817041603e+02,3.077913152744448553e+02,2.231962481962481981e-01,2.098405409544347455e-01,2.365519554380616507e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.780082987532081162e+00,3.077557899662393197e+02,3.076881936392044850e+02,3.078233862932741545e+02,2.225604256854256946e-01,2.079617547230071806e-01,2.371590966478442086e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.799668049792531477e+00,3.077793929223557825e+02,3.077155120854889105e+02,3.078432737592226545e+02,2.222943722943722666e-01,2.085579762555830607e-01,2.360307683331614725e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.819917012428346581e+00,3.078037637571784444e+02,3.077347215539205081e+02,3.078728059604363807e+02,2.220193001443001024e-01,2.072123441323063808e-01,2.368262561562938240e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.839502074688796895e+00,3.078246384947102570e+02,3.077477897676934617e+02,3.079014872217270522e+02,2.223304473304473505e-01,2.058376052243461596e-01,2.388232894365485415e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.859751037324612888e+00,3.078477211187060902e+02,3.077669195155273769e+02,3.079285227218848036e+02,2.223214285714285587e-01,2.049675105323045532e-01,2.396753466105525643e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.879336099585062314e+00,3.078757649752138263e+02,3.077899831047775479e+02,3.079615468456501048e+02,2.210678210678210520e-01,2.026193989201624801e-01,2.395162432154796239e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.899585062220878307e+00,3.078941768541918123e+02,3.078129308049097972e+02,3.079754229034738273e+02,2.220553751803751585e-01,2.045581836820170862e-01,2.395525666787332308e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.919170124481327733e+00,3.079134348111211352e+02,3.078463328401907120e+02,3.079805367820515585e+02,2.226911976911977176e-01,2.081975159956179766e-01,2.371848793867774585e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.939419087117143725e+00,3.079312751968345765e+02,3.078748513533103051e+02,3.079876990403588479e+02,2.237914862914862912e-01,2.115346642915497954e-01,2.360483082914227870e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.959004149377593151e+00,3.079478411523043064e+02,3.078923898086603685e+02,3.080032924959482443e+02,2.249999999999999778e-01,2.128809890853221864e-01,2.371190109146777691e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.979253112013409144e+00,3.079605550819095470e+02,3.078995912240322355e+02,3.080215189397868585e+02,2.272005772005771806e-01,2.138370038252474792e-01,2.405641505759068821e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.998838174273858570e+00,3.079691723167987902e+02,3.079077632911285605e+02,3.080305813424690200e+02,2.301226551226551176e-01,2.166420266683181106e-01,2.436032835769921245e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.019087136909674562e+00,3.079869376796165170e+02,3.079240102113072908e+02,3.080498651479257433e+02,2.312229437229436912e-01,2.174330163989725007e-01,2.450128710469148818e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.038672199170124877e+00,3.080040977854252446e+02,3.079308271396528198e+02,3.080773684311976695e+02,2.322871572871572921e-01,2.162900446567685153e-01,2.482842699175460688e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.058921161805939981e+00,3.080295216557585718e+02,3.079488074690673898e+02,3.081102358424497538e+02,2.317189754689754910e-01,2.141334152254854850e-01,2.493045357124654970e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.078506224066390295e+00,3.080605769449637705e+02,3.079754937725842296e+02,3.081456601173433114e+02,2.297619047619047228e-01,2.112487318985306339e-01,2.482750776252788116e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.098755186702206288e+00,3.080924797441354031e+02,3.080092287304871093e+02,3.081757307577836968e+02,2.277732683982683914e-01,2.096845114717318381e-01,2.458620253248049448e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.118340248962655714e+00,3.081107307275383960e+02,3.080434433198594206e+02,3.081780181352173713e+02,2.285714285714285643e-01,2.139821202096307273e-01,2.431607369332264013e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.138589211598471707e+00,3.081339896944413681e+02,3.080750119516142149e+02,3.081929674372685213e+02,2.284406565656565691e-01,2.157000521388408587e-01,2.411812609924722794e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.158174273858921133e+00,3.081604325580008208e+02,3.081073817750404373e+02,3.082134833409612042e+02,2.274531024531024626e-01,2.160297271020403531e-01,2.388764778041645720e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.178423236494737125e+00,3.081906405472345796e+02,3.081416080169038310e+02,3.082396730775653282e+02,2.258026695526695327e-01,2.152708170102702601e-01,2.363345220950688053e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.198008298755186551e+00,3.082198192968016883e+02,3.081656977235560362e+02,3.082739408700473405e+02,2.242063492063491870e-01,2.125797171045155920e-01,2.358329813081827819e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.218257261391002544e+00,3.082481974673289642e+02,3.081823093759730341e+02,3.083140855586848943e+02,2.229347041847042077e-01,2.087373010924926942e-01,2.371321072769157212e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.237842323651451970e+00,3.082682223599572353e+02,3.081927721382395475e+02,3.083436725816749231e+02,2.233044733044733110e-01,2.070204401779194292e-01,2.395885064310271928e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.258091286307053913e+00,3.082854177572019125e+02,3.082022456276564526e+02,3.083685898867473725e+02,2.244408369408369408e-01,2.064720555726823059e-01,2.424096183089915757e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.277676348547718277e+00,3.083105185530164363e+02,3.082306979242730449e+02,3.083903391817598276e+02,2.237012987012987342e-01,2.064467556458426112e-01,2.409558417567548572e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.297925311203319332e+00,3.083400030792179223e+02,3.082654844907879124e+02,3.084145216676479322e+02,2.221636002886002714e-01,2.060498369042586264e-01,2.382773636729419164e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.317510373443983696e+00,3.083628446325869845e+02,3.082945496724613577e+02,3.084311395927126114e+02,2.218975468975468990e-01,2.071443566704332662e-01,2.366507371246605318e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.337759336099584750e+00,3.083817437336659850e+02,3.083184328623833039e+02,3.084450546049486661e+02,2.226370851370851334e-01,2.089804920164056168e-01,2.362936782577646500e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.357344398340249114e+00,3.083995546258930744e+02,3.083351103033095910e+02,3.084639989484765579e+02,2.234487734487734800e-01,2.095698673457919992e-01,2.373276795517549609e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.377593360995851057e+00,3.084162389174576333e+02,3.083461506902475548e+02,3.084863271446677118e+02,2.246572871572871666e-01,2.095593673639251364e-01,2.397552069506491967e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.397178423236514533e+00,3.084345051458270746e+02,3.083644844977908974e+02,3.085045257938632517e+02,2.253607503607503448e-01,2.102753883518212463e-01,2.404461123696794433e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.417427385892116476e+00,3.084516425754774787e+02,3.083931140450125099e+02,3.085101711059424474e+02,2.264610389610389463e-01,2.138830933752853547e-01,2.390389845467925378e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.437012448132779951e+00,3.084681960521494943e+02,3.084113695579764567e+02,3.085250225463225320e+02,2.275252525252525471e-01,2.153308764307226286e-01,2.397196286197824655e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.457261410788381895e+00,3.084852879114044981e+02,3.084197481736578084e+02,3.085508276491511879e+02,2.286255411255411207e-01,2.145394405509439550e-01,2.427116417001382864e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.476846473029045370e+00,3.085026303531470262e+02,3.084320295748397598e+02,3.085732311314542926e+02,2.295093795093794964e-01,2.142983714557756547e-01,2.447203875629833381e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.497095435684647313e+00,3.085231327379985942e+02,3.084482350664140995e+02,3.085980304095830888e+02,2.298611111111110994e-01,2.136818219060357960e-01,2.460404003161864028e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.516680497925310789e+00,3.085509611993421117e+02,3.084689965044318569e+02,3.086329258942523666e+02,2.284632034632034514e-01,2.107322223105868308e-01,2.461941846158200720e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.536929460580912732e+00,3.085742911850940118e+02,3.084885744142800377e+02,3.086600079559079859e+02,2.281881313131313149e-01,2.096394933187997467e-01,2.467367693074628832e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.556514522801791145e+00,3.086018228440938174e+02,3.085157854811764651e+02,3.086878602070111697e+02,2.268398268398268414e-01,2.082396557846354357e-01,2.454399978950182470e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.576763485477178151e+00,3.086289367127067180e+02,3.085511990373661320e+02,3.087066743880473041e+02,2.257305194805195037e-01,2.089132179913174292e-01,2.425478209697215781e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.596348547698056564e+00,3.086545425809834455e+02,3.085860250598555012e+02,3.087230601021113898e+02,2.247835497835498075e-01,2.099389025667495190e-01,2.396281970003500961e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.616597510373443569e+00,3.086726521303882578e+02,3.086142085714520249e+02,3.087310956893244906e+02,2.256087662337662447e-01,2.129160243534827246e-01,2.383015081140497649e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.636182572594321982e+00,3.086921441117344216e+02,3.086360198730421871e+02,3.087482683504266561e+02,2.259740259740259383e-01,2.137595493484504838e-01,2.381885025996013927e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.656431535269709876e+00,3.087105974434621771e+02,3.086583076319413976e+02,3.087628872549829566e+02,2.267135642135642559e-01,2.153418424742172266e-01,2.380852859529112853e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.676016597490587401e+00,3.087268116862356919e+02,3.086704358081658484e+02,3.087831875643055355e+02,2.277777777777778012e-01,2.155558451814727772e-01,2.399997103740828253e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.696265560165975295e+00,3.087474059867204801e+02,3.086844753041286253e+02,3.088103366693123348e+02,2.280438311688311459e-01,2.144151053453292877e-01,2.416725569923330041e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.715850622386852820e+00,3.087697140160720437e+02,3.086969934890934724e+02,3.088424345430506150e+02,2.277777777777777735e-01,2.120273988494432438e-01,2.435281567061123031e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.736099585062240713e+00,3.087930185985611615e+02,3.087172357940889356e+02,3.088688014030333875e+02,2.274440836940837263e-01,2.110364573964135237e-01,2.438517099917539288e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.755684647283119126e+00,3.088164951696159619e+02,3.087347552987780546e+02,3.088982350404538693e+02,2.269119769119768981e-01,2.092231392622854458e-01,2.446008145616683505e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.775933609958506132e+00,3.088513331430936546e+02,3.087631936603099234e+02,3.089394726258773858e+02,2.240665584415584277e-01,2.050047722506677383e-01,2.431283446324491171e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.795518672179384545e+00,3.088824559763756952e+02,3.087903539036001916e+02,3.089745580491511987e+02,2.218614718614718706e-01,2.019440004539754530e-01,2.417789432689682882e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.815767634854771551e+00,3.089075234674499484e+02,3.088201393752549393e+02,3.089949075596449575e+02,2.211129148629148444e-01,2.021947419272183688e-01,2.400310877986113200e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.835352697075649964e+00,3.089241033611742751e+02,3.088577337116573176e+02,3.089904730106912325e+02,2.220418470418470402e-01,2.076613855880371784e-01,2.364223084956569021e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.855601659751036969e+00,3.089413476025193859e+02,3.088934074280754771e+02,3.089892877769632946e+02,2.229752886002886181e-01,2.125864229504358383e-01,2.333641542501413979e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.875186721971915382e+00,3.089584872608033947e+02,3.089202225812951497e+02,3.089967519403116398e+02,2.237734487734487909e-01,2.154973134170073967e-01,2.320495841298901851e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.895435684647303276e+00,3.089799325582864071e+02,3.089348992627173516e+02,3.090249658538554627e+02,2.237869769119769092e-01,2.140322655192937185e-01,2.335416883046601000e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.915020746868180801e+00,3.090019351389205440e+02,3.089402350772502928e+02,3.090636352005907952e+02,2.235209235209235090e-01,2.101351891441479713e-01,2.369066578976990467e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.935269709543568695e+00,3.090241323253192149e+02,3.089421797699031345e+02,3.091060848807352954e+02,2.233585858585858397e-01,2.055652805618733703e-01,2.411518911552983091e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.954854771764446220e+00,3.090399346556336013e+02,3.089424500252224561e+02,3.091374192860447465e+02,2.244227994227994405e-01,2.032477980350711755e-01,2.455978008105277055e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.975103734439834113e+00,3.090608520243736734e+02,3.089654156609522033e+02,3.091562883877951435e+02,2.245265151515151714e-01,2.037982797369257137e-01,2.452547505661046290e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.994688796660712526e+00,3.090811667483179122e+02,3.089956956346641164e+02,3.091666378619717079e+02,2.246031746031745824e-01,2.060205036657535294e-01,2.431858455405956354e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.014937759336099532e+00,3.091052759007230293e+02,3.090321410316778952e+02,3.091784107697681634e+02,2.240034271284271350e-01,2.080719795005487871e-01,2.399348747563054829e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.034522821556977945e+00,3.091271135261920904e+02,3.090655810578193154e+02,3.091886459945648653e+02,2.237373737373737348e-01,2.102835615654485291e-01,2.371911859092989405e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.054771784232364951e+00,3.091496612126491073e+02,3.090916406044495943e+02,3.092076818208486202e+02,2.234623015873015983e-01,2.107520964760864479e-01,2.361725066985167487e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.074356846453243364e+00,3.091672753862770833e+02,3.091104520001938454e+02,3.092240987723603212e+02,2.240981240981240741e-01,2.116648431581309997e-01,2.365314050381171485e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.094605809128630369e+00,3.091834182328328779e+02,3.091208857633616276e+02,3.092459507023041283e+02,2.251984126984126755e-01,2.115732077806916633e-01,2.388236176161336877e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.114190871349508782e+00,3.091943468894720581e+02,3.091271612916490312e+02,3.092615324872950850e+02,2.272727272727272374e-01,2.126905568869728036e-01,2.418548976584816712e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.134439834024896676e+00,3.092088094003984793e+02,3.091346644760438380e+02,3.092829543247531205e+02,2.287292568542568516e-01,2.126603191362240741e-01,2.447981945722896291e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.154024896245774201e+00,3.092355081790149711e+02,3.091583785575139132e+02,3.093126378005160291e+02,2.273809523809523780e-01,2.106571088141169501e-01,2.441047959477878060e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.174273858921162095e+00,3.092642583156322758e+02,3.091800386278778205e+02,3.093484780033867310e+02,2.257305194805195037e-01,2.074672964225255656e-01,2.439937425385134417e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.193858921161825570e+00,3.092978584502223498e+02,3.092117808318550374e+02,3.093839360685896622e+02,2.228715728715728595e-01,2.042100714279476981e-01,2.415330743151980208e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.214107883817427513e+00,3.093284995125556520e+02,3.092425592609762930e+02,3.094144397641350110e+02,2.207927489177489155e-01,2.021522595816097334e-01,2.394332382538880977e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.233692946058090989e+00,3.093467108784558377e+02,3.092683160928749544e+02,3.094251056640367210e+02,2.212481962481962494e-01,2.042449865742151649e-01,2.382514059221773339e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.253941908713692932e+00,3.093575289769936489e+02,3.092909322597294590e+02,3.094241256942578389e+02,2.234487734487734523e-01,2.090287507536469358e-01,2.378687961438999687e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.273526970954356408e+00,3.093753086731001076e+02,3.093168655513673571e+02,3.094337517948328582e+02,2.239898989898989889e-01,2.113952674087964390e-01,2.365845305710015389e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.293775933609958351e+00,3.093975180044115518e+02,3.093440909353448660e+02,3.094509450734782376e+02,2.237148268398268525e-01,2.122809191701412468e-01,2.351487345095124581e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.313360995850622714e+00,3.094189702882392794e+02,3.093601143750302640e+02,3.094778262014482948e+02,2.234487734487734245e-01,2.108890642917136682e-01,2.360084826058331808e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.333609958506223769e+00,3.094356021838470383e+02,3.093717376476789696e+02,3.094994667200151071e+02,2.243686868686868563e-01,2.107330748162870027e-01,2.380042989210867099e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.353195020746888133e+00,3.094488625400611568e+02,3.093753254439104126e+02,3.095223996362119010e+02,2.258658008658008531e-01,2.101070375178610283e-01,2.416245642137406779e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.373443983402489188e+00,3.094595411804783680e+02,3.093731070446962121e+02,3.095459753162605239e+02,2.280663780663780837e-01,2.094625515663758042e-01,2.466702045663803633e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.393029045643153552e+00,3.094741880873140190e+02,3.093873272372820225e+02,3.095610489373460155e+02,2.292568542568542422e-01,2.105554010681919275e-01,2.479583074455165570e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.413278008278969544e+00,3.095001151206620875e+02,3.094171725601462413e+02,3.095830576811779338e+02,2.281475468975469045e-01,2.102838393172191955e-01,2.460112544778746135e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.432863070539418970e+00,3.095259074493154685e+02,3.094471781329888813e+02,3.096046367656420557e+02,2.269119769119769259e-01,2.099502637288506168e-01,2.438736900951032349e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.453112033175234963e+00,3.095479110585189915e+02,3.094741320850514512e+02,3.096216900319865317e+02,2.266369047619047616e-01,2.107258820179709335e-01,2.425479275058385897e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.472697095435684389e+00,3.095666651464979395e+02,3.094942561019220193e+02,3.096390741910738598e+02,2.269119769119769259e-01,2.112623950780722903e-01,2.425615587458815614e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.492946058071500381e+00,3.095865529338864235e+02,3.095180548795792106e+02,3.096550509881936364e+02,2.270833333333333037e-01,2.122440047128862084e-01,2.419226619537803991e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.512531120331949808e+00,3.096096504147952260e+02,3.095430468824599757e+02,3.096762539471304763e+02,2.264069264069264176e-01,2.119624891702831804e-01,2.408513636435696548e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.532780082967765800e+00,3.096315395198286637e+02,3.095689224787133753e+02,3.096941565609439522e+02,2.261318542568542811e-01,2.125735552958115115e-01,2.396901532178970506e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.552365145228216115e+00,3.096560147247362806e+02,3.095955531908701914e+02,3.097164762586023699e+02,2.251443001443001468e-01,2.120567165665769027e-01,2.382318837220233909e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.572614107864031219e+00,3.096841905167352138e+02,3.096242995843007861e+02,3.097440814491696415e+02,2.234938672438672169e-01,2.105176468054732741e-01,2.364700876822611597e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.592199170124481533e+00,3.097114057788631385e+02,3.096447659644587134e+02,3.097780455932675636e+02,2.218975468975469267e-01,2.074488306616674160e-01,2.363462631334264374e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.612448132760297526e+00,3.097357574412237113e+02,3.096598603551361748e+02,3.098116545273112479e+02,2.210588023088023157e-01,2.045891679257058893e-01,2.375284366918987422e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.632033195020746952e+00,3.097521608049473798e+02,3.096699058973250658e+02,3.098344157125696938e+02,2.217893217893217861e-01,2.039176455136249011e-01,2.396609980650186711e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.652282157656562944e+00,3.097756863248969808e+02,3.096948285087476620e+02,3.098565441410462995e+02,2.211174242424242542e-01,2.035657426447957108e-01,2.386691058400527976e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.671867219917012370e+00,3.097908083718621697e+02,3.097140346615564113e+02,3.098675820821679281e+02,2.221139971139970970e-01,2.054734702090769971e-01,2.387545240189171969e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.692116182552828363e+00,3.098099520553170123e+02,3.097372929570335600e+02,3.098826111536004646e+02,2.223800505050504972e-01,2.066518835908412177e-01,2.381082174192597767e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.711701244813277789e+00,3.098275263381085551e+02,3.097608662515104925e+02,3.098941864247066178e+02,2.228354978354978311e-01,2.084300804876295099e-01,2.372409151833661523e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.731950207449093782e+00,3.098433709520412549e+02,3.097783123154971463e+02,3.099084295885853635e+02,2.238050144300144373e-01,2.097806447875884273e-01,2.378293840724404473e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.751535269709543208e+00,3.098534896454377758e+02,3.097914864287852197e+02,3.099154928620903320e+02,2.258658008658008531e-01,2.125038587845692051e-01,2.392277429470325012e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.771784232345359200e+00,3.098666967725058043e+02,3.098002091543615393e+02,3.099331843906500694e+02,2.273989898989899061e-01,2.130606152096142514e-01,2.417373645883655608e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.791369294605809515e+00,3.098847183466314732e+02,3.098118687276268588e+02,3.099575679656360876e+02,2.277417027417027451e-01,2.120209735382980465e-01,2.434624319451074437e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.811618257241624619e+00,3.099020668730352668e+02,3.098313872058309357e+02,3.099727465402395978e+02,2.283685064935064846e-01,2.131382502669398882e-01,2.435987627200730810e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.831203319502074933e+00,3.099228512755066731e+02,3.098557849687362591e+02,3.099899175822770871e+02,2.281024531024530844e-01,2.136533765876445778e-01,2.425515296172615909e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.851452282137890926e+00,3.099445820711939632e+02,3.098724862625431342e+02,3.100166778798447922e+02,2.277687590187590094e-01,2.122199502762308621e-01,2.433175677612871568e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.871037344398340352e+00,3.099673717456630584e+02,3.098848061791144346e+02,3.100499373122116822e+02,2.270562770562770394e-01,2.092168160770344620e-01,2.448957380355196167e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.891286307034156344e+00,3.099951204273486951e+02,3.099096839684064548e+02,3.100805568862909354e+02,2.254058441558441372e-01,2.068941409835899636e-01,2.439175473280983109e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.910871369294605771e+00,3.100219233234371359e+02,3.099430292462981811e+02,3.101008174005760907e+02,2.238095238095238471e-01,2.066475102295523558e-01,2.409715373894953383e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.931120331930421763e+00,3.100495974090581512e+02,3.099816830042812512e+02,3.101175118138350513e+02,2.221590909090909172e-01,2.073137779744062270e-01,2.370044038437756073e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.950705394190871189e+00,3.100704980206454593e+02,3.100168213984284193e+02,3.101241746428624992e+02,2.218253968253968422e-01,2.100020823666350900e-01,2.336487112841585945e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.970954356826687182e+00,3.100917552834959565e+02,3.100446280312141312e+02,3.101388825357777819e+02,2.215503246753247057e-01,2.111041886356414543e-01,2.319964607150079572e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.990539419087136608e+00,3.101134537523531662e+02,3.100608158938071597e+02,3.101660916108991728e+02,2.210317460317460236e-01,2.094024278390778371e-01,2.326610642244142102e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.010788381722952600e+00,3.101333186640270014e+02,3.100714167996798096e+02,3.101952205283741932e+02,2.210452741702741419e-01,2.074470677290287945e-01,2.346434806115194893e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.030373443983402915e+00,3.101537958692429697e+02,3.100805022761134069e+02,3.102270894623725326e+02,2.207792207792207695e-01,2.047469617173666434e-01,2.368114798410748956e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.050622406639003970e+00,3.101699416306047965e+02,3.100866625088268620e+02,3.102532207523827310e+02,2.215863997113997064e-01,2.033976672321361756e-01,2.397751321906632371e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.070207468879668333e+00,3.101870384175447839e+02,3.101049695820473175e+02,3.102691072530422502e+02,2.220418470418470402e-01,2.041419754143782295e-01,2.399417186693158510e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.090456431535269388e+00,3.102081354247834497e+02,3.101325056561607880e+02,3.102837651934061114e+02,2.217667748917748760e-01,2.052962200906250645e-01,2.382373296929246875e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.110041493775933752e+00,3.102276796387309332e+02,3.101528273080575104e+02,3.103025319694043560e+02,2.216810966810966455e-01,2.054289425928184920e-01,2.379332507693747989e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.130290456431535695e+00,3.102397879029498426e+02,3.101694343969621173e+02,3.103101414089375680e+02,2.233405483405483671e-01,2.081350383178780794e-01,2.385460583632186549e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.149875518672199171e+00,3.102530658067549325e+02,3.101820355518401584e+02,3.103240960616697066e+02,2.246031746031746101e-01,2.093014046821624896e-01,2.399049445241867307e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.170124481327801114e+00,3.102627248923460570e+02,3.101923021223996102e+02,3.103331476622925038e+02,2.267857142857142572e-01,2.116207950275801053e-01,2.419506335438484090e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.189709543568464589e+00,3.102768878605155578e+02,3.102103179857627424e+02,3.103434577352683732e+02,2.278499278499278302e-01,2.134878946207575678e-01,2.422119610790980926e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.209958506224066532e+00,3.102945311148902192e+02,3.102279268822670701e+02,3.103611353475133683e+02,2.282963564213564278e-01,2.138991293136641159e-01,2.426935835290487398e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.229543568464730008e+00,3.103152936444091665e+02,3.102455587661134473e+02,3.103850285227048857e+02,2.279220779220779425e-01,2.128320149521207572e-01,2.430121408920351278e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.249792531120331951e+00,3.103319663349932966e+02,3.102608765366896932e+02,3.104030561332969000e+02,2.285669191919191823e-01,2.132131083883316569e-01,2.439207299955067076e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.269377593360995427e+00,3.103499313062613965e+02,3.102715769433339119e+02,3.104282856691888810e+02,2.287878787878787901e-01,2.119005999136021334e-01,2.456751576621554467e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.289626556016597370e+00,3.103776758817917880e+02,3.102960101926545917e+02,3.104593415709289843e+02,2.270247113997113930e-01,2.094442703438845199e-01,2.446051524555382661e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.309211618257261733e+00,3.104076123306875843e+02,3.103309150075954221e+02,3.104843096537797464e+02,2.246392496392496385e-01,2.081514583837896226e-01,2.411270408947096544e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.329460580912862788e+00,3.104309029348287936e+02,3.103658535733093800e+02,3.104959522963482073e+02,2.238230519480519376e-01,2.098715367648679719e-01,2.377745671312359033e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.349045643133741201e+00,3.104511504777480013e+02,3.103941492375497546e+02,3.105081517179462480e+02,2.235209235209235368e-01,2.113363164025486296e-01,2.357055306392984440e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.369294605809128207e+00,3.104731537279456006e+02,3.104145118383636941e+02,3.105317956175275071e+02,2.229707792207792361e-01,2.104442359002025031e-01,2.354973225413559690e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.388879668030006620e+00,3.104957398078457800e+02,3.104275939547077314e+02,3.105638856609838285e+02,2.221500721500721254e-01,2.075609421951120637e-01,2.367392021050321871e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.409128630705394514e+00,3.105227616072255614e+02,3.104496907067887150e+02,3.105958325076624078e+02,2.204996392496392232e-01,2.048285676958525592e-01,2.361707108034258873e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.428713692926272039e+00,3.105455296474139573e+02,3.104768409653319736e+02,3.106142183294959409e+02,2.196248196248196394e-01,2.048892381977261423e-01,2.343604010519131364e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.448962655601659932e+00,3.105661326442813106e+02,3.104974254828512699e+02,3.106348398057113513e+02,2.193497474747475029e-01,2.046076437332301767e-01,2.340918512162648291e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.468547717822537457e+00,3.105802031276496109e+02,3.105105814128557995e+02,3.106498248424434223e+02,2.203463203463203457e-01,2.053828754629005715e-01,2.353097652297401199e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.488796680497925351e+00,3.105963449199525712e+02,3.105204062038706638e+02,3.106722836360344786e+02,2.210272366522366694e-01,2.046639323566721569e-01,2.373905409478011819e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.508381742718803764e+00,3.106112913463259133e+02,3.105392651834006301e+02,3.106833175092511965e+02,2.218253968253968145e-01,2.062681028715009912e-01,2.373826907792926377e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.528630705394190770e+00,3.106304494916035992e+02,3.105540844921072221e+02,3.107068144910999763e+02,2.218434343434343703e-01,2.053162539228281791e-01,2.383706147640405615e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.548215767615069183e+00,3.106407896601753578e+02,3.105635417425901323e+02,3.107180375777605832e+02,2.236291486291486497e-01,2.068903707643383327e-01,2.403679264939589666e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.568464730290456188e+00,3.106490817463058534e+02,3.105681017698201458e+02,3.107300617227915609e+02,2.259920634920634941e-01,2.084232523998938436e-01,2.435608745842331446e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.588049792511334601e+00,3.106602303103220493e+02,3.105838841255998091e+02,3.107365764950442895e+02,2.275974025974026038e-01,2.110226998896422013e-01,2.441721053051630064e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.608298755186721607e+00,3.106750953424722752e+02,3.106097091338236282e+02,3.107404815511209222e+02,2.285308441558441539e-01,2.142894447547577796e-01,2.427722435569305282e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.627883817407600020e+00,3.106899365405802200e+02,3.106270504744342134e+02,3.107528226067262267e+02,2.293290043290043267e-01,2.156011850832089682e-01,2.430568235747996853e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.648132780082987914e+00,3.107090082597677565e+02,3.106390468503278157e+02,3.107789696692076973e+02,2.293425324675324450e-01,2.140721361230629172e-01,2.446129288120019729e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.667717842303865439e+00,3.107270527873961896e+02,3.106599772227752965e+02,3.107941283520170828e+02,2.294372294372294396e-01,2.148208285574596255e-01,2.440536303169992538e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.687966804979253332e+00,3.107474049836071686e+02,3.106785713662801527e+02,3.108162386009341844e+02,2.291621572871572754e-01,2.142169993543384110e-01,2.441073152199761398e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.707551867200130857e+00,3.107720606055406734e+02,3.107022068985795613e+02,3.108419143125017854e+02,2.278138528138528018e-01,2.126771614465824412e-01,2.429505441811231625e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.727800829875518751e+00,3.107969509544223570e+02,3.107239663137354455e+02,3.108699355951092684e+02,2.265422077922077948e-01,2.107487898853144803e-01,2.423356256991011093e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.747385892096397164e+00,3.108186044539392014e+02,3.107422678472111670e+02,3.108949410606672359e+02,2.258297258297258248e-01,2.093232777994747107e-01,2.423361738599769388e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.767634854771784170e+00,3.108458460802942227e+02,3.107722264575295981e+02,3.109194657030588473e+02,2.240349927849928091e-01,2.081423041242152494e-01,2.399276814457703688e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.787219916992662583e+00,3.108715144313450764e+02,3.107973202324683939e+02,3.109457086302217590e+02,2.224386724386724079e-01,2.064534010079130955e-01,2.384239438694317204e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.807468879668049588e+00,3.108980167857244510e+02,3.108171250839968138e+02,3.109789084874520881e+02,2.207882395382395335e-01,2.033745992486242493e-01,2.382018798278548177e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.827053941888928001e+00,3.109186177333434102e+02,3.108419918931821826e+02,3.109952435735046379e+02,2.202741702741702889e-01,2.037792372530010665e-01,2.367691032953395114e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.847302904564315007e+00,3.109357889519261562e+02,3.108716319424321455e+02,3.109999459614201669e+02,2.206304112554112462e-01,2.068297007765269035e-01,2.344311217342955889e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.866887966785193420e+00,3.109502812077447516e+02,3.108939762129622295e+02,3.110065862025272736e+02,2.214285714285714468e-01,2.093385355925911906e-01,2.335186072645517030e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.887136929460581314e+00,3.109663275570993051e+02,3.109073764870664718e+02,3.110252786271321384e+02,2.220193001443001579e-01,2.093472416592841723e-01,2.346913586293161436e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.906721991681458839e+00,3.109856924785734691e+02,3.109127544367814266e+02,3.110586305203655115e+02,2.217532467532467577e-01,2.060063798684737546e-01,2.375001136380197608e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.926970954356846732e+00,3.109998573167921450e+02,3.109163411802447854e+02,3.110833734533395045e+02,2.227408008658008642e-01,2.046325257094255834e-01,2.408490760221761451e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.946556016577724257e+00,3.110125133050622139e+02,3.109303566951121525e+02,3.110946699150122754e+02,2.239177489177489044e-01,2.060595129111540136e-01,2.417759849243437953e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.966804979253112151e+00,3.110197700494437640e+02,3.109392128514624005e+02,3.111003272474251276e+02,2.263933982683982438e-01,2.088521003517461172e-01,2.439346961850503703e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.986390041493775627e+00,3.110311115219749922e+02,3.109491448256940771e+02,3.111130782182559074e+02,2.278499278499278302e-01,2.099805819532049589e-01,2.457192737466507015e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.006639004149377570e+00,3.110492926473253874e+02,3.109780863890003388e+02,3.111204989056504360e+02,2.279536435786435888e-01,2.123954458107031595e-01,2.435118413465840181e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.026224066390041045e+00,3.110682966149136632e+02,3.110034015725038898e+02,3.111331916573234366e+02,2.277417027417027451e-01,2.135225086412927409e-01,2.419608968421127493e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.046473029045642988e+00,3.110881761436507986e+02,3.110207934773454781e+02,3.111555588099561191e+02,2.274666305916306086e-01,2.127032560843059583e-01,2.422300050989552589e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.066058091286306464e+00,3.111073776092814569e+02,3.110298696734657824e+02,3.111848855450971314e+02,2.272005772005771806e-01,2.102536018554850838e-01,2.441475525456692774e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.086307053941908407e+00,3.111255378518162615e+02,3.110455220731702184e+02,3.112055536304623047e+02,2.272862554112554112e-01,2.098247925921337409e-01,2.447477182303770815e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.105892116182571883e+00,3.111428575388032414e+02,3.110695012813826565e+02,3.112162137962238262e+02,2.274170274170274064e-01,2.114322444714783478e-01,2.434018103625764651e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.126141078838173826e+00,3.111639035933114883e+02,3.110985624275682540e+02,3.112292447590547226e+02,2.268668831168831335e-01,2.126471541787564590e-01,2.410866120550098080e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.145726141078837301e+00,3.111875637614228935e+02,3.111204823150836205e+02,3.112546452077621666e+02,2.256132756132756267e-01,2.110398540127549627e-01,2.401866972137962908e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.165975103734439244e+00,3.112141486146019815e+02,3.111386628134049488e+02,3.112896344157990143e+02,2.238501082251082575e-01,2.074689289079864329e-01,2.402312875422300820e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.185560165975104496e+00,3.112421326052406698e+02,3.111689310558244301e+02,3.113153341546569095e+02,2.216450216450216171e-01,2.057713498758102222e-01,2.375186934142330120e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.205809128610919601e+00,3.112681208049921224e+02,3.111952282455394538e+02,3.113410133644447910e+02,2.199945887445887149e-01,2.042063217987424573e-01,2.357828556904349726e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.225394190871369915e+00,3.112868918696422611e+02,3.112151174803948948e+02,3.113586662588896274e+02,2.197691197691197806e-01,2.042704512760778746e-01,2.352677882621616867e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.245643153507185019e+00,3.112958699754801160e+02,3.112301645875340341e+02,3.113615753634261978e+02,2.217893217893218138e-01,2.076451240702296974e-01,2.359335195084139303e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.265228215767635334e+00,3.113082357993332607e+02,3.112453537404587678e+02,3.113711178582077537e+02,2.229437229437229717e-01,2.094557112673217369e-01,2.364317346201242065e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.285477178403450438e+00,3.113277820507312867e+02,3.112644536277983320e+02,3.113911104736642415e+02,2.226686507936508075e-01,2.091294665404417885e-01,2.362078350468598265e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.305062240663900752e+00,3.113466615485885995e+02,3.112744477040079687e+02,3.114188753931692304e+02,2.224025974025973795e-01,2.069547715843865487e-01,2.378504232208082103e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.325311203299715856e+00,3.113609481819277676e+02,3.112799993503460314e+02,3.114418970135095037e+02,2.232548701298701366e-01,2.058983258053771193e-01,2.406114144543631539e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.344896265560166171e+00,3.113683323551548483e+02,3.112833255626663345e+02,3.114533391476433621e+02,2.254689754689754855e-01,2.071873658625522641e-01,2.437505850753987069e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.365145228195981275e+00,3.113780296185270231e+02,3.112959886088096368e+02,3.114600706282444094e+02,2.273088023088022935e-01,2.096593144208855064e-01,2.449582901967190807e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.384730290456431590e+00,3.113889519804434940e+02,3.113086824877244112e+02,3.114692214731625768e+02,2.287518037518037339e-01,2.114710330462145627e-01,2.460325744573929052e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.404979253092246694e+00,3.114114059096464189e+02,3.113323531206867756e+02,3.114904586986060622e+02,2.278228715728715659e-01,2.107905374522383024e-01,2.448552056935048293e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.424564315352697008e+00,3.114329825638338320e+02,3.113592202172009138e+02,3.115067449104667503e+02,2.269480519480519543e-01,2.110478800445769743e-01,2.428482238515269342e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.444813277988512112e+00,3.114523552268004210e+02,3.113813743944471639e+02,3.115233360591536780e+02,2.266729797979797900e-01,2.113546985798537281e-01,2.419912610161058519e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.464398340248962427e+00,3.114669020660681440e+02,3.113977664483794570e+02,3.115360376837568310e+02,2.273088023088023213e-01,2.123534045455532371e-01,2.422642000720514055e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.484647302884779307e+00,3.114831680827271043e+02,3.114138484649539578e+02,3.115524877005002509e+02,2.276966089466089804e-01,2.126681114260090266e-01,2.427251064672089342e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.504232365145227845e+00,3.115030667775562279e+02,3.114328794414537356e+02,3.115732541136587201e+02,2.271645021645021523e-01,2.119369478306320775e-01,2.423920564983722270e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.524481327781044726e+00,3.115253612066776441e+02,3.114597902487053602e+02,3.115909321646499279e+02,2.262355699855699842e-01,2.120119976718038979e-01,2.404591422993360705e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.544066390041493264e+00,3.115501166355995224e+02,3.114914836572664285e+02,3.116087496139326163e+02,2.246392496392496663e-01,2.119085437023834617e-01,2.373699555761158708e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.564315352677310145e+00,3.115756761835360180e+02,3.115165003406494293e+02,3.116348520264226067e+02,2.229888167388167364e-01,2.101388257172200347e-01,2.358388077604134381e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.583900414937758683e+00,3.116003637759283151e+02,3.115334052331410248e+02,3.116673223187156054e+02,2.213924963924964184e-01,2.068575693317102893e-01,2.359274234532825476e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.604149377573575563e+00,3.116227710733817275e+02,3.115461087298236293e+02,3.116994334169398257e+02,2.204094516594516662e-01,2.037655157606556022e-01,2.370533875582477301e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.623734439834024101e+00,3.116433146838338644e+02,3.115585971565668046e+02,3.117280322111009241e+02,2.196969696969696961e-01,2.012989842423363873e-01,2.380949551516030049e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.643983402469840982e+00,3.116618947010338161e+02,3.115810258855848929e+02,3.117427635164827393e+02,2.195301226551226725e-01,2.019916071254759804e-01,2.370686381847693647e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.663568464730291296e+00,3.116753264823796030e+02,3.115967922055701820e+02,3.117538607591890241e+02,2.203463203463203457e-01,2.033397050290492447e-01,2.373529356635914467e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.683817427366106401e+00,3.116863459514301553e+02,3.116157699044615583e+02,3.117569219983987523e+02,2.218073593073593142e-01,2.065485891813775010e-01,2.370661294333411273e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.703402489626556715e+00,3.116986002605845556e+02,3.116373269179911176e+02,3.117598736031779936e+02,2.228715728715728595e-01,2.096590447380503042e-01,2.360841010050954147e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.723651452262371819e+00,3.117116900158575845e+02,3.116503714827972544e+02,3.117730085489179146e+02,2.238771645021645218e-01,2.106912892744271237e-01,2.370630397299019199e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.743236514522822134e+00,3.117201410113365796e+02,3.116586886778816279e+02,3.117815933447915313e+02,2.257575757575757680e-01,2.125450476240532127e-01,2.389701038910983233e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.763485477158637238e+00,3.117300992273358133e+02,3.116623550410927805e+02,3.117978434135788461e+02,2.274350649350649067e-01,2.128487786336038801e-01,2.420213512365259334e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.783070539419087552e+00,3.117372969613060150e+02,3.116651177460394706e+02,3.118094761765725593e+02,2.295815295815295809e-01,2.140446183904022581e-01,2.451184407726569037e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.803319502054902657e+00,3.117512505209012943e+02,3.116803139527308417e+02,3.118221870890717469e+02,2.303887085137085455e-01,2.151255899246950765e-01,2.456518271027220146e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.822904564315352971e+00,3.117695591591139532e+02,3.116992788478586363e+02,3.118398394703692702e+02,2.301226551226551176e-01,2.149907792367485304e-01,2.452545310085617047e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.843153526970954914e+00,3.117907537000481284e+02,3.117163637999685761e+02,3.118651436001276807e+02,2.293515512265512091e-01,2.133102444117463969e-01,2.453928580413560212e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.862738589211618390e+00,3.118163793310325218e+02,3.117380387161104522e+02,3.118947199459545914e+02,2.274891774891774632e-01,2.105655633023482409e-01,2.444127916760066854e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.882987551867220333e+00,3.118400677502277176e+02,3.117591232825806742e+02,3.119210122178747611e+02,2.261634199134198997e-01,2.086271045209935338e-01,2.436997353058462656e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.902572614107883808e+00,3.118643983253086276e+02,3.117882460889219942e+02,3.119405505616952610e+02,2.245670995670995540e-01,2.080033929907667001e-01,2.411308061434324079e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.922821576763485751e+00,3.118895191225137182e+02,3.118255989932864622e+02,3.119534392517409742e+02,2.229166666666666796e-01,2.089437155579030869e-01,2.368896177754302723e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.942406639004149227e+00,3.119087853533557677e+02,3.118600348135693139e+02,3.119575358931422215e+02,2.224025974025974073e-01,2.116539921245024769e-01,2.331512026806923377e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.962655601659751170e+00,3.119274940635449411e+02,3.118880907314674005e+02,3.119668973956224818e+02,2.221275252525252708e-01,2.133568400681498667e-01,2.308982104369006749e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.982240663900414646e+00,3.119465639501057694e+02,3.119023870207021218e+02,3.119907408795094170e+02,2.216450216450216171e-01,2.118634301125065789e-01,2.314266131775366553e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.002489626556016589e+00,3.119664898131222230e+02,3.119078583061663039e+02,3.120251213200781422e+02,2.210948773448773719e-01,2.082273267656036542e-01,2.339624279241510896e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.022074688796680064e+00,3.119903996976672715e+02,3.119139076847775982e+02,3.120668917105569449e+02,2.195526695526695549e-01,2.028252078619894871e-01,2.362801312433496226e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.042323651452282007e+00,3.120114920986426910e+02,3.119220138372570545e+02,3.121009703600283274e+02,2.187364718614718540e-01,1.992050633831278783e-01,2.382678803398158296e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.061908713692945483e+00,3.120244512560944941e+02,3.119377065615810238e+02,3.121111959506079643e+02,2.195526695526695549e-01,2.006291209003017995e-01,2.384762182050373103e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.082157676348547426e+00,3.120429980647566595e+02,3.119653663112530921e+02,3.121206298182602268e+02,2.192775974025974184e-01,2.023469394157413892e-01,2.362082553894534476e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.101742738589210902e+00,3.120557477235062152e+02,3.119869953608066453e+02,3.121245000862057850e+02,2.201298701298701199e-01,2.051512996759709551e-01,2.351084405837692848e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.121991701244812845e+00,3.120628206673851537e+02,3.120049407451382422e+02,3.121207005896320652e+02,2.223304473304473228e-01,2.097815449683109734e-01,2.348793496925836721e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.141576763465691258e+00,3.120729842468784909e+02,3.120169115190742559e+02,3.121290569746827259e+02,2.237373737373737348e-01,2.116559524137530679e-01,2.358187950609944017e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.161825726141078263e+00,3.120804277665592394e+02,3.120247868568724243e+02,3.121360686762460546e+02,2.258522727272727348e-01,2.138927733989882951e-01,2.378117720555571746e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.181410788361956676e+00,3.120860071316973858e+02,3.120241032974487325e+02,3.121479109659460391e+02,2.282467532467532256e-01,2.149335985509505109e-01,2.415599079425559403e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.201659751037343682e+00,3.120939547624716965e+02,3.120212845330715936e+02,3.121666249918717995e+02,2.302489177489177585e-01,2.145829517151905674e-01,2.459148837826449496e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.221244813258222095e+00,3.121103225871478344e+02,3.120323500242437831e+02,3.121882951500518857e+02,2.303030303030302872e-01,2.134612808075423418e-01,2.471447797985182326e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.241493775933609101e+00,3.121269991348871145e+02,3.120445635384741081e+02,3.122094347313001208e+02,2.304067460317460458e-01,2.125955537724109057e-01,2.482179382910811860e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.261078838154487514e+00,3.121450509606867172e+02,3.120601931482319173e+02,3.122299087731415170e+02,2.300865800865800892e-01,2.117793611900438966e-01,2.483937989831162818e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.281327800829876296e+00,3.121744641371028592e+02,3.120930180639734317e+02,3.122559102102322868e+02,2.274215367965367884e-01,2.098816253809044352e-01,2.449614482121691417e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.300912863050752932e+00,3.122003188945183751e+02,3.121274270534444213e+02,3.122732107355923290e+02,2.253968253968254010e-01,2.097238101854320969e-01,2.410698406082187051e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.321161825726141714e+00,3.122219493003192383e+02,3.121610046751690106e+02,3.122828939254694660e+02,2.244002525252525304e-01,2.113360710985324464e-01,2.374644339519726144e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.340746887947018351e+00,3.122397873517784319e+02,3.121890971125776559e+02,3.122904775909792079e+02,2.240981240981241018e-01,2.132948704275643426e-01,2.349013777686838611e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.360995850622407133e+00,3.122593023615412449e+02,3.122085430724350772e+02,3.123100616506474125e+02,2.235479797979798011e-01,2.127578232840567629e-01,2.343381363119028393e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.380580912843285546e+00,3.122794846046007251e+02,3.122195957632525847e+02,3.123393734459488655e+02,2.227272727272727182e-01,2.099571175907420095e-01,2.354974278638034269e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.400829875518672551e+00,3.122998594365095641e+02,3.122327900421674940e+02,3.123669288308516343e+02,2.219787157287157198e-01,2.076442699569668870e-01,2.363131615004645525e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.420414937739550965e+00,3.123235670186186326e+02,3.122576579918822972e+02,3.123894760453549679e+02,2.203823953823954018e-01,2.062612880288440809e-01,2.345035027359467228e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.440663900414937970e+00,3.123480444278551431e+02,3.122763761707818730e+02,3.124197126849284132e+02,2.187319624819624997e-01,2.033117227030641627e-01,2.341522022608608367e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.460248962635816383e+00,3.123666883045484042e+02,3.122890584919000503e+02,3.124443181171967581e+02,2.182178932178931996e-01,2.014741402138434945e-01,2.349616462219429047e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.480497925311203389e+00,3.123800294799431185e+02,3.122972317226881955e+02,3.124628272371980415e+02,2.189664502164502258e-01,2.010704619058391041e-01,2.368624385270613475e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.500082987532081802e+00,3.123953823072325804e+02,3.123158414718580502e+02,3.124749231426071105e+02,2.191558441558441594e-01,2.019311949363053194e-01,2.363804933753829995e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.520331950207468807e+00,3.124082026679836872e+02,3.123310335477560784e+02,3.124853717882112960e+02,2.200081168831168610e-01,2.032563121689573982e-01,2.367599215972763238e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.539917012428347221e+00,3.124133371837983191e+02,3.123395475254387748e+02,3.124871268421578634e+02,2.224025974025974073e-01,2.063577206942753817e-01,2.384474741109194329e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.560165975103734226e+00,3.124161402021115919e+02,3.123493970007697840e+02,3.124828834034533998e+02,2.254193722943723110e-01,2.108747009000273565e-01,2.399640436887172656e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.579751037324612639e+00,3.124212639404191236e+02,3.123649771470927590e+02,3.124775507337454883e+02,2.278138528138528296e-01,2.155284623348789341e-01,2.400992432928267251e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.599999999999999645e+00,3.124273245974612792e+02,3.123722213382373525e+02,3.124824278566852058e+02,2.301226551226551176e-01,2.181129998250129765e-01,2.421323104202972587e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.619585062220878058e+00,3.124353279649158708e+02,3.123748530354687887e+02,3.124958028943629529e+02,2.318903318903318966e-01,2.187344631226072478e-01,2.450462006580565455e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.639834024896265063e+00,3.124519665646527642e+02,3.123856001911024691e+02,3.125183329382030593e+02,2.319038600288600427e-01,2.174669598691055250e-01,2.463407601886145604e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.659419087117143476e+00,3.124676593516147705e+02,3.123945106242420593e+02,3.125408080789874816e+02,2.319985569985569818e-01,2.161019868453444293e-01,2.478951271517695343e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.679668049792530482e+00,3.124855842550629745e+02,3.124126327791303197e+02,3.125585357309956294e+02,2.317234848484848453e-01,2.159116074639549632e-01,2.475353622330147274e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.699253112013408895e+00,3.125070623966357743e+02,3.124327752089263868e+02,3.125813495843451619e+02,2.305555555555555691e-01,2.144798863987710247e-01,2.466312247123401136e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.719502074688795901e+00,3.125310529922668934e+02,3.124590792089264255e+02,3.126030267756073613e+02,2.289547258297258414e-01,2.133960627781368302e-01,2.445133888813148526e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.739087136909674314e+00,3.125556746599623921e+02,3.124914294884047195e+02,3.126199198315200647e+02,2.270923520923520678e-01,2.132313204539573737e-01,2.409533837307467619e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.759336099585063096e+00,3.125841779359262773e+02,3.125194748500624655e+02,3.126488810217900891e+02,2.244994588744588793e-01,2.105699227979292432e-01,2.384289949509885154e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.778921161825726571e+00,3.126136408390128167e+02,3.125425812858478025e+02,3.126847003921778310e+02,2.215728715728715603e-01,2.062867587743947850e-01,2.368589843713483356e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.799170124481328514e+00,3.126393750355483689e+02,3.125638712009770757e+02,3.127148788701196622e+02,2.195616883116882911e-01,2.033327252776779559e-01,2.357906513456986264e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.818755186721991990e+00,3.126542909133579542e+02,3.125802386316558454e+02,3.127283431950600630e+02,2.197691197691197806e-01,2.038613786635384839e-01,2.356768608747010774e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.839004149377593933e+00,3.126708699183054136e+02,3.126111850758530863e+02,3.127305547607577410e+02,2.197285353535353702e-01,2.069221714469974549e-01,2.325348992600732856e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.858589211618257409e+00,3.126830172967127055e+02,3.126342628325568853e+02,3.127317717608685257e+02,2.205266955266955153e-01,2.101001363478225969e-01,2.309532547055684337e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.878838174273859352e+00,3.126973087323099207e+02,3.126480414663936926e+02,3.127465759982261488e+02,2.209731240981241129e-01,2.104191576174132827e-01,2.315270905788349431e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.898423236514522827e+00,3.127143336291629794e+02,3.126525738766908376e+02,3.127760933816351212e+02,2.207070707070706850e-01,2.073964089603822503e-01,2.340177324537591197e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.918672199170124770e+00,3.127280585406221576e+02,3.126525742928420186e+02,3.128035427884022965e+02,2.212662337662337775e-01,2.049231574219242957e-01,2.376093101105432592e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.938257261410788246e+00,3.127380662539731020e+02,3.126481048382574954e+02,3.128280276696887086e+02,2.225108225108224924e-01,2.029769316440391269e-01,2.420447133776058579e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.958506224066390189e+00,3.127387474683386586e+02,3.126457586698045930e+02,3.128317362668727242e+02,2.258883477633477632e-01,2.056672849110869616e-01,2.461094106156085648e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.978091286307053664e+00,3.127437658581170581e+02,3.126572984875671182e+02,3.128302332286669980e+02,2.282106782106781695e-01,2.093587880008166424e-01,2.470625684205396966e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.998340248942870545e+00,3.127566386458213401e+02,3.126879436342491090e+02,3.128253336573935712e+02,2.289457070707071051e-01,2.139008930262572272e-01,2.439905211151569830e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.001792531120331908e+01,3.127735826383354834e+02,3.127124018750221239e+02,3.128347634016488428e+02,2.286796536796537049e-01,2.152299532272986815e-01,2.421293541320087284e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.003817427383913596e+01,3.127910767320081504e+02,3.127284086354595729e+02,3.128537448285567280e+02,2.284045815295815129e-01,2.146306960276433140e-01,2.421784670315197119e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.005775933609958450e+01,3.128079737451493543e+02,3.127354839646062601e+02,3.128804635256924485e+02,2.281385281385281405e-01,2.122563321836847261e-01,2.440207240933715549e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.007800829873540138e+01,3.128215662929001155e+02,3.127431324387346194e+02,3.129000001470656116e+02,2.286976911976912052e-01,2.115531180712938164e-01,2.458422643240885941e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.009759336099584992e+01,3.128332792513600680e+02,3.127597911483010762e+02,3.129067673544190598e+02,2.295454545454545525e-01,2.135226550862675543e-01,2.455682540046415507e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.011784232363166680e+01,3.128494618300265415e+02,3.127791737682312601e+02,3.129197498918218230e+02,2.295364357864357607e-01,2.142522945603411444e-01,2.448205770125303771e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.013742738589211534e+01,3.128738378581289226e+02,3.128014374661241277e+02,3.129462382501337174e+02,2.276334776334776322e-01,2.119055893356102671e-01,2.433613659313449973e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.015767634852793222e+01,3.129038904762501261e+02,3.128320654629746969e+02,3.129757154895255553e+02,2.246076839826839922e-01,2.090210093054604146e-01,2.401943586599075697e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.017726141078838253e+01,3.129329173498479690e+02,3.128579801938680021e+02,3.130078545058279360e+02,2.216810966810966732e-01,2.054372726363173640e-01,2.379249207258759824e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.019751037342419764e+01,3.129565365409321771e+02,3.128818513559628514e+02,3.130312217259015029e+02,2.200306637806637711e-01,2.039010198434690058e-01,2.361603077178585364e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.021709543568464795e+01,3.129725188049392841e+02,3.128994760326120286e+02,3.130455615772665396e+02,2.199134199134199219e-01,2.041840422713644410e-01,2.356427975554754028e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.023734439832046306e+01,3.129799667712734959e+02,3.129120308122442680e+02,3.130479027303027237e+02,2.217532467532467577e-01,2.071688676829383235e-01,2.363376258235551919e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.025692946058091337e+01,3.129947121579845088e+02,3.129371461090257753e+02,3.130522782069432424e+02,2.218975468975469267e-01,2.096125801513550602e-01,2.341825136437387933e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.027717842321672848e+01,3.130118940601529971e+02,3.129550504519462493e+02,3.130687376683597449e+02,2.216224747474747625e-01,2.095454985246970603e-01,2.336994509702524647e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.029676348547717879e+01,3.130284894897545200e+02,3.129629026282477184e+02,3.130940763512613216e+02,2.213564213564213345e-01,2.073943104393397852e-01,2.353185322735028839e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.031701244811299389e+01,3.130392736445682544e+02,3.129660939928817811e+02,3.131124532962547278e+02,2.224567099567099360e-01,2.068279213659640903e-01,2.380854985474557817e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.033659751037344421e+01,3.130466907178119413e+02,3.129634870294793814e+02,3.131298944061445013e+02,2.241702741702741586e-01,2.063267283973221622e-01,2.420138199432261550e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.035684647300925931e+01,3.130523691276076761e+02,3.129663924032188902e+02,3.131383458519964620e+02,2.263708513708513614e-01,2.078767914029223673e-01,2.448649113387803555e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.037643153526970963e+01,3.130548565671977030e+02,3.129752125430456999e+02,3.131345005913497062e+02,2.291486291486291293e-01,2.119726683793748678e-01,2.463245899178833909e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.039668049790552473e+01,3.130614405253397763e+02,3.129960722358082421e+02,3.131268088148713105e+02,2.311507936507936622e-01,2.170079876520577822e-01,2.452935996495295423e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.041626556016597505e+01,3.130718262718232268e+02,3.130206801040180267e+02,3.131229724396284269e+02,2.322150072150072075e-01,2.210922480986372007e-01,2.433377663313772143e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.043651452280179015e+01,3.130770314490770829e+02,3.130414329954128334e+02,3.131126299027413324e+02,2.345102813852813495e-01,2.266922513814372819e-01,2.423283113891254170e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.045609958506224046e+01,3.130814206161573452e+02,3.130499432950890082e+02,3.131128979372256822e+02,2.368686868686868674e-01,2.299051769370221709e-01,2.438321968003515638e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.047634854769805735e+01,3.130909026611398076e+02,3.130551219918660308e+02,3.131266833304135844e+02,2.382350288600288690e-01,2.303696070712678290e-01,2.461004506487899091e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.049593360995850588e+01,3.130979788924315699e+02,3.130587277666281807e+02,3.131372300182349591e+02,2.400072150072150023e-01,2.314783104530692415e-01,2.485361195613607632e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.051618257259432276e+01,3.130998161343522384e+02,3.130619917736826778e+02,3.131376404950217989e+02,2.430239898989899061e-01,2.348688983005173814e-01,2.511790814974624308e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.053576763485477130e+01,3.131031741698274118e+02,3.130654416533536732e+02,3.131409066863011503e+02,2.455988455988455665e-01,2.374807600698209398e-01,2.537169311278701933e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.055601659749058818e+01,3.131019853304729281e+02,3.130717734786715596e+02,3.131321971822742967e+02,2.492694805194805296e-01,2.427915563445747771e-01,2.557474046943862822e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.057560165975103672e+01,3.131000317724131037e+02,3.130702231687464518e+02,3.131298403760797555e+02,2.529942279942279937e-01,2.466001886233128437e-01,2.593882673651431436e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.059585062238685360e+01,3.130974530235308748e+02,3.130688824917669422e+02,3.131260235552948075e+02,2.569669913419913021e-01,2.508621657823602580e-01,2.630718169016223462e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.061543568464730214e+01,3.130950676127971519e+02,3.130669535143026678e+02,3.131231817112916360e+02,2.607864357864357885e-01,2.547785611873406020e-01,2.667943103855309750e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.063568464730290408e+01,3.130930576623539423e+02,3.130617102747328317e+02,3.131244050499750529e+02,2.646374458874458657e-01,2.578923124599778460e-01,2.713825793149138854e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.065526970954356933e+01,3.130936157430875255e+02,3.130510464654931297e+02,3.131361850206819213e+02,2.678210678210677931e-01,2.585869859995519882e-01,2.770551496425835980e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.067551867219916950e+01,3.130866118853621742e+02,3.130497391813448758e+02,3.131234845893794727e+02,2.727543290043289992e-01,2.646798697652902321e-01,2.808287882433677662e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.069510373443983475e+01,3.130846793586958938e+02,3.130502150953491309e+02,3.131191436220426567e+02,2.764790764790764910e-01,2.688775946949114592e-01,2.840805582632415227e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.071535269709543492e+01,3.130851204228013671e+02,3.130502077680804405e+02,3.131200330775222938e+02,2.798024891774891776e-01,2.720829279792615907e-01,2.875220503757167645e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.073493775933610017e+01,3.130844183239164522e+02,3.130581847509728846e+02,3.131106518968600199e+02,2.832611832611832137e-01,2.774783651054793521e-01,2.890440014168870753e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.075518672199170211e+01,3.130896287456829441e+02,3.130601659484341894e+02,3.131190915429316988e+02,2.855519480519481124e-01,2.791916572798636142e-01,2.919122388240326105e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.077477178423236559e+01,3.130983095050865472e+02,3.130581402105026996e+02,3.131384787996703949e+02,2.869769119769119969e-01,2.783412535956134581e-01,2.956125703582105357e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.079502074688796753e+01,3.130987920909481090e+02,3.130624814107762859e+02,3.131351027711199322e+02,2.902867965367965097e-01,2.824984153498933392e-01,2.980751777236996802e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.081460580912863101e+01,3.130968428987509355e+02,3.130577748259083819e+02,3.131359109715934892e+02,2.940115440115440015e-01,2.856138830843067411e-01,3.024092049387812620e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.083485477178423295e+01,3.130967898521042230e+02,3.130644561172848057e+02,3.131291235869236402e+02,2.974386724386723913e-01,2.905311272480492479e-01,3.043462176292955346e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.085443983402489643e+01,3.130997142863492400e+02,3.130711290313140580e+02,3.131282995413844219e+02,3.001082251082251573e-01,2.940100499623460317e-01,3.062064002541042829e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.087468879668049837e+01,3.131015290917833909e+02,3.130649874413199427e+02,3.131380707422468390e+02,3.031295093795093321e-01,2.952289786735052823e-01,3.110300400855133818e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.089427385892116185e+01,3.131004082130824031e+02,3.130616985723654579e+02,3.131391178537993483e+02,3.066738816738816542e-01,2.982370266306590967e-01,3.151107367171042117e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.091452282157676379e+01,3.130920407154706595e+02,3.130576577371609233e+02,3.131264236937803958e+02,3.119002525252525526e-01,3.043154078262317319e-01,3.194850972242733733e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.093410788379764220e+01,3.130839588346577216e+02,3.130463519225427262e+02,3.131215657467727169e+02,3.169552669552669899e-01,3.086173279095623667e-01,3.252932060009716131e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.095435684647302921e+01,3.130844232518515469e+02,3.130502495228394650e+02,3.131185969808636287e+02,3.202741702741703222e-01,3.126519582061261793e-01,3.278963823422144652e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.097394190869390762e+01,3.130898640344308888e+02,3.130689077828647555e+02,3.131108202859970220e+02,3.224025974025974128e-01,3.176825542405100622e-01,3.271226405646847635e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.099419087136929463e+01,3.130972310970868762e+02,3.130683909669783134e+02,3.131260712271954390e+02,3.242243867243866928e-01,3.179728577567383918e-01,3.304759156920349938e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.101377593359017304e+01,3.131050684651668803e+02,3.130583836661496093e+02,3.131517532641841512e+02,3.258297258297258581e-01,3.157607186006237132e-01,3.358987330588280029e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.103402489626556005e+01,3.130991911884915453e+02,3.130576795875826974e+02,3.131407027894003932e+02,3.305149711399711920e-01,3.216040093507135378e-01,3.394259329292288463e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.105360995848643846e+01,3.130952644618820386e+02,3.130613129858396633e+02,3.131292159379244140e+02,3.346681096681096701e-01,3.274136181404685431e-01,3.419226011957507971e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.107385892116182546e+01,3.130988761155713291e+02,3.130744331280149595e+02,3.131233191031276988e+02,3.373015873015872135e-01,3.321494835644103749e-01,3.424536910387640520e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.109344398338270388e+01,3.131001321861779729e+02,3.130771949033854753e+02,3.131230694689704706e+02,3.403318903318903743e-01,3.354581542932766336e-01,3.452056263705041150e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.111369294605809088e+01,3.130982812173751881e+02,3.130692554586200345e+02,3.131273069761303418e+02,3.441468253968253954e-01,3.378760244653979394e-01,3.504176263282528514e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.113327800827896930e+01,3.130938332997221210e+02,3.130626332885798320e+02,3.131250333108644099e+02,3.484126984126983961e-01,3.415988125950805698e-01,3.552265842303162224e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.115352697095435630e+01,3.130854751040945985e+02,3.130492599743400319e+02,3.131216902338491650e+02,3.536390692640692945e-01,3.456740714215674748e-01,3.616040671065711143e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.117311203317523471e+01,3.130740699431304392e+02,3.130335911211352595e+02,3.131145487651256190e+02,3.594155844155844104e-01,3.505034440693046704e-01,3.683277247618641503e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.119336099585062172e+01,3.130747996105689595e+02,3.130472759008530375e+02,3.131023233202848814e+02,3.626803751803751585e-01,3.565590623271294723e-01,3.688016880336208447e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.121294605807150013e+01,3.130811691314128780e+02,3.130609716845394246e+02,3.131013665782863313e+02,3.646103896103896069e-01,3.600874662268879201e-01,3.691333129938912938e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.123319502074688714e+01,3.130867988280776899e+02,3.130520592545914838e+02,3.131215384015638961e+02,3.668109668109668098e-01,3.592339638898936482e-01,3.743879697320399713e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.125278008296776555e+01,3.130944017209845356e+02,3.130494205688841589e+02,3.131393828730849123e+02,3.684704184704184482e-01,3.587360394001501418e-01,3.782047975406867546e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.127302904564315433e+01,3.130923927060082406e+02,3.130521759117128795e+02,3.131326095003036016e+02,3.723214285714285809e-01,3.637079376604472891e-01,3.809349194824098728e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.129261410786403097e+01,3.130962821007409502e+02,3.130574715424619399e+02,3.131350926590199606e+02,3.747835497835498297e-01,3.665250450160323359e-01,3.830420545510673236e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.131286307053941975e+01,3.131006204187471553e+02,3.130687146398953473e+02,3.131325261975989633e+02,3.772591991341991413e-01,3.705306019699423636e-01,3.839877962984559190e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.133244813276029639e+01,3.131014794750942087e+02,3.130687800464216366e+02,3.131341789037667809e+02,3.803751803751803662e-01,3.734292602905865954e-01,3.873211004597741369e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.135269709543568517e+01,3.131040604689993643e+02,3.130725597151317743e+02,3.131355612228669543e+02,3.832296176046176006e-01,3.764574618443158882e-01,3.900017733649193130e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.137228215765656358e+01,3.131006659042594720e+02,3.130662216835535219e+02,3.131351101249654221e+02,3.872655122655123128e-01,3.797967599688538698e-01,3.947342645621707558e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.139253112033195059e+01,3.130922980421942157e+02,3.130533396650922668e+02,3.131312564192961645e+02,3.924918831168831002e-01,3.839773828712871873e-01,4.010063833624790131e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.141211618255282900e+01,3.130817173070384456e+02,3.130421078898420433e+02,3.131213267242348479e+02,3.980880230880231019e-01,3.894102708280154368e-01,4.067657753480307670e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.143236514522821601e+01,3.130810816620277137e+02,3.130547062342968729e+02,3.131074570897585545e+02,4.016459235209235423e-01,3.958056120041962278e-01,4.074862350376508568e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.145195020744909442e+01,3.130832990906087616e+02,3.130623994215243329e+02,3.131041987596931904e+02,4.044733044733044847e-01,3.998063602802897076e-01,4.091402486663192617e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.147219917012448143e+01,3.130864284932396231e+02,3.130602124426693535e+02,3.131126445438098926e+02,4.072150072150071964e-01,4.014734637714136856e-01,4.129565506586007073e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.149178423234535984e+01,3.130920326020050766e+02,3.130540644111364372e+02,3.131300007928737159e+02,4.093073593073592864e-01,4.011015770955798643e-01,4.175131415191387085e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.151203319502074685e+01,3.130905477723575245e+02,3.130461833547799984e+02,3.131349121899350507e+02,4.130456349206349520e-01,4.035176937626993032e-01,4.225735760785706008e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.153161825724162526e+01,3.130914201396456065e+02,3.130468168035429812e+02,3.131360234757482317e+02,4.161616161616161769e-01,4.065843904727012292e-01,4.257388418505311245e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.155186721991701226e+01,3.130957653339207809e+02,3.130659171930521438e+02,3.131256134747894180e+02,4.186372655122655440e-01,4.122878814165679695e-01,4.249866496079631184e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.157145228215767574e+01,3.131009620145008512e+02,3.130735463420289761e+02,3.131283776869727262e+02,4.208152958152958645e-01,4.149806117765996172e-01,4.266499798539921118e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.159170124481327768e+01,3.131027110061544363e+02,3.130768275019158864e+02,3.131285945103929862e+02,4.238501082251082686e-01,4.182911734927212688e-01,4.294090429574952683e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.161128630705394116e+01,3.130991530538920529e+02,3.130717844007196504e+02,3.131265217070644553e+02,4.279220779220779258e-01,4.219746183272579665e-01,4.338695375168978852e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.163153526970954310e+01,3.130971373229073720e+02,3.130589383461967827e+02,3.131353362996179612e+02,4.317730880230880586e-01,4.234314672135189861e-01,4.401147088326571311e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.165112033195020835e+01,3.130860279906830783e+02,3.130438873697537474e+02,3.131281686116124092e+02,4.374819624819625274e-01,4.282750506805635404e-01,4.466888742833615145e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.167136929460580852e+01,3.130815338489916257e+02,3.130496462961735347e+02,3.131134214018097168e+02,4.418740981240981136e-01,4.348466674389227515e-01,4.489015288092734757e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.169095435684647377e+01,3.130812747109571319e+02,3.130532835859978036e+02,3.131092658359164602e+02,4.452380952380951551e-01,4.390336085245327702e-01,4.514425819516575400e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.171120331950207394e+01,3.130852395582727468e+02,3.130623673948346095e+02,3.131081117217108840e+02,4.477994227994228083e-01,4.427304630100904470e-01,4.528683825887551695e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.173078838174273919e+01,3.130888464348194589e+02,3.130595196978633226e+02,3.131181731717755952e+02,4.503246753246752943e-01,4.439747516147086182e-01,4.566745990346419704e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.175103734439834113e+01,3.130945493045272769e+02,3.130533931279076114e+02,3.131357054811469425e+02,4.525072150072149690e-01,4.436954305195858761e-01,4.613189994948440620e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.177062240663900461e+01,3.130973934947017483e+02,3.130545373264776003e+02,3.131402496629258962e+02,4.551948051948051521e-01,4.460266344602406563e-01,4.643629759293696480e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.179087136927481971e+01,3.130953802493208968e+02,3.130592235806207668e+02,3.131315369180210268e+02,4.590458152958152849e-01,4.513308850101180325e-01,4.667607455815125372e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.181045643153527003e+01,3.130976015919019346e+02,3.130627341715040188e+02,3.131324690122998504e+02,4.618686868686868174e-01,4.543964504432280171e-01,4.693409232941456177e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.183070539417108513e+01,3.131037073755510960e+02,3.130763692662358153e+02,3.131310454848663767e+02,4.639610389610390184e-01,4.580989288495200262e-01,4.698231490725580106e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.185029045643153545e+01,3.131041243104771183e+02,3.130764537001198846e+02,3.131317949208343521e+02,4.671717171717171824e-01,4.611615685237021034e-01,4.731818658197322613e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.187053941906735055e+01,3.131042449125869780e+02,3.130638051603301051e+02,3.131446846648438509e+02,4.705582611832611617e-01,4.617199981326537972e-01,4.793965242338685262e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.189012448132780086e+01,3.130911488680384878e+02,3.130494462659461306e+02,3.131328514701308450e+02,4.766955266955267279e-01,4.675763169842969136e-01,4.858147364067565421e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.191037344396361597e+01,3.130827944669679823e+02,3.130477359330710669e+02,3.131178530008648977e+02,4.819218975468975152e-01,4.741706230713633730e-01,4.896731720224316575e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.192995850622406628e+01,3.130780574968617316e+02,3.130465479101741835e+02,3.131095670835492797e+02,4.862554112554113295e-01,4.792217042825276385e-01,4.932891182282950204e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.195020746885988139e+01,3.130840248747852002e+02,3.130680477612739310e+02,3.131000019882964693e+02,4.883838383838383645e-01,4.847214670345652010e-01,4.920462097331115281e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.196979253112033170e+01,3.130894662058359472e+02,3.130705510484488627e+02,3.131083813632230317e+02,4.905122655122654551e-01,4.864758897116222558e-01,4.945486413129086545e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.199004149375614858e+01,3.130983115630290285e+02,3.130573460527323846e+02,3.131392770733256725e+02,4.920138888888889173e-01,4.832543208218375019e-01,5.007734569559403326e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.200962655601659712e+01,3.130958404283921936e+02,3.130489861178128308e+02,3.131426947389715565e+02,4.958513708513708762e-01,4.858176457656635527e-01,5.058850959370781997e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.202987551865241400e+01,3.130880002208534734e+02,3.130456048533342823e+02,3.131303955883726644e+02,5.009650072150072520e-01,4.919285032075643160e-01,5.100015112224501879e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.204946058091286254e+01,3.130927301595455674e+02,3.130638646800677520e+02,3.131215956390233828e+02,5.032467532467532756e-01,4.971284441449772551e-01,5.093650623485292961e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.206970954354867942e+01,3.131004866855166142e+02,3.130785517599749710e+02,3.131224216110582574e+02,5.049828643578644360e-01,5.003290994986658857e-01,5.096366292170629864e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.208929460580912796e+01,3.130997635653438351e+02,3.130734345937242438e+02,3.131260925369634265e+02,5.084415584415584721e-01,5.027426161069357136e-01,5.141405007761812307e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.210954356844494484e+01,3.130968930124816438e+02,3.130645896021687804e+02,3.131291964227945073e+02,5.124774531024530733e-01,5.054274034553807304e-01,5.195275027495254161e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.212912863070539338e+01,3.130888044942036572e+02,3.130547092808772618e+02,3.131228997075300526e+02,5.175324675324676216e-01,5.100278194749682248e-01,5.250371155899670184e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.214937759334121026e+01,3.130799325759523981e+02,3.130379472048056755e+02,3.131219179470991207e+02,5.228715728715729316e-01,5.136240415221823286e-01,5.321191042209635347e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.216896265560166057e+01,3.130715568631743508e+02,3.130345488498996360e+02,3.131085648764490657e+02,5.279942279942280159e-01,5.198237300624000135e-01,5.361647259260560183e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.218921161823747568e+01,3.130811969191194066e+02,3.130620650636154778e+02,3.131003287746233354e+02,5.293290043290043156e-01,5.250193584591834606e-01,5.336386501988251707e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.220879668049792599e+01,3.130866421177614143e+02,3.130610259189705289e+02,3.131122583165522997e+02,5.314574314574314062e-01,5.258371307087588153e-01,5.370777322061039971e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.222904564313374109e+01,3.130926596995626028e+02,3.130503806929356756e+02,3.131349387061895300e+02,5.335723304473304340e-01,5.244091836269687557e-01,5.427354772676921124e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.224863070539419141e+01,3.130926958817320838e+02,3.130519676392729593e+02,3.131334241241912082e+02,5.368686868686869396e-01,5.281081705590898734e-01,5.456292031782840057e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.226887966803000651e+01,3.130928763602987601e+02,3.130541006874402115e+02,3.131316520331573088e+02,5.402462121212121549e-01,5.319858177929689402e-01,5.485066064494553695e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.228846473029045683e+01,3.130979098667768881e+02,3.130658155868464974e+02,3.131300041467072788e+02,5.424603174603174205e-01,5.356913678020108760e-01,5.492292671186239650e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.230871369292627193e+01,3.131009960164946051e+02,3.130694288797678837e+02,3.131325631532213265e+02,5.452065295815294865e-01,5.385372457069493857e-01,5.518758134561095874e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.232829875518672225e+01,3.131044371347812785e+02,3.130725209499869379e+02,3.131363533195756190e+02,5.477633477633477854e-01,5.409216337136336650e-01,5.546050618130619059e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.234854771782253735e+01,3.131042453918250885e+02,3.130693188541729910e+02,3.131391719294771860e+02,5.512175324675323562e-01,5.436626164941117390e-01,5.587724484409529735e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.236813278008298767e+01,3.130964589065798123e+02,3.130597029130964870e+02,3.131332149000631375e+02,5.562049062049061465e-01,5.481878026409414684e-01,5.642220097688708247e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.238838174271880277e+01,3.130859099141993624e+02,3.130444565064648828e+02,3.131273633219338421e+02,5.619047619047619069e-01,5.528311193772942334e-01,5.709784044322295804e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.240796680497925308e+01,3.130800248342392820e+02,3.130473570017788347e+02,3.131126926666997292e+02,5.664862914862915932e-01,5.593017417759873489e-01,5.736708411965958376e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.242821576763485503e+01,3.130843861517578262e+02,3.130649135989972365e+02,3.131038587045184158e+02,5.689619408369408493e-01,5.646071618114082424e-01,5.733167198624734562e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.244780082987551850e+01,3.130854339284858270e+02,3.130619141091540314e+02,3.131089537478176226e+02,5.720418470418471291e-01,5.668571978786421939e-01,5.772264962050520642e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.246804979253112045e+01,3.130910575924193040e+02,3.130568043765003949e+02,3.131253108083382131e+02,5.742424242424242209e-01,5.668300357430258174e-01,5.816548127418226244e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.248763485477178392e+01,3.130911582338868584e+02,3.130506052404579123e+02,3.131317112273158045e+02,5.775252525252525526e-01,5.688241362949550961e-01,5.862263687555500091e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.250788381742738586e+01,3.130899866963559361e+02,3.130431405664108979e+02,3.131368328263009744e+02,5.811958874458874602e-01,5.711567689590628660e-01,5.912350059327120544e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.252746887966804934e+01,3.130913818085776938e+02,3.130561957311780361e+02,3.131265678859773516e+02,5.841991341991341624e-01,5.766889389557661172e-01,5.917093294425022076e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.254771784232365128e+01,3.130957270601031155e+02,3.130675488053845470e+02,3.131239053148216840e+02,5.866747835497835295e-01,5.806951099736780142e-01,5.926544571258890448e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.256730290456431476e+01,3.131024218731659516e+02,3.130763554040064491e+02,3.131284883423254541e+02,5.885281385281385669e-01,5.829138614350763969e-01,5.941424156212007368e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.258755186721991670e+01,3.131011506845597978e+02,3.130728222160056475e+02,3.131294791531139481e+02,5.922168109668110025e-01,5.860753936573890321e-01,5.983582282762329729e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.260713692946058018e+01,3.130982826973633451e+02,3.130646364813599689e+02,3.131319289133667212e+02,5.961399711399710810e-01,5.887913702926539372e-01,6.034885719872882248e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.262738589211618212e+01,3.130910611439300055e+02,3.130490239931087331e+02,3.131330982947512780e+02,6.011183261183261628e-01,5.919351211678515190e-01,6.103015310688008066e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.264697095435684560e+01,3.130818375282481725e+02,3.130454562571316046e+02,3.131182187993647403e+02,6.064213564213564167e-01,5.984341772367194334e-01,6.144085356059934000e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.266721991701244754e+01,3.130798462896753449e+02,3.130501654449249145e+02,3.131095271344257753e+02,6.102723665223664939e-01,6.036974808870585463e-01,6.168472521576744416e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.268680497925311279e+01,3.130842527397493313e+02,3.130610390723149976e+02,3.131074664071836651e+02,6.126262626262627409e-01,6.074661451526873757e-01,6.177863800998381061e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.270705394190871296e+01,3.130898780757881354e+02,3.130623246199040750e+02,3.131174315316721959e+02,6.148268398268398327e-01,6.088306196996294828e-01,6.208230599540501826e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.272663900412959137e+01,3.130921473701198465e+02,3.130561861861234547e+02,3.131281085541162383e+02,6.176406926406926567e-01,6.099453707767110711e-01,6.253360145046742424e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.274688796680497838e+01,3.130973242694074088e+02,3.130507229439951971e+02,3.131439255948196205e+02,6.199359668109667432e-01,6.099724144655727098e-01,6.298995191563607765e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.276647302902585679e+01,3.130940242825870428e+02,3.130550281906839700e+02,3.131330203744901155e+02,6.239538239538239273e-01,6.156230678072951434e-01,6.322845801003527111e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.278672199170124557e+01,3.130925366371857876e+02,3.130552579326302407e+02,3.131298153417413346e+02,6.276920995670994818e-01,6.197051660649153249e-01,6.356790330692836388e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.280630705392212221e+01,3.131012346124101668e+02,3.130735532582870633e+02,3.131289159665332704e+02,6.291125541125541787e-01,6.231507791998407431e-01,6.350743290252676143e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.282655601659751099e+01,3.131046488460264641e+02,3.130791369315023189e+02,3.131301607605506092e+02,6.317866161616162435e-01,6.262439760312025205e-01,6.373292562920299664e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.284614107881838763e+01,3.131050862733752069e+02,3.130705534537312360e+02,3.131396190930191779e+02,6.349927849927849977e-01,6.274273415914164431e-01,6.425582283941535522e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.286639004149377641e+01,3.130961894680162914e+02,3.130555642346581635e+02,3.131368147013744192e+02,6.403318903318904187e-01,6.314355348210882735e-01,6.492282458426925640e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.288597510371465482e+01,3.130852922428271086e+02,3.130487153139951033e+02,3.131218691716591138e+02,6.459956709956710119e-01,6.379310646081860492e-01,6.540602773831559746e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.290622406639004183e+01,3.130774669604399492e+02,3.130438353593351053e+02,3.131110985615447930e+02,6.511093073593073877e-01,6.436201796124871866e-01,6.585984351061275888e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.292580912861092024e+01,3.130822114670787073e+02,3.130577787739552491e+02,3.131066441602021655e+02,6.533910533910534113e-01,6.478773526191795584e-01,6.589047541629272642e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.294605809128630725e+01,3.130878396917080977e+02,3.130713905816647298e+02,3.131042888017514656e+02,6.555916305916305031e-01,6.519784496333435042e-01,6.592048115499175021e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.296564315350718566e+01,3.130939424391268631e+02,3.130613102131184746e+02,3.131265746651352515e+02,6.575757575757574802e-01,6.506193530775213896e-01,6.645321620739935708e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.298589211618257266e+01,3.130992188441162511e+02,3.130476207642044528e+02,3.131508169240280495e+02,6.598484848484849064e-01,6.487843236267201164e-01,6.709126460702496964e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.300547717840345108e+01,3.130908150408411075e+02,3.130451880805435962e+02,3.131364420011386187e+02,6.649711399711401016e-01,6.552269394963363691e-01,6.747153404459438342e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.302572614107883808e+01,3.130890212656188965e+02,3.130522740266850406e+02,3.131257685045527523e+02,6.687770562770563032e-01,6.609553220613182400e-01,6.765987904927943664e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.304531120329971650e+01,3.130993692981566596e+02,3.130799174235900182e+02,3.131188211727233011e+02,6.698412698412699040e-01,6.657496545804451049e-01,6.739328851020947031e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.306556016597510350e+01,3.131026190997145022e+02,3.130812187613083211e+02,3.131240194381206834e+02,6.725514069264069139e-01,6.679499856077373288e-01,6.771528282450764991e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.308514522819598191e+01,3.131002266210983862e+02,3.130690323084056672e+02,3.131314209337911052e+02,6.763708513708514003e-01,6.695880730122808489e-01,6.831536297294219517e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.310539419087136892e+01,3.130943566640970630e+02,3.130613681240761821e+02,3.131273452041179439e+02,6.810560966810966788e-01,6.738218951766695719e-01,6.882902981855237856e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.312497925309224733e+01,3.130862716147879610e+02,3.130474809770194042e+02,3.131250622525565177e+02,6.861111111111111160e-01,6.775748854765816231e-01,6.946473367456406089e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.314522821576763434e+01,3.130745928553141653e+02,3.130345984973411078e+02,3.131145872132872228e+02,6.920589826839825820e-01,6.832464517035987672e-01,7.008715136643663968e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.316481327798851275e+01,3.130790296612428847e+02,3.130549167405354183e+02,3.131031425819503511e+02,6.944083694083693636e-01,6.890247217005720515e-01,6.997920171161666758e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.318506224066389976e+01,3.130866602121711253e+02,3.130688430037210424e+02,3.131044774206212082e+02,6.961760461760462260e-01,6.922185473045818771e-01,7.001335450475105748e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.320464730288477817e+01,3.130920979349619415e+02,3.130574099090393929e+02,3.131267859608844901e+02,6.983044733044733166e-01,6.907794767330146524e-01,7.058294698759319807e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.322489626556016518e+01,3.130929224013239605e+02,3.130496964961259323e+02,3.131361483065219886e+02,7.015422077922077726e-01,6.922041244283386741e-01,7.108802911560768711e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.324448132778104359e+01,3.130909812381665915e+02,3.130517797208669890e+02,3.131301827554661941e+02,7.052669552669552644e-01,6.968891543298043612e-01,7.136447562041061676e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.326473029045643237e+01,3.130944947797487998e+02,3.130589694201066209e+02,3.131300201393909788e+02,7.079229797979795791e-01,7.003850248830086889e-01,7.154609347129504693e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.328431535267730901e+01,3.130986933957887572e+02,3.130688389930135145e+02,3.131285477985640000e+02,7.103174603174603474e-01,7.040180524339731960e-01,7.166168682009474988e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.330456431535269779e+01,3.131019666703820690e+02,3.130702280264858928e+02,3.131337053142782452e+02,7.130230880230878920e-01,7.062408373261407357e-01,7.198053387200350484e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.332414937757357443e+01,3.131040511874675190e+02,3.130710229277428880e+02,3.131370794471921499e+02,7.158730158730158832e-01,7.087305231337578393e-01,7.230155086122739272e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.334439834024896321e+01,3.130986758940271102e+02,3.130630073914434206e+02,3.131343443966107998e+02,7.204500360750359933e-01,7.126825765300472959e-01,7.282174956200246907e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.336398340248962668e+01,3.130905849339249585e+02,3.130491977626936659e+02,3.131319721051562510e+02,7.255050505050504306e-01,7.164486356105354004e-01,7.345614653995654608e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.338423236514522863e+01,3.130797335826141534e+02,3.130404148252347909e+02,3.131190523399935159e+02,7.312725468975468379e-01,7.226533223949391793e-01,7.398917714001544965e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.340381742738589210e+01,3.130824958356195680e+02,3.130584322053056781e+02,3.131065594659334579e+02,7.339826839826839588e-01,7.286382188285186468e-01,7.393271491368492709e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.342406639004149405e+01,3.130851039956215800e+02,3.130619662588789538e+02,3.131082417323642062e+02,7.368371212121213043e-01,7.317172792698226624e-01,7.419569631544199462e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.344365145228215752e+01,3.130893993839111999e+02,3.130606679378650483e+02,3.131181308299573516e+02,7.392135642135642115e-01,7.329711234597028335e-01,7.454560049674255895e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.346390041493775946e+01,3.130922263619193018e+02,3.130535265456019260e+02,3.131309261782366775e+02,7.420183982683983270e-01,7.336916119635055189e-01,7.503451845732911352e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.348348547717842294e+01,3.130911194472787429e+02,3.130447276050877008e+02,3.131375112894697850e+02,7.455627705627705382e-01,7.356244418576999289e-01,7.555010992678411474e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.350373443983402488e+01,3.130907802364081363e+02,3.130479007820442234e+02,3.131336596907720491e+02,7.490530303030302761e-01,7.398648887581749101e-01,7.582411718478856422e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.352331950207468836e+01,3.130946718384370229e+02,3.130649276241750272e+02,3.131244160526990186e+02,7.515151515151514694e-01,7.451840083785049584e-01,7.578462946517979804e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.354356846473029030e+01,3.131016157408336653e+02,3.130760270180774114e+02,3.131272044635899192e+02,7.534271284271283342e-01,7.479492437794885706e-01,7.589050130747680978e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.356315352697095378e+01,3.131028680624639833e+02,3.130788292714904060e+02,3.131269068534375606e+02,7.564574314574314950e-01,7.512547408333094534e-01,7.616601220815535367e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.358340248960677066e+01,3.131001803321485113e+02,3.130703732540192732e+02,3.131299874102777494e+02,7.604527417027416858e-01,7.539542580101769031e-01,7.669512253953064684e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.360298755186721920e+01,3.130982292413242476e+02,3.130564980024139459e+02,3.131399604802345493e+02,7.641774891774891776e-01,7.550672032473488837e-01,7.732877751076294714e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.362323651450303608e+01,3.130848679394931651e+02,3.130428068334321665e+02,3.131269290455541636e+02,7.704861111111110938e-01,7.612961162611799892e-01,7.796761059610421984e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.364282157676348461e+01,3.130826257036321749e+02,3.130515938196984393e+02,3.131136575875659105e+02,7.742784992784992326e-01,7.674323165958093496e-01,7.811246819611891157e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.366307053939930150e+01,3.130836533220837055e+02,3.130557241604267915e+02,3.131115824837406194e+02,7.774756493506493893e-01,7.712954382099485029e-01,7.836558604913502757e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.368265560165975181e+01,3.130896986354393903e+02,3.130655169991272260e+02,3.131138802717515546e+02,7.794733044733044292e-01,7.741773957960664809e-01,7.847692131505423774e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.370290456429556691e+01,3.130914635598770701e+02,3.130610405055404613e+02,3.131218866142136790e+02,7.825081168831170553e-01,7.759802935631325838e-01,7.890359402031015268e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.372248962655601723e+01,3.130962497880483397e+02,3.130540240223425599e+02,3.131384755537541196e+02,7.847763347763347941e-01,7.757685492444840181e-01,7.937841203081855701e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.374273858919183233e+01,3.130942363026736643e+02,3.130521369668098828e+02,3.131363356385374459e+02,7.886273448773448713e-01,7.796255435398928846e-01,7.976291462147968581e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.376232365145228265e+01,3.130922933429914110e+02,3.130565916430008997e+02,3.131279950429819223e+02,7.923520923520923631e-01,7.847191739362550100e-01,7.999850107679297162e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.378257261408809775e+01,3.130971599916538253e+02,3.130663259355747527e+02,3.131279940477328978e+02,7.947150072150070965e-01,7.880754117709256601e-01,8.013546026590885329e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.380215767634854807e+01,3.131033324137403611e+02,3.130774706320605674e+02,3.131291941954201548e+02,7.966810966810967676e-01,7.910774926871725343e-01,8.022847006750210008e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.382240663898436317e+01,3.131042454698142024e+02,3.130738429869009565e+02,3.131346479527274482e+02,7.998962842712843413e-01,7.932495766578031571e-01,8.065429918847655255e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.384199170124481348e+01,3.131025164712981450e+02,3.130602016850253335e+02,3.131448312575709565e+02,8.035714285714284921e-01,7.943165821376050317e-01,8.128262750052519525e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.386224066388062859e+01,3.130891500328077655e+02,3.130487470312515370e+02,3.131295530343639939e+02,8.098800505050506304e-01,8.010133042337282960e-01,8.187467967763729648e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.388182572614107890e+01,3.130810721056657826e+02,3.130456217417264497e+02,3.131165224696051155e+02,8.149350649350649567e-01,8.070726931032816687e-01,8.227974367668482447e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.390207468877689401e+01,3.130792921155654653e+02,3.130493756028352550e+02,3.131092086282956757e+02,8.187409812409813803e-01,8.120358508179277290e-01,8.254461116640350316e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.392165975103734432e+01,3.130876539185127854e+02,3.130696330406298671e+02,3.131056747963957037e+02,8.202380952380953216e-01,8.161747264157643844e-01,8.243014640604262588e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.394190871367315943e+01,3.130932744448818426e+02,3.130684342857301772e+02,3.131181146040335079e+02,8.224386724386723024e-01,8.171413509539723341e-01,8.277359939233722708e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.396149377593360974e+01,3.130997024834294393e+02,3.130555355970518576e+02,3.131438693698070210e+02,8.243506493506495003e-01,8.149131137770242450e-01,8.337881849242747556e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.398174273856942662e+01,3.130929997497714226e+02,3.130457654267751764e+02,3.131402340727676687e+02,8.292162698412698374e-01,8.191085069872008351e-01,8.393240326953388397e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.400132780082987516e+01,3.130857498489245927e+02,3.130436351337726251e+02,3.131278645640765603e+02,8.340909090909089940e-01,8.251141671397284050e-01,8.430676510420895831e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.402157676346569204e+01,3.130931234990105736e+02,3.130689738118479681e+02,3.131172731861731791e+02,8.359126984126984405e-01,8.308070611209203982e-01,8.410183357044764829e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.404116182572614058e+01,3.131021327700815391e+02,3.130837015351739296e+02,3.131205640049891485e+02,8.372655122655122684e-01,8.333191275576734558e-01,8.412118969733510809e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.406141078836195746e+01,3.131022150979612206e+02,3.130753706982128506e+02,3.131290594977095907e+02,8.406610750360750117e-01,8.348002016831919114e-01,8.465219483889581120e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.408099585062240600e+01,3.130976577730388613e+02,3.130639475101570497e+02,3.131313680359206728e+02,8.449494949494950058e-01,8.375637094613359590e-01,8.523352804376540526e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.410124481325822288e+01,3.130892941668901699e+02,3.130525363326701154e+02,3.131260520011102244e+02,8.501758658008657932e-01,8.420759870776767242e-01,8.582757445240548622e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.412082987551867141e+01,3.130795496016583002e+02,3.130366575079975746e+02,3.131224416953190257e+02,8.555916305916306808e-01,8.461408661737022108e-01,8.650423950095591508e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.414107883815448830e+01,3.130761075250156864e+02,3.130432203822383599e+02,3.131089946677930129e+02,8.597582972582972216e-01,8.524721892587481253e-01,8.670444052578463179e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.416066390041493861e+01,3.130864732263960946e+02,3.130707695829892714e+02,3.131021768698029177e+02,8.608225108225107114e-01,8.572886300443697261e-01,8.643563916006516967e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.418091286305075371e+01,3.130920954229852100e+02,3.130663493501719472e+02,3.131178414957984728e+02,8.630230880230880253e-01,8.574246538621296265e-01,8.686215221840464240e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.420049792531120403e+01,3.130956929161819744e+02,3.130532284539706893e+02,3.131381573783932595e+02,8.655483405483404002e-01,8.563618058725701587e-01,8.747348752241106418e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.422074688796680420e+01,3.130920166012307391e+02,3.130515004779305741e+02,3.131325327245309040e+02,8.697601010101010388e-01,8.610633467140511588e-01,8.784568553061509188e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.424033195020746945e+01,3.130917431170128111e+02,3.130518014175554526e+02,3.131316848164701696e+02,8.731240981240980803e-01,8.646233161209002649e-01,8.816248801272958957e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.426058091286307139e+01,3.130916736825524254e+02,3.130644344250479207e+02,3.131189129400569300e+02,8.765557359307361018e-01,8.708148601258758337e-01,8.822966117355963700e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.428016597510373487e+01,3.130909626198827027e+02,3.130661633186666108e+02,3.131157619210987946e+02,8.800144300144301379e-01,8.747484631973788671e-01,8.852803968314814087e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.430041493775933681e+01,3.131008261825883778e+02,3.130725292203613321e+02,3.131291231448154235e+02,8.812950937950937425e-01,8.751703802417427625e-01,8.874198073484447225e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.432000000000000028e+01,3.131028288024398876e+02,3.130676804815646506e+02,3.131379771233151246e+02,8.841630591630591507e-01,8.765322722877013639e-01,8.917938460384169375e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.434024896265560223e+01,3.130944578807210519e+02,3.130561945471466743e+02,3.131327212142954295e+02,8.893894300144298271e-01,8.810239208827630453e-01,8.977549391460966088e-01,3.131499999999999773e+02,2.000000000000000111e-01


==> data/FL_groundnode0_accuracy.csv <==
1.301244813278008283e-01,1.673029045643153467e-01,6.443209846814473840e-01,6.118518710136413574e-01,6.807407140731811523e-01
2.018257261410788261e-01,1.048962655601659799e+00,5.764197508494058875e-01,5.299999713897705078e-01,6.270370483398437500e-01
3.000829875518672418e-01,2.028879668049792695e+00,7.216049432754516602e-01,7.037037014961242676e-01,7.381481528282165527e-01
4.328630705394190814e-01,3.014107883817427336e+00,7.818518678347269324e-01,7.777777910232543945e-01,7.885185480117797852e-01
5.656431535269709210e-01,4.193195020746887991e+00,8.065431912740071985e-01,7.785184979438781738e-01,8.266666531562805176e-01
6.984232365145228716e-01,5.212946058091286083e+00,8.167901237805684778e-01,7.759259343147277832e-01,8.488888740539550781e-01
8.312033195020747112e-01,6.222074688796680242e+00,8.159259359041849402e-01,7.692592740058898926e-01,8.507407307624816895e-01
9.639834024896265507e-01,7.223236514522821672e+00,8.166666626930236816e-01,7.674074172973632812e-01,8.525925874710083008e-01
1.083485477178423251e+00,8.221742738589211896e+00,7.676543196042379114e-01,7.018518447875976562e-01,8.133333325386047363e-01
1.133941908713693048e+00,9.214937759336098821e+00,7.903703649838765832e-01,7.314814925193786621e-01,8.237037062644958496e-01
1.266721991701244887e+00,1.020813278008298752e+01,8.227160573005676270e-01,7.677778005599975586e-01,8.522222042083740234e-01
1.399502074688796727e+00,1.119867219917012413e+01,8.396296302477518347e-01,7.918518781661987305e-01,8.662962913513183594e-01
1.699585062240663857e+00,1.218655601659751042e+01,8.477777838706970215e-01,8.022222518920898438e-01,8.737037181854248047e-01
1.832365145228215697e+00,1.317443983402489671e+01,8.509876529375711707e-01,8.096296191215515137e-01,8.729629516601562500e-01
2.063402489626556147e+00,1.416232365145228300e+01,8.440740903218587610e-01,7.951852083206176758e-01,8.751851916313171387e-01
2.081991701244813253e+00,nan,8.443209926287332800e-01,7.951852083206176758e-01,8.744444251060485840e-01
2.214771784232365093e+00,nan,8.511111140251159668e-01,8.055555820465087891e-01,8.785185217857360840e-01
2.514854771784232224e+00,nan,8.535802563031514856e-01,8.085185289382934570e-01,8.818518519401550293e-01
2.814937759336099798e+00,nan,8.513580362002054480e-01,8.055555820465087891e-01,8.799999952316284180e-01
2.947717842323651638e+00,nan,8.513580362002054480e-01,8.070370554924011230e-01,8.799999952316284180e-01
3.048630705394190787e+00,nan,8.498765428860982629e-01,8.074073791503906250e-01,8.788889050483703613e-01
3.117676348547717691e+00,nan,8.502469062805175781e-01,8.085185289382934570e-01,8.781481385231018066e-01
3.417759336099585266e+00,nan,8.512345552444458008e-01,8.085185289382934570e-01,8.777777552604675293e-01
3.717842323651452396e+00,nan,8.519753217697143555e-01,8.107407689094543457e-01,8.796296119689941406e-01
3.850622406639004236e+00,nan,8.518518606821695593e-01,8.114814758300781250e-01,8.785185217857360840e-01
4.150705394190871367e+00,nan,8.517283797264099121e-01,8.125925660133361816e-01,8.777777552604675293e-01
4.227717842323651887e+00,nan,8.550617297490438196e-01,8.203703761100769043e-01,8.803703784942626953e-01
4.320663900414937864e+00,nan,8.545679052670797082e-01,8.188889026641845703e-01,8.796296119689941406e-01
4.453443983402489259e+00,nan,8.544444441795349121e-01,8.181481361389160156e-01,8.796296119689941406e-01
4.753526970954356834e+00,nan,8.535802364349365234e-01,8.159258961677551270e-01,8.777777552604675293e-01
5.053609958506224409e+00,nan,8.543210029602050781e-01,8.174074292182922363e-01,8.774074316024780273e-01
5.186390041493775804e+00,nan,8.541975220044454309e-01,8.170370459556579590e-01,8.777777552604675293e-01
5.247468879668049979e+00,nan,8.583950599034627649e-01,8.262962698936462402e-01,8.799999952316284180e-01
5.356348547717842301e+00,nan,8.572839498519897461e-01,8.251851797103881836e-01,8.788889050483703613e-01
5.656431535269709876e+00,nan,8.564197619756063196e-01,8.248147964477539062e-01,8.774074316024780273e-01
5.789211618257261271e+00,nan,8.566666642824808386e-01,8.262962698936462402e-01,8.774074316024780273e-01
6.089294605809128846e+00,nan,8.551851908365885047e-01,8.240740895271301270e-01,8.744444251060485840e-01
6.256597510373444138e+00,nan,8.599999944368997840e-01,8.314814567565917969e-01,8.781481385231018066e-01
6.272531120331950483e+00,nan,8.604938189188638953e-01,8.322222232818603516e-01,8.796296119689941406e-01
6.572614107883817169e+00,nan,8.602468967437744141e-01,8.314814567565917969e-01,8.777777552604675293e-01
6.705394190871369453e+00,nan,8.599999944368997840e-01,8.311111330986022949e-01,8.777777552604675293e-01
7.005477178423236140e+00,nan,8.596296310424804688e-01,8.314814567565917969e-01,8.770370483398437500e-01
7.138257261410788423e+00,nan,8.629629611968994141e-01,8.351851701736450195e-01,8.822222352027893066e-01
7.257759336099584679e+00,nan,8.645678957303365442e-01,8.399999737739562988e-01,8.825926184654235840e-01
7.377261410788381824e+00,nan,8.693827191988626746e-01,8.451851606369018555e-01,8.855555653572082520e-01
7.677344398340249398e+00,nan,8.772839307785034180e-01,8.574073910713195801e-01,8.914814591407775879e-01
7.810124481327800794e+00,nan,8.812345862388610840e-01,8.722222447395324707e-01,8.940740823745727539e-01
8.110207468879668369e+00,nan,8.871604998906453821e-01,8.744444251060485840e-01,9.014815092086791992e-01
8.256265560165974904e+00,nan,8.902469078699747351e-01,8.737037181854248047e-01,9.085184931755065918e-01
8.280165975103734866e+00,nan,8.902469277381896973e-01,8.740741014480590820e-01,9.077777862548828125e-01
8.580248962655602440e+00,nan,8.890123367309570312e-01,8.748148083686828613e-01,9.077777862548828125e-01
8.713029045643153836e+00,nan,8.920987645785013465e-01,8.829629421234130859e-01,9.059259295463562012e-01
9.013112033195021411e+00,nan,8.935802380243936804e-01,8.844444155693054199e-01,9.051851630210876465e-01
9.145892116182572806e+00,nan,8.869135777155557898e-01,8.655555844306945801e-01,9.033333063125610352e-01
9.249460580912863605e+00,nan,8.920987645785013465e-01,8.770370483398437500e-01,9.088888764381408691e-01
9.382240663900415001e+00,nan,9.014814893404642371e-01,8.925926089286804199e-01,9.177777767181396484e-01
9.682323651452282576e+00,nan,9.032098650932312012e-01,8.966666460037231445e-01,9.148148298263549805e-01
9.982406639004150151e+00,nan,8.993827104568481445e-01,8.922222256660461426e-01,9.111111164093017578e-01
1.011518672199170155e+01,nan,8.939506212870279578e-01,8.837037086486816406e-01,9.092592597007751465e-01
1.024265560165975053e+01,nan,8.985185225804647180e-01,8.851851820945739746e-01,9.177777767181396484e-01
1.028514522821576804e+01,nan,8.998765349388122559e-01,8.870370388031005859e-01,9.192592501640319824e-01
1.075253112033195002e+01,nan,9.009876648585001258e-01,8.922222256660461426e-01,9.148148298263549805e-01
1.123319502074688714e+01,nan,9.022222161293029785e-01,8.881481289863586426e-01,9.218518733978271484e-01
1.125709543568464710e+01,nan,9.027160604794820520e-01,8.885185122489929199e-01,9.218518733978271484e-01
1.172448132780082908e+01,nan,9.018518527348836633e-01,8.907407522201538086e-01,9.222221970558166504e-01
1.222107883817427343e+01,nan,9.069135983784993860e-01,8.992592692375183105e-01,9.203703999519348145e-01
1.222904564315352616e+01,nan,9.070370395978292200e-01,8.988888859748840332e-01,9.203703999519348145e-01
1.269643153526970991e+01,nan,9.101234674453735352e-01,9.007407426834106445e-01,9.251852035522460938e-01
1.316381742738589189e+01,nan,9.112345576286315918e-01,8.999999761581420898e-01,9.248148202896118164e-01
1.320896265560165972e+01,nan,9.133333365122476843e-01,9.011111259460449219e-01,9.270370602607727051e-01
1.366838174273858897e+01,nan,9.135802586873372766e-01,9.011111259460449219e-01,9.266666769981384277e-01
1.413576763485477095e+01,nan,9.130864143371582031e-01,9.022222161293029785e-01,9.255555272102355957e-01
1.419684647302904601e+01,nan,9.150617122650146484e-01,9.040740728378295898e-01,9.274073839187622070e-01


==> data/FL_groundnode1_accuracy.csv <==
1.301244813278008283e-01,9.268049792531120046e-01,6.518518328666687012e-01,5.985184907913208008e-01,6.911110877990722656e-01
2.629045643153526957e-01,1.909377593360995773e+00,7.308642069498697547e-01,7.170370221138000488e-01,7.474074363708496094e-01
3.956846473029045907e-01,2.886639004149377463e+00,7.541975378990173340e-01,7.407407164573669434e-01,7.659259438514709473e-01
5.284647302904564858e-01,4.065726141078838118e+00,7.625925938288370398e-01,7.348148226737976074e-01,7.807407379150390625e-01
6.612448132780083254e-01,5.085477178423236211e+00,7.664197683334350586e-01,7.292592525482177734e-01,7.885185480117797852e-01
7.940248962655601650e-01,6.097261410788381575e+00,7.697530786196390418e-01,7.314814925193786621e-01,7.937036752700805664e-01
9.613278008298755672e-01,7.098423236514523005e+00,6.959259311358133582e-01,6.374074220657348633e-01,7.300000190734863281e-01
9.639834024896265507e-01,8.096929460580913229e+00,6.977777679761251184e-01,6.396296024322509766e-01,7.318518757820129395e-01
1.096763485477178390e+00,9.092780082987552248e+00,7.676543196042379114e-01,7.296296358108520508e-01,8.025925755500793457e-01
1.229543568464730230e+00,1.008331950207468886e+01,7.906172871589660645e-01,7.537037134170532227e-01,8.281481266021728516e-01
1.362323651452282069e+00,1.107385892116182546e+01,8.037037054697672156e-01,7.722222208976745605e-01,8.396296501159667969e-01
1.662406639004149422e+00,1.206174273858921175e+01,8.118518590927124023e-01,7.770370244979858398e-01,8.529629707336425781e-01
1.795186721991701262e+00,1.304962655601659804e+01,8.141975402832031250e-01,7.825925946235656738e-01,8.511111140251159668e-01
1.943900414937759447e+00,1.403751037344398256e+01,8.207407593727111816e-01,7.796296477317810059e-01,8.585185408592224121e-01
1.999668049792531210e+00,nan,8.259259263674417761e-01,7.862963080406188965e-01,8.625925779342651367e-01
2.299751037344398341e+00,nan,8.301234642664591101e-01,7.929629683494567871e-01,8.637037277221679688e-01
2.432531120331950181e+00,nan,8.324691255887349817e-01,7.966666817665100098e-01,8.640740513801574707e-01
2.732614107883817312e+00,nan,8.348148067792257043e-01,7.988888621330261230e-01,8.670370578765869141e-01
2.865394190871369151e+00,nan,8.335802555084228516e-01,7.977777719497680664e-01,8.651852011680603027e-01
2.921161825726140915e+00,nan,8.462963104248046875e-01,8.140740990638732910e-01,8.722222447395324707e-01
3.218589211618257284e+00,nan,8.466666539510091516e-01,8.166666626930236816e-01,8.711110949516296387e-01
3.351369294605809124e+00,nan,8.467901349067687988e-01,8.170370459556579590e-01,8.703703880310058594e-01
3.651452282157676255e+00,nan,8.472839593887329102e-01,8.166666626930236816e-01,8.688889145851135254e-01
3.784232365145228094e+00,nan,8.455555637677510950e-01,8.151851892471313477e-01,8.681481480598449707e-01
4.100248962655602014e+00,nan,8.529629707336425781e-01,8.270370364189147949e-01,8.722222447395324707e-01
4.121493775933609882e+00,nan,8.534567952156066895e-01,8.270370364189147949e-01,8.718518614768981934e-01
4.254273858921162166e+00,nan,8.525925874710083008e-01,8.255555629730224609e-01,8.711110949516296387e-01
4.554356846473028853e+00,nan,8.533333341280618933e-01,8.251851797103881836e-01,8.714814782142639160e-01
4.687136929460581136e+00,nan,8.540740807851155969e-01,8.255555629730224609e-01,8.714814782142639160e-01
4.987219917012447823e+00,nan,8.545679052670797082e-01,8.251851797103881836e-01,8.714814782142639160e-01
5.120000000000000107e+00,nan,8.588888843854268762e-01,8.362963199615478516e-01,8.744444251060485840e-01
5.157178423236514320e+00,nan,8.590123454729715613e-01,8.370370268821716309e-01,8.744444251060485840e-01
5.457261410788381895e+00,nan,8.591358065605163574e-01,8.355555534362792969e-01,8.762962818145751953e-01
5.590041493775933290e+00,nan,8.586419820785522461e-01,8.370370268821716309e-01,8.740741014480590820e-01
5.890124481327800865e+00,nan,8.582716186841329309e-01,8.362963199615478516e-01,8.722222447395324707e-01
6.022904564315352260e+00,nan,8.575308720270792273e-01,8.355555534362792969e-01,8.722222447395324707e-01
6.131784232365145471e+00,nan,8.625925978024800989e-01,8.429629802703857422e-01,8.755555748939514160e-01
6.394688796680497944e+00,nan,8.616049488385518762e-01,8.422222137451171875e-01,8.737037181854248047e-01
6.527468879668050228e+00,nan,8.623456756273905066e-01,8.440740704536437988e-01,8.748148083686828613e-01
6.827551867219916915e+00,nan,8.633333444595336914e-01,8.455555438995361328e-01,8.740741014480590820e-01
6.960331950207469198e+00,nan,8.635802467664083215e-01,8.459259271621704102e-01,8.737037181854248047e-01
7.132946058091286012e+00,nan,8.690123359362283972e-01,8.507407307624816895e-01,8.811110854148864746e-01
7.170124481327801114e+00,nan,8.697531024614969519e-01,8.529629707336425781e-01,8.807407617568969727e-01
7.470207468879667800e+00,nan,8.738271792729696008e-01,8.603703975677490234e-01,8.840740919113159180e-01
7.602987551867220084e+00,nan,8.776543140411376953e-01,8.696296215057373047e-01,8.855555653572082520e-01
7.903070539419086771e+00,nan,8.833333452542623254e-01,8.733333349227905273e-01,8.925926089286804199e-01
8.035850622406638166e+00,nan,8.828395009040832520e-01,8.674073815345764160e-01,8.988888859748840332e-01
8.131452282157676237e+00,nan,8.862963120142618445e-01,8.755555748939514160e-01,9.014815092086791992e-01
8.399668049792531122e+00,nan,8.911110957463582727e-01,8.833333253860473633e-01,9.037036895751953125e-01
8.532448132780082517e+00,nan,8.920987645785013465e-01,8.818518519401550293e-01,9.070370197296142578e-01
8.832531120331950092e+00,nan,8.895061810811361047e-01,8.818518519401550293e-01,9.044444561004638672e-01
8.965311203319501487e+00,nan,8.845678965250650672e-01,8.744444251060485840e-01,8.937036991119384766e-01
9.127302904564315256e+00,nan,8.930864135424295691e-01,8.796296119689941406e-01,9.096296429634094238e-01
9.180414937759335814e+00,nan,8.937036991119384766e-01,8.799999952316284180e-01,9.103703498840332031e-01
9.480497925311203389e+00,nan,8.908642133076986047e-01,8.825926184654235840e-01,9.062963128089904785e-01
9.613278008298754784e+00,nan,8.891358176867166785e-01,8.825926184654235840e-01,9.011111259460449219e-01
9.913360995850622359e+00,nan,8.877777854601541785e-01,8.807407617568969727e-01,8.966666460037231445e-01
1.004614107883817375e+01,nan,8.858024676640828821e-01,8.740741014480590820e-01,8.966666460037231445e-01
1.011784232365145186e+01,nan,8.932098746299743652e-01,8.785185217857360840e-01,9.077777862548828125e-01
1.039668049792531157e+01,nan,8.959259390830993652e-01,8.788889050483703613e-01,9.125925898551940918e-01
1.069676348547717915e+01,nan,8.874074021975199011e-01,8.637037277221679688e-01,9.051851630210876465e-01
1.110838174273858847e+01,nan,8.982716202735900879e-01,8.825926184654235840e-01,9.162963032722473145e-01
1.115618257261410839e+01,nan,8.995061715443929407e-01,8.851851820945739746e-01,9.155555367469787598e-01
1.162356846473029037e+01,nan,9.019753138224283484e-01,8.922222256660461426e-01,9.151852130889892578e-01
1.209626556016597476e+01,nan,9.062962929407755164e-01,8.999999761581420898e-01,9.162963032722473145e-01
1.212813278008298745e+01,nan,9.064197738965352746e-01,8.996296525001525879e-01,9.166666865348815918e-01
1.259551867219916943e+01,nan,9.088888963063558313e-01,9.007407426834106445e-01,9.166666865348815918e-01
1.308414937759336105e+01,nan,9.143209854761759070e-01,9.081481695175170898e-01,9.229629635810852051e-01
1.310008298755186651e+01,nan,9.146913687388101843e-01,9.081481695175170898e-01,9.229629635810852051e-01
1.356746887966805026e+01,nan,9.148148099581400183e-01,9.059259295463562012e-01,9.244444370269775391e-01
1.403485477178423224e+01,nan,9.150617321332296106e-01,9.066666960716247559e-01,9.244444370269775391e-01
1.407203319502074734e+01,nan,9.166666666666666297e-01,9.088888764381408691e-01,9.259259104728698730e-01


==> data/FL_groundnode2_accuracy.csv <==
1.301244813278008283e-01,8.046473029045643210e-01,6.416049202283223840e-01,6.122221946716308594e-01,6.774073839187622070e-01
2.629045643153526957e-01,1.795186721991701262e+00,7.062962849934896203e-01,6.922222375869750977e-01,7.151851654052734375e-01
3.956846473029045907e-01,2.759170124481327591e+00,7.264197468757629395e-01,6.944444179534912109e-01,7.448148131370544434e-01
5.284647302904564858e-01,3.938257261410788246e+00,7.395061850547790527e-01,7.085185050964355469e-01,7.611111402511596680e-01
6.612448132780083254e-01,4.958008298755186338e+00,7.474074165026346472e-01,7.155555486679077148e-01,7.640740871429443359e-01
7.940248962655601650e-01,5.969792531120331702e+00,7.539506157239278528e-01,7.277777791023254395e-01,7.681481242179870605e-01
8.391701244813277727e-01,6.973609958506224338e+00,7.146913607915242883e-01,6.862962841987609863e-01,7.522222399711608887e-01
9.639834024896265507e-01,7.972116182572613674e+00,7.549382646878560754e-01,7.274073958396911621e-01,7.759259343147277832e-01
1.096763485477178390e+00,8.967966804979253581e+00,7.839506069819132117e-01,7.322221994400024414e-01,8.159258961677551270e-01
1.229543568464730230e+00,9.961161825726140506e+00,7.975308696428934363e-01,7.425925731658935547e-01,8.359259366989135742e-01
1.362323651452282069e+00,1.095170124481327889e+01,8.017283876736959192e-01,7.466666698455810547e-01,8.351851701736450195e-01
1.662406639004149422e+00,1.193958506224066340e+01,8.060493667920430871e-01,7.544444203376770020e-01,8.385185003280639648e-01
1.829709543568464714e+00,1.292746887966804969e+01,8.238271474838256836e-01,7.785184979438781738e-01,8.540740609169006348e-01
1.832365145228215697e+00,1.391535269709543599e+01,8.240740895271301270e-01,7.792592644691467285e-01,8.533333539962768555e-01
2.132448132780083050e+00,nan,8.304938276608785364e-01,7.925925850868225098e-01,8.562963008880615234e-01
2.265228215767634889e+00,nan,8.353086312611898157e-01,7.959259152412414551e-01,8.570370078086853027e-01
2.565311203319502020e+00,nan,8.367901047070821496e-01,7.988888621330261230e-01,8.574073910713195801e-01
2.698091286307053860e+00,nan,8.358024756113687781e-01,7.985185384750366211e-01,8.574073910713195801e-01
2.793692946058091486e+00,nan,8.518518606821695593e-01,8.218518495559692383e-01,8.722222447395324707e-01
3.035352697095435648e+00,nan,8.523456851641336707e-01,8.237037062644958496e-01,8.733333349227905273e-01
3.168132780082987487e+00,nan,8.519753217697143555e-01,8.288888931274414062e-01,8.685185313224792480e-01
3.468215767634854618e+00,nan,8.524691263834635047e-01,8.307407498359680176e-01,8.696296215057373047e-01
3.600995850622406458e+00,nan,8.514814774195352820e-01,8.270370364189147949e-01,8.707407116889953613e-01
3.901078838174274033e+00,nan,8.506172696749368933e-01,8.266666531562805176e-01,8.692592382431030273e-01
3.972780082987551697e+00,nan,8.581481575965881348e-01,8.381481766700744629e-01,8.718518614768981934e-01
4.071037344398340529e+00,nan,8.587654232978820801e-01,8.385185003280639648e-01,8.725925683975219727e-01
4.371120331950207216e+00,nan,8.580246766408284875e-01,8.366666436195373535e-01,8.733333349227905273e-01
4.503900414937759500e+00,nan,8.586419820785522461e-01,8.377777934074401855e-01,8.740741014480590820e-01
4.803983402489626187e+00,nan,8.586419820785522461e-01,8.377777934074401855e-01,8.737037181854248047e-01
4.936763485477178470e+00,nan,8.585185209910074500e-01,8.374074101448059082e-01,8.737037181854248047e-01
4.992531120331950234e+00,nan,8.664197524388631555e-01,8.518518805503845215e-01,8.799999952316284180e-01
5.274024896265560258e+00,nan,8.669135769208272668e-01,8.518518805503845215e-01,8.811110854148864746e-01
5.406804979253111654e+00,nan,8.665432135264078406e-01,8.511111140251159668e-01,8.799999952316284180e-01
5.706887966804979229e+00,nan,8.659259279568990442e-01,8.500000238418579102e-01,8.799999952316284180e-01
5.839668049792531512e+00,nan,8.655555446942647668e-01,8.477777838706970215e-01,8.814814686775207520e-01
6.004315352697095598e+00,nan,8.722222248713175086e-01,8.581481575965881348e-01,8.848147988319396973e-01
6.044149377593361017e+00,nan,8.725925882657369348e-01,8.588888645172119141e-01,8.848147988319396973e-01
6.344232365145228592e+00,nan,8.712345560391744348e-01,8.574073910713195801e-01,8.837037086486816406e-01
6.477012448132779987e+00,nan,8.720987637837728235e-01,8.577777743339538574e-01,8.848147988319396973e-01
6.777095435684647562e+00,nan,8.704938491185506555e-01,8.551852107048034668e-01,8.840740919113159180e-01
6.909875518672198957e+00,nan,8.712345759073892859e-01,8.551852107048034668e-01,8.844444155693054199e-01
7.008132780082987345e+00,nan,8.738271792729696008e-01,8.585185408592224121e-01,8.888888955116271973e-01
7.286970954356846164e+00,nan,8.760493795077005652e-01,8.607407212257385254e-01,8.918518424034118652e-01
7.419751037344398448e+00,nan,8.813580473264058801e-01,8.651852011680603027e-01,8.996296525001525879e-01
7.719834024896265134e+00,nan,8.845678965250650672e-01,8.666666746139526367e-01,9.033333063125610352e-01
7.852614107883817418e+00,nan,8.877777854601541785e-01,8.662962913513183594e-01,9.040740728378295898e-01
8.006639004149377570e+00,nan,8.912345568339029578e-01,8.762962818145751953e-01,9.051851630210876465e-01
8.051784232365145400e+00,nan,8.907407323519388465e-01,8.777777552604675293e-01,9.040740728378295898e-01
8.351867219917012974e+00,nan,8.888888955116271973e-01,8.725925683975219727e-01,9.062963128089904785e-01
8.484647302904564370e+00,nan,8.867901364962259558e-01,8.792592883110046387e-01,8.951851725578308105e-01
8.784730290456431945e+00,nan,8.897530833880106238e-01,8.829629421234130859e-01,8.962963223457336426e-01
8.917510373443983340e+00,nan,8.859259088834127160e-01,8.811110854148864746e-01,8.948147892951965332e-01
9.002489626556016589e+00,nan,8.901234467824300500e-01,8.807407617568969727e-01,9.033333063125610352e-01
9.294605809128631435e+00,nan,8.924691478411356238e-01,8.788889050483703613e-01,9.077777862548828125e-01
9.427385892116182831e+00,nan,8.916049202283223840e-01,8.799999952316284180e-01,9.051851630210876465e-01
9.727468879668050405e+00,nan,8.887654542922973633e-01,8.722222447395324707e-01,9.048148393630981445e-01
9.860248962655601801e+00,nan,8.918518424034118652e-01,8.729629516601562500e-01,9.122222065925598145e-01
9.995684647302905290e+00,nan,8.965432047843933105e-01,8.781481385231018066e-01,9.159259200096130371e-01
1.005410788381742826e+01,nan,8.988888859748840332e-01,8.814814686775207520e-01,9.192592501640319824e-01
1.035419087136929406e+01,nan,9.023456573486328125e-01,8.811110854148864746e-01,9.225925803184509277e-01
1.065427385892116163e+01,nan,9.012345472971597937e-01,8.759258985519409180e-01,9.259259104728698730e-01
1.098622406639004190e+01,nan,9.058024684588114050e-01,8.888888955116271973e-01,9.233333468437194824e-01
1.121991701244813200e+01,nan,9.066666563351949426e-01,8.888888955116271973e-01,9.225925803184509277e-01
1.168730290456431575e+01,nan,9.050617218017578125e-01,8.892592787742614746e-01,9.170370101928710938e-01
1.197410788381742819e+01,nan,9.088888963063558313e-01,9.007407426834106445e-01,9.203703999519348145e-01
1.219186721991701283e+01,nan,9.095061818758646277e-01,9.022222161293029785e-01,9.203703999519348145e-01
1.265925311203319481e+01,nan,9.144444465637207031e-01,9.059259295463562012e-01,9.262962937355041504e-01
1.296199170124481270e+01,nan,9.148148099581400183e-01,9.088888764381408691e-01,9.248148202896118164e-01
1.316381742738589189e+01,nan,9.153086344401041297e-01,9.088888764381408691e-01,9.248148202896118164e-01
1.363120331950207387e+01,nan,9.161728223164876672e-01,9.103703498840332031e-01,9.262962937355041504e-01
1.394987551867219899e+01,nan,9.162963032722473145e-01,9.074074029922485352e-01,9.281481504440307617e-01
1.396846473029045654e+01,nan,9.164197643597921106e-01,9.081481695175170898e-01,9.277777671813964844e-01


==> data/FL_groundnode3_accuracy.csv <==
1.301244813278008283e-01,6.851452282157676210e-01,6.081481774648030969e-01,5.522222518920898438e-01,6.566666960716247559e-01
2.629045643153526957e-01,1.673029045643153578e+00,6.865432262420654297e-01,6.340740919113159180e-01,7.318518757820129395e-01
3.956846473029045907e-01,2.634356846473028924e+00,7.208641966183980676e-01,6.844444274902343750e-01,7.503703832626342773e-01
5.284647302904564858e-01,2.838838174273858872e+00,7.345679004987081262e-01,7.107407450675964355e-01,7.570370435714721680e-01
6.612448132780083254e-01,3.810788381742738373e+00,7.446913719177246094e-01,7.244444489479064941e-01,7.659259438514709473e-01
7.196680497925310727e-01,4.830539419087137354e+00,7.049382726351419715e-01,6.685185432434082031e-01,7.618518471717834473e-01
8.312033195020747112e-01,5.844979253112033035e+00,7.465432087580362586e-01,7.074074149131774902e-01,7.929629683494567871e-01
9.639834024896265507e-01,6.848796680497925671e+00,7.779012322425842285e-01,7.437037229537963867e-01,8.100000023841857910e-01
1.096763485477178390e+00,7.847302904564315007e+00,7.970370252927144739e-01,7.655555605888366699e-01,8.281481266021728516e-01
1.229543568464730230e+00,8.843153526970954914e+00,8.111111124356588098e-01,7.892592549324035645e-01,8.307407498359680176e-01
1.362323651452282069e+00,9.836348547717841839e+00,8.204938173294067383e-01,8.025925755500793457e-01,8.392592668533325195e-01
1.662406639004149422e+00,1.082688796680497845e+01,8.246913552284240723e-01,8.174074292182922363e-01,8.351851701736450195e-01
1.707551867219917030e+00,1.181742738589211683e+01,8.430864214897155762e-01,8.248147964477539062e-01,8.618518710136413574e-01
1.832365145228215697e+00,1.280265560165975103e+01,8.504938284556070593e-01,8.407407402992248535e-01,8.644444346427917480e-01
2.132448132780083050e+00,1.379053941908713732e+01,8.549382686614990234e-01,8.470370173454284668e-01,8.648148179054260254e-01
2.265228215767634889e+00,nan,8.572839697202047082e-01,8.529629707336425781e-01,8.655555844306945801e-01
2.565311203319502020e+00,nan,8.565432031949361535e-01,8.533333539962768555e-01,8.622221946716308594e-01
2.668879668049792375e+00,nan,8.680247068405151367e-01,8.600000143051147461e-01,8.788889050483703613e-01
2.735269709543568517e+00,nan,8.692592581113179895e-01,8.633333444595336914e-01,8.762962818145751953e-01
2.873360995850622324e+00,nan,8.629629611968994141e-01,8.514814972877502441e-01,8.729629516601562500e-01
2.905228215767635014e+00,nan,8.635802467664083215e-01,8.511111140251159668e-01,8.733333349227905273e-01
3.205311203319502145e+00,nan,8.649382789929708215e-01,8.559259176254272461e-01,8.737037181854248047e-01
3.338091286307053984e+00,nan,8.643209934234619141e-01,8.577777743339538574e-01,8.685185313224792480e-01
3.638174273858921115e+00,nan,8.640740712483724328e-01,8.566666841506958008e-01,8.692592382431030273e-01
3.845311203319502269e+00,nan,8.737037181854248047e-01,8.662962913513183594e-01,8.825926184654235840e-01
3.847966804979253030e+00,nan,8.734567960103353235e-01,8.659259080886840820e-01,8.825926184654235840e-01
4.148049792531120161e+00,nan,8.739506006240844727e-01,8.674073815345764160e-01,8.818518519401550293e-01
4.280829875518672445e+00,nan,8.749382893244425086e-01,8.685185313224792480e-01,8.807407617568969727e-01
4.580912863070539132e+00,nan,8.744444449742635461e-01,8.681481480598449707e-01,8.807407617568969727e-01
4.713692946058091415e+00,nan,8.751851916313171387e-01,8.703703880310058594e-01,8.796296119689941406e-01
4.865062240663900361e+00,nan,8.785185217857360840e-01,8.688889145851135254e-01,8.903703689575195312e-01
4.934107883817427265e+00,nan,8.783950606981912879e-01,8.685185313224792480e-01,8.896296024322509766e-01
5.234190871369294840e+00,nan,8.772839307785034180e-01,8.674073815345764160e-01,8.881481289863586426e-01
5.366970954356846235e+00,nan,8.782716194788614539e-01,8.677777647972106934e-01,8.877778053283691406e-01
5.667053941908713810e+00,nan,8.772839506467183801e-01,8.666666746139526367e-01,8.866666555404663086e-01
5.799834024896265205e+00,nan,8.774074117342630652e-01,8.666666746139526367e-01,8.885185122489929199e-01
5.879502074688796931e+00,nan,8.776543339093526575e-01,8.648148179054260254e-01,8.925926089286804199e-01
6.163651452282157273e+00,nan,8.766666650772094727e-01,8.644444346427917480e-01,8.911111354827880859e-01
6.296431535269709556e+00,nan,8.774073918660482141e-01,8.659259080886840820e-01,8.918518424034118652e-01
6.596514522821577131e+00,nan,8.772839506467183801e-01,8.662962913513183594e-01,8.907407522201538086e-01
6.729294605809128527e+00,nan,8.779012163480123254e-01,8.659259080886840820e-01,8.918518424034118652e-01
6.883319502074688678e+00,nan,8.762963016827901575e-01,8.611111044883728027e-01,8.929629921913146973e-01
6.952365145228215582e+00,nan,8.766666650772094727e-01,8.625925779342651367e-01,8.929629921913146973e-01
7.252448132780083156e+00,nan,8.802469174067178992e-01,8.670370578765869141e-01,8.933333158493041992e-01
7.385228215767634552e+00,nan,8.848147988319396973e-01,8.748148083686828613e-01,8.966666460037231445e-01
7.685311203319502127e+00,nan,8.879012266794840125e-01,8.766666650772094727e-01,9.003703594207763672e-01
7.818091286307053522e+00,nan,8.881481488545736047e-01,8.781481385231018066e-01,9.014815092086791992e-01
7.881825726141078903e+00,nan,8.877777854601541785e-01,8.740741014480590820e-01,9.033333063125610352e-01
8.163319502074688927e+00,nan,8.892592787742614746e-01,8.770370483398437500e-01,9.048148393630981445e-01
8.296099585062240322e+00,nan,8.893827001253763465e-01,8.799999952316284180e-01,9.051851630210876465e-01
8.596182572614107897e+00,nan,8.901234666506449011e-01,8.766666650772094727e-01,9.044444561004638672e-01
8.728962655601659293e+00,nan,8.764197627703348425e-01,8.637037277221679688e-01,8.885185122489929199e-01
8.877676348547717922e+00,nan,8.875308632850646973e-01,8.681481480598449707e-01,9.051851630210876465e-01
8.973278008298755992e+00,nan,8.886419733365377160e-01,8.729629516601562500e-01,9.014815092086791992e-01
9.273360995850621791e+00,nan,8.883950710296630859e-01,8.718518614768981934e-01,9.029629826545715332e-01
9.406141078838174963e+00,nan,8.840740720431009558e-01,8.670370578765869141e-01,9.033333063125610352e-01
9.706224066390040761e+00,nan,8.743210037549337121e-01,8.518518805503845215e-01,8.907407522201538086e-01
9.870871369294606623e+00,nan,8.875308632850646973e-01,8.711110949516296387e-01,8.985185027122497559e-01
9.876182572614107258e+00,nan,8.879012266794840125e-01,8.707407116889953613e-01,8.996296525001525879e-01
1.017626556016597483e+01,nan,8.929629524548848840e-01,8.725925683975219727e-01,9.140740633010864258e-01
1.030904564315352623e+01,nan,8.966666658719381067e-01,8.866666555404663086e-01,9.140740633010864258e-01
1.077643153526970998e+01,nan,9.012345671653747559e-01,8.933333158493041992e-01,9.166666865348815918e-01
1.086141078838174323e+01,nan,9.056790073712667200e-01,8.962963223457336426e-01,9.170370101928710938e-01
1.129161825726141011e+01,nan,9.093827207883199426e-01,9.018518328666687012e-01,9.200000166893005371e-01
1.175900414937759386e+01,nan,9.108641942342122766e-01,9.011111259460449219e-01,9.229629635810852051e-01
1.185195020746887984e+01,nan,9.108642141024271277e-01,8.996296525001525879e-01,9.214814901351928711e-01
1.226622406639004126e+01,nan,9.133333365122476843e-01,9.014815092086791992e-01,9.229629635810852051e-01
1.256630705394190883e+01,nan,9.165432254473367957e-01,9.048148393630981445e-01,9.314814805984497070e-01
1.283717842323651404e+01,nan,9.146913488705953332e-01,9.037036895751953125e-01,9.266666769981384277e-01
1.307087136929460591e+01,nan,9.150617520014444617e-01,9.048148393630981445e-01,9.251852035522460938e-01
1.353825726141078789e+01,nan,9.158024589220682410e-01,9.051851630210876465e-01,9.255555272102355957e-01
1.382506224066390033e+01,nan,9.154321153958638879e-01,9.029629826545715332e-01,9.270370602607727051e-01
1.404547717842323706e+01,nan,9.155555566151937219e-01,9.022222161293029785e-01,9.270370602607727051e-01


==> data/FL_groundnode4_accuracy.csv <==
1.301244813278008283e-01,5.656431535269709210e-01,6.596296032269796106e-01,6.311110854148864746e-01,6.977777481079101562e-01
2.629045643153526957e-01,1.545560165975103706e+00,7.091358105341593054e-01,6.855555772781372070e-01,7.355555295944213867e-01
3.956846473029045907e-01,2.512199170124481462e+00,7.477777600288391113e-01,7.388888597488403320e-01,7.618518471717834473e-01
5.284647302904564858e-01,3.683319502074688945e+00,7.560493747393289832e-01,7.466666698455810547e-01,7.614814639091491699e-01
6.001659751037344837e-01,4.703070539419087481e+00,7.030864159266153601e-01,6.592592597007751465e-01,7.522222399711608887e-01
6.984232365145228716e-01,5.720165975103734368e+00,7.643209894498189660e-01,7.470370531082153320e-01,7.937036752700805664e-01
8.312033195020747112e-01,6.723983402489626116e+00,8.037037054697672156e-01,7.896296381950378418e-01,8.159258961677551270e-01
9.639834024896265507e-01,7.722489626556016340e+00,8.322222232818603516e-01,8.266666531562805176e-01,8.392592668533325195e-01
1.096763485477178390e+00,8.718340248962656247e+00,8.419752915700277063e-01,8.333333134651184082e-01,8.555555343627929688e-01
1.229543568464730230e+00,9.711535269709543172e+00,8.469135562578836707e-01,8.351851701736450195e-01,8.622221946716308594e-01
1.362323651452282069e+00,1.070473029045643187e+01,8.513580362002054480e-01,8.381481766700744629e-01,8.618518710136413574e-01
1.580082987551867157e+00,1.169261410788381816e+01,8.599999944368997840e-01,8.414815068244934082e-01,8.744444251060485840e-01
1.622572614107883782e+00,1.268049792531120268e+01,8.629629611968994141e-01,8.481481671333312988e-01,8.748148083686828613e-01
1.922655601659751134e+00,1.366838174273858897e+01,8.702469070752462121e-01,8.555555343627929688e-01,8.785185217857360840e-01
2.055435684647302974e+00,nan,8.713580369949340820e-01,8.566666841506958008e-01,8.792592883110046387e-01
2.355518672199170105e+00,nan,8.724691271781921387e-01,8.625925779342651367e-01,8.781481385231018066e-01
2.488298755186721944e+00,nan,8.720987836519876746e-01,8.614814877510070801e-01,8.774074316024780273e-01
2.546721991701244914e+00,nan,8.762962818145751953e-01,8.677777647972106934e-01,8.896296024322509766e-01
2.658257261410788441e+00,nan,8.790123263994852332e-01,8.725925683975219727e-01,8.914814591407775879e-01
2.958340248962655572e+00,nan,8.793827096621195105e-01,8.737037181854248047e-01,8.899999856948852539e-01
3.258423236514522703e+00,nan,8.803703784942626953e-01,8.737037181854248047e-01,8.903703689575195312e-01
3.391203319502074542e+00,nan,8.804938197135925293e-01,8.744444251060485840e-01,8.892592787742614746e-01
3.717842323651452396e+00,nan,8.817284107208251953e-01,8.700000047683715820e-01,8.944444656372070312e-01
3.728464730290456330e+00,nan,8.809876441955566406e-01,8.692592382431030273e-01,8.937036991119384766e-01
3.861244813278008170e+00,nan,8.811111052831014367e-01,8.681481480598449707e-01,8.937036991119384766e-01
3.994024896265560010e+00,nan,8.812345663706461218e-01,8.692592382431030273e-01,8.944444656372070312e-01
4.294107883817427584e+00,nan,8.800000150998433801e-01,8.681481480598449707e-01,8.929629921913146973e-01
4.594190871369294271e+00,nan,8.797530730565389367e-01,8.677777647972106934e-01,8.918518424034118652e-01
4.737593360995850489e+00,nan,8.803703784942626953e-01,8.651852011680603027e-01,8.962963223457336426e-01
4.764149377593360768e+00,nan,8.797530929247537879e-01,8.644444346427917480e-01,8.959259390830993652e-01
4.896929460580913052e+00,nan,8.796296318372091028e-01,8.640740513801574707e-01,8.955555558204650879e-01
5.197012448132779738e+00,nan,8.792592485745748254e-01,8.633333444595336914e-01,8.948147892951965332e-01
5.497095435684647313e+00,nan,8.790123462677001953e-01,8.633333444595336914e-01,8.937036991119384766e-01
5.629875518672199597e+00,nan,8.785185217857360840e-01,8.614814877510070801e-01,8.933333158493041992e-01
5.754688796680498264e+00,nan,8.754321138064066199e-01,8.544444441795349121e-01,8.929629921913146973e-01
5.799834024896265205e+00,nan,8.751851717631021765e-01,8.540740609169006348e-01,8.937036991119384766e-01
6.099917012448132780e+00,nan,8.755555550257364539e-01,8.551852107048034668e-01,8.918518424034118652e-01
6.232697095435685064e+00,nan,8.749382694562276575e-01,8.544444441795349121e-01,8.922222256660461426e-01
6.532780082987551751e+00,nan,8.746913671493530273e-01,8.525925874710083008e-01,8.922222256660461426e-01
6.758506224066390011e+00,nan,8.727160493532816199e-01,8.496296405792236328e-01,8.903703689575195312e-01
6.771784232365145151e+00,nan,8.725925882657369348e-01,8.496296405792236328e-01,8.899999856948852539e-01
7.071867219917012726e+00,nan,8.720987637837728235e-01,8.492592573165893555e-01,8.899999856948852539e-01
7.204647302904564121e+00,nan,8.738271594047546387e-01,8.522222042083740234e-01,8.911111354827880859e-01
7.504730290456431696e+00,nan,8.764197429021199914e-01,8.533333539962768555e-01,8.981481194496154785e-01
7.637510373443983092e+00,nan,8.776543339093526575e-01,8.566666841506958008e-01,8.962963223457336426e-01
7.757012448132780236e+00,nan,8.797530730565389367e-01,8.588888645172119141e-01,8.970370292663574219e-01
7.807468879668049588e+00,nan,8.790123462677001953e-01,8.570370078086853027e-01,8.962963223457336426e-01
8.107551867219916275e+00,nan,8.808642029762268066e-01,8.625925779342651367e-01,8.940740823745727539e-01
8.407634854771783850e+00,nan,8.819753130276998254e-01,8.670370578765869141e-01,8.903703689575195312e-01
8.540414937759335245e+00,nan,8.807407418886820105e-01,8.640740513801574707e-01,8.903703689575195312e-01
8.752863070539419255e+00,nan,8.872839609781900672e-01,8.700000047683715820e-01,9.007407426834106445e-01
8.779419087136929534e+00,nan,8.885185122489929199e-01,8.707407116889953613e-01,9.022222161293029785e-01
9.079502074688797109e+00,nan,8.914814790089925500e-01,8.766666650772094727e-01,9.011111259460449219e-01
9.212282157676348504e+00,nan,8.885185122489929199e-01,8.759258985519409180e-01,9.044444561004638672e-01
9.512365145228216079e+00,nan,8.882715900739034387e-01,8.814814686775207520e-01,8.937036991119384766e-01
9.645145228215767474e+00,nan,8.860493898391723633e-01,8.774074316024780273e-01,8.992592692375183105e-01
9.746058091286306180e+00,nan,8.950617313385009766e-01,8.825926184654235840e-01,9.137036800384521484e-01
9.982406639004150151e+00,nan,8.996296326319376258e-01,8.918518424034118652e-01,9.129629731178283691e-01
1.011518672199170155e+01,nan,8.979012171427408484e-01,8.899999856948852539e-01,9.085184931755065918e-01
1.041526970954356912e+01,nan,8.958024779955545691e-01,8.866666555404663086e-01,9.048148393630981445e-01
1.073925311203319488e+01,nan,9.024691383043924597e-01,8.992592692375183105e-01,9.085184931755065918e-01
1.075253112033195002e+01,nan,9.028395016988118860e-01,8.996296525001525879e-01,9.085184931755065918e-01
1.121991701244813200e+01,nan,9.037037094434102746e-01,8.977777957916259766e-01,9.114814996719360352e-01
1.168730290456431575e+01,nan,9.041975537935892371e-01,8.929629921913146973e-01,9.129629731178283691e-01
1.172713692946058117e+01,nan,9.083950519561767578e-01,8.948147892951965332e-01,9.185185432434082031e-01
1.219186721991701283e+01,nan,9.093827207883199426e-01,8.988888859748840332e-01,9.181481599807739258e-01
1.265925311203319481e+01,nan,9.098765254020690918e-01,9.018518328666687012e-01,9.170370101928710938e-01
1.271502074688796746e+01,nan,9.130864342053731653e-01,9.040740728378295898e-01,9.218518733978271484e-01
1.316381742738589189e+01,nan,9.144444465637207031e-01,9.048148393630981445e-01,9.248148202896118164e-01
1.363120331950207387e+01,nan,9.149382710456848145e-01,9.066666960716247559e-01,9.244444370269775391e-01
1.370290456431535198e+01,nan,9.161728421847025183e-01,9.066666960716247559e-01,9.274073839187622070e-01
1.413576763485477095e+01,nan,9.164197643597921106e-01,9.088888764381408691e-01,9.270370602607727051e-01


==> data/FL_groundnode5_accuracy.csv <==
1.301244813278008283e-01,4.461410788381742765e-01,6.681481401125589636e-01,6.574074029922485352e-01,6.774073839187622070e-01
2.629045643153526957e-01,1.420746887966805039e+00,7.146913607915242883e-01,6.703703999519348145e-01,7.500000000000000000e-01
3.956846473029045907e-01,2.390041493775933557e+00,7.476543386777242395e-01,7.144444584846496582e-01,7.833333611488342285e-01
4.806639004149377836e-01,3.407136929460580888e+00,6.961728533109029504e-01,6.096296310424804688e-01,7.503703832626342773e-01
5.656431535269709210e-01,4.575601659751037609e+00,7.487654288609822961e-01,7.077777981758117676e-01,7.803703546524047852e-01
6.984232365145228716e-01,5.592697095435684496e+00,7.996296286582946777e-01,7.929629683494567871e-01,8.122222423553466797e-01
8.312033195020747112e-01,6.599170124481327449e+00,8.202469150225321082e-01,8.122222423553466797e-01,8.262962698936462402e-01
9.639834024896265507e-01,7.597676348547717673e+00,8.375308513641357422e-01,8.314814567565917969e-01,8.437036871910095215e-01
1.096763485477178390e+00,8.593526970954357580e+00,8.512345751126607629e-01,8.414815068244934082e-01,8.562963008880615234e-01
1.229543568464730230e+00,9.589377593360996599e+00,8.572839498519897461e-01,8.496296405792236328e-01,8.622221946716308594e-01
1.362323651452282069e+00,1.057991701244813321e+01,8.655555645624796179e-01,8.559259176254272461e-01,8.718518614768981934e-01
1.455269709543568490e+00,1.157045643153526981e+01,8.583950599034627649e-01,8.385185003280639648e-01,8.822222352027893066e-01
1.699585062240663857e+00,1.255568464730290401e+01,8.648147980372110633e-01,8.437036871910095215e-01,8.866666555404663086e-01
1.832365145228215697e+00,1.354356846473029030e+01,8.712345560391744348e-01,8.485184907913208008e-01,8.933333158493041992e-01
2.132448132780083050e+00,nan,8.739506204922994348e-01,8.537036776542663574e-01,8.962963223457336426e-01
2.265228215767634889e+00,nan,8.759259184201558801e-01,8.577777743339538574e-01,8.948147892951965332e-01
2.424564315352697008e+00,nan,8.754320939381917688e-01,8.525925874710083008e-01,8.955555558204650879e-01
2.459087136929460460e+00,nan,8.772839506467183801e-01,8.555555343627929688e-01,8.962963223457336426e-01
2.759170124481327591e+00,nan,8.786419630050659180e-01,8.555555343627929688e-01,8.981481194496154785e-01
2.891950207468879874e+00,nan,8.798765341440836218e-01,8.566666841506958008e-01,8.999999761581420898e-01
3.192033195020747005e+00,nan,8.787654240926107141e-01,8.574073910713195801e-01,8.970370292663574219e-01
3.324813278008298845e+00,nan,8.795061707496643066e-01,8.581481575965881348e-01,8.966666460037231445e-01
3.441659751037344339e+00,nan,8.767901261647542688e-01,8.503703474998474121e-01,8.977777957916259766e-01
3.563817427385892245e+00,nan,8.770370284716287879e-01,8.496296405792236328e-01,8.970370292663574219e-01
3.863900414937759376e+00,nan,8.764197429021199914e-01,8.511111140251159668e-01,8.951851725578308105e-01
3.996680497925311215e+00,nan,8.767901460329691199e-01,8.518518805503845215e-01,8.962963223457336426e-01
4.296763485477178790e+00,nan,8.769135872522989539e-01,8.518518805503845215e-01,8.959259390830993652e-01
4.610124481327800616e+00,nan,8.733333349227905273e-01,8.470370173454284668e-01,8.937036991119384766e-01
4.620746887966804550e+00,nan,8.730864127477010461e-01,8.470370173454284668e-01,8.937036991119384766e-01
4.753526970954356834e+00,nan,8.725925882657369348e-01,8.470370173454284668e-01,8.922222256660461426e-01
5.053609958506224409e+00,nan,8.739506204922994348e-01,8.474074006080627441e-01,8.955555558204650879e-01
5.186390041493775804e+00,nan,8.729629715283712121e-01,8.466666936874389648e-01,8.937036991119384766e-01
5.486473029045643379e+00,nan,8.734567960103353235e-01,8.481481671333312988e-01,8.940740823745727539e-01
5.627219917012448391e+00,nan,8.719753225644429895e-01,8.459259271621704102e-01,8.929629921913146973e-01
5.656431535269709876e+00,nan,8.713580369949340820e-01,8.448148369789123535e-01,8.925926089286804199e-01
5.789211618257261271e+00,nan,8.716049393018087121e-01,8.444444537162780762e-01,8.925926089286804199e-01
6.089294605809128846e+00,nan,8.712345560391744348e-01,8.444444537162780762e-01,8.933333158493041992e-01
6.389377593360995533e+00,nan,8.717284003893533972e-01,8.444444537162780762e-01,8.933333158493041992e-01
6.522157676348547817e+00,nan,8.718518416086832312e-01,8.437036871910095215e-01,8.933333158493041992e-01
6.633692946058091344e+00,nan,8.692592581113179895e-01,8.425925970077514648e-01,8.896296024322509766e-01
6.692116182572614314e+00,nan,8.696296215057373047e-01,8.422222137451171875e-01,8.903703689575195312e-01
6.992199170124481000e+00,nan,8.700000047683715820e-01,8.414815068244934082e-01,8.925926089286804199e-01
7.292282157676348575e+00,nan,8.707407315572103235e-01,8.433333039283752441e-01,8.914814591407775879e-01
7.425062240663900859e+00,nan,8.735802570978800086e-01,8.511111140251159668e-01,8.911111354827880859e-01
7.632199170124481569e+00,nan,8.761728405952453613e-01,8.559259176254272461e-01,8.937036991119384766e-01
7.653443983402489437e+00,nan,8.765432238578796387e-01,8.574073910713195801e-01,8.929629921913146973e-01
7.953526970954357012e+00,nan,8.775308728218078613e-01,8.625925779342651367e-01,8.907407522201538086e-01
8.086307053941908407e+00,nan,8.829629421234130859e-01,8.640740513801574707e-01,8.999999761581420898e-01
8.386390041493775982e+00,nan,8.875308632850646973e-01,8.711110949516296387e-01,9.077777862548828125e-01
8.519170124481327377e+00,nan,8.856790065765380859e-01,8.744444251060485840e-01,9.044444561004638672e-01
8.628049792531120588e+00,nan,8.881481289863586426e-01,8.725925683975219727e-01,9.088888764381408691e-01
8.856431535269710054e+00,nan,8.909876545270284387e-01,8.762962818145751953e-01,9.100000262260437012e-01
8.989211618257261449e+00,nan,8.925925890604654578e-01,8.837037086486816406e-01,9.074074029922485352e-01
9.289294605809129024e+00,nan,8.906172911326090125e-01,8.788889050483703613e-01,9.088888764381408691e-01
9.422074688796680420e+00,nan,8.900000055631002160e-01,8.729629516601562500e-01,9.062963128089904785e-01
9.623900414937759606e+00,nan,8.962963024775186804e-01,8.837037086486816406e-01,9.181481599807739258e-01
9.674356846473029847e+00,nan,8.982716202735900879e-01,8.877778053283691406e-01,9.177777767181396484e-01
9.974439834024895646e+00,nan,8.974074125289916992e-01,8.907407522201538086e-01,9.085184931755065918e-01
1.010721991701244882e+01,nan,8.917284011840820312e-01,8.877778053283691406e-01,8.948147892951965332e-01
1.040730290456431462e+01,nan,8.898765643437703821e-01,8.874074220657348633e-01,8.929629921913146973e-01
1.061443983402489621e+01,nan,9.028395215670267371e-01,8.959259390830993652e-01,9.162963032722473145e-01
1.082954356846473054e+01,nan,9.016049504280090332e-01,8.944444656372070312e-01,9.148148298263549805e-01
1.129692946058091252e+01,nan,9.061728517214456824e-01,9.022222161293029785e-01,9.114814996719360352e-01
1.160497925311203282e+01,nan,9.104938308397928504e-01,9.014815092086791992e-01,9.281481504440307617e-01
1.163419087136929519e+01,nan,9.098765651384989050e-01,9.011111259460449219e-01,9.270370602607727051e-01
1.210157676348547717e+01,nan,9.109876553217569617e-01,9.048148393630981445e-01,9.229629635810852051e-01
1.259020746887966880e+01,nan,9.125926097234090539e-01,9.029629826545715332e-01,9.266666769981384277e-01
1.260614107883817425e+01,nan,9.127160509427388879e-01,9.037036895751953125e-01,9.262962937355041504e-01
1.307352697095435623e+01,nan,9.133333365122476843e-01,9.040740728378295898e-01,9.266666769981384277e-01
1.354091286307053998e+01,nan,9.139506220817565918e-01,9.062963128089904785e-01,9.262962937355041504e-01
1.357809128630705331e+01,nan,9.135802586873372766e-01,9.029629826545715332e-01,9.285185337066650391e-01
1.404547717842323706e+01,nan,9.129629532496134070e-01,9.037036895751953125e-01,9.277777671813964844e-01


==> data/FL_groundnode6_accuracy.csv <==
1.301244813278008283e-01,3.292946058091286154e-01,6.659259200096130371e-01,6.529629826545715332e-01,6.774073839187622070e-01
2.629045643153526957e-01,1.295933609958506150e+00,7.192592620849609375e-01,6.914814710617065430e-01,7.566666603088378906e-01
3.638174273858921226e-01,2.267883817427386095e+00,7.043209870656331750e-01,6.748148202896118164e-01,7.388888597488403320e-01
4.328630705394190814e-01,3.271701244813277842e+00,7.324691414833068848e-01,6.940740942955017090e-01,7.607407569885253906e-01
5.656431535269709210e-01,4.448132780082987736e+00,7.812345623970031738e-01,7.425925731658935547e-01,8.014814853668212891e-01
6.984232365145228716e-01,5.465228215767634623e+00,8.013580242792764929e-01,7.685185074806213379e-01,8.340740799903869629e-01
8.312033195020747112e-01,6.474356846473028781e+00,8.183950384457906457e-01,7.851851582527160645e-01,8.485184907913208008e-01
9.639834024896265507e-01,7.472863070539419006e+00,8.296296397844949988e-01,7.933333516120910645e-01,8.540740609169006348e-01
1.096763485477178390e+00,8.468713692946058913e+00,8.358024557431539270e-01,7.988888621330261230e-01,8.581481575965881348e-01
1.229543568464730230e+00,9.464564315352697932e+00,8.428395191828409461e-01,8.066666722297668457e-01,8.651852011680603027e-01
1.330456431535269601e+00,1.045510373443983454e+01,8.407407402992248535e-01,7.918518781661987305e-01,8.707407116889953613e-01
1.399502074688796727e+00,1.144564315352697115e+01,8.492592374483743933e-01,8.111110925674438477e-01,8.692592382431030273e-01
1.699585062240663857e+00,1.243352697095435744e+01,8.608642021814981726e-01,8.277778029441833496e-01,8.811110854148864746e-01
1.832365145228215697e+00,1.341875518672199163e+01,8.643209735552469519e-01,8.366666436195373535e-01,8.811110854148864746e-01
2.132448132780083050e+00,nan,8.665431936581929895e-01,8.399999737739562988e-01,8.833333253860473633e-01
2.265228215767634889e+00,nan,8.680247068405151367e-01,8.429629802703857422e-01,8.837037086486816406e-01
2.302406639004149547e+00,nan,8.698765436808267859e-01,8.418518304824829102e-01,8.874074220657348633e-01
2.435186721991701386e+00,nan,8.739506204922994348e-01,8.466666936874389648e-01,8.885185122489929199e-01
2.735269709543568517e+00,nan,8.716049194335937500e-01,8.437036871910095215e-01,8.862962722778320312e-01
3.035352697095435648e+00,nan,8.720987836519876746e-01,8.466666936874389648e-01,8.855555653572082520e-01
3.168132780082987487e+00,nan,8.728395104408264160e-01,8.507407307624816895e-01,8.859259486198425293e-01
3.306224066390041294e+00,nan,8.716049393018087121e-01,8.455555438995361328e-01,8.870370388031005859e-01
3.338091286307053984e+00,nan,8.716049194335937500e-01,8.437036871910095215e-01,8.881481289863586426e-01
3.638174273858921115e+00,nan,8.720987637837728235e-01,8.459259271621704102e-01,8.881481289863586426e-01
3.938257261410788246e+00,nan,8.716049194335937500e-01,8.451851606369018555e-01,8.862962722778320312e-01
4.071037344398340529e+00,nan,8.716049194335937500e-01,8.451851606369018555e-01,8.862962722778320312e-01
4.371120331950207216e+00,nan,8.703703482945760461e-01,8.433333039283752441e-01,8.862962722778320312e-01
4.482655601659750744e+00,nan,8.700000047683715820e-01,8.433333039283752441e-01,8.892592787742614746e-01
4.541078838174273713e+00,nan,8.696296413739522668e-01,8.429629802703857422e-01,8.885185122489929199e-01
4.673858921161825997e+00,nan,8.698765436808267859e-01,8.425925970077514648e-01,8.881481289863586426e-01
4.973941908713692683e+00,nan,8.702469070752462121e-01,8.437036871910095215e-01,8.870370388031005859e-01
5.274024896265560258e+00,nan,8.698765436808267859e-01,8.425925970077514648e-01,8.870370388031005859e-01
5.406804979253111654e+00,nan,8.700000047683715820e-01,8.414815068244934082e-01,8.885185122489929199e-01
5.499751037344398519e+00,nan,8.672839403152465820e-01,8.370370268821716309e-01,8.881481289863586426e-01
5.576763485477178151e+00,nan,8.680246869723001746e-01,8.392592668533325195e-01,8.885185122489929199e-01
5.876846473029045725e+00,nan,8.676543235778808594e-01,8.388888835906982422e-01,8.874074220657348633e-01
6.176929460580913300e+00,nan,8.681481480598449707e-01,8.411111235618591309e-01,8.870370388031005859e-01
6.309709543568464696e+00,nan,8.688888947168985633e-01,8.422222137451171875e-01,8.874074220657348633e-01
6.508879668049792677e+00,nan,8.660493691762288782e-01,8.385185003280639648e-01,8.848147988319396973e-01
6.524813278008299022e+00,nan,8.661728302637735633e-01,8.392592668533325195e-01,8.848147988319396973e-01
6.824896265560165709e+00,nan,8.666666547457376746e-01,8.385185003280639648e-01,8.870370388031005859e-01
6.957676348547717993e+00,nan,8.667901158332824707e-01,8.388888835906982422e-01,8.862962722778320312e-01
7.257759336099584679e+00,nan,8.682715892791748047e-01,8.418518304824829102e-01,8.885185122489929199e-01
7.390539419087136963e+00,nan,8.717283805211385461e-01,8.470370173454284668e-01,8.937036991119384766e-01
7.507385892116182902e+00,nan,8.704938093821207312e-01,8.451851606369018555e-01,8.948147892951965332e-01
7.749045643153526619e+00,nan,8.712345759073892859e-01,8.462963104248046875e-01,8.940740823745727539e-01
7.881825726141078903e+00,nan,8.758024573326110840e-01,8.503703474998474121e-01,8.992592692375183105e-01
8.181908713692946478e+00,nan,8.740740815798441199e-01,8.533333539962768555e-01,8.918518424034118652e-01
8.314688796680497873e+00,nan,8.738271792729696008e-01,8.533333539962768555e-01,8.907407522201538086e-01
8.503236514522821921e+00,nan,8.827160398165384558e-01,8.622221946716308594e-01,9.040740728378295898e-01
8.537759336099584928e+00,nan,8.843209743499755859e-01,8.622221946716308594e-01,9.037036895751953125e-01
8.837842323651452503e+00,nan,8.865431944529215125e-01,8.707407116889953613e-01,9.059259295463562012e-01
8.970622406639003898e+00,nan,8.883950710296630859e-01,8.737037181854248047e-01,9.059259295463562012e-01
9.270705394190871473e+00,nan,8.919753034909566614e-01,8.700000047683715820e-01,9.170370101928710938e-01
9.403485477178422869e+00,nan,8.883950710296630859e-01,8.629629611968994141e-01,9.144444465637207031e-01
9.499087136929460939e+00,nan,8.945678869883219031e-01,8.711110949516296387e-01,9.240740537643432617e-01
9.746058091286306180e+00,nan,8.954320947329202918e-01,8.733333349227905273e-01,9.233333468437194824e-01
9.878838174273859352e+00,nan,8.950617512067159387e-01,8.737037181854248047e-01,9.203703999519348145e-01
1.017892116182572693e+01,nan,8.956789970397949219e-01,8.707407116889953613e-01,9.229629635810852051e-01
1.031170124481327832e+01,nan,8.934567769368489953e-01,8.725925683975219727e-01,9.174073934555053711e-01
1.048962655601659755e+01,nan,8.980246782302856445e-01,8.837037086486816406e-01,9.222221970558166504e-01
1.074456431535269729e+01,nan,8.986419836680094031e-01,8.840740919113159180e-01,9.251852035522460938e-01
1.121195020746887927e+01,nan,9.016049504280090332e-01,8.892592787742614746e-01,9.233333468437194824e-01
1.148016597510373416e+01,nan,9.077777663866678504e-01,8.948147892951965332e-01,9.300000071525573730e-01
1.171651452282157635e+01,nan,9.081481496493021277e-01,8.974074125289916992e-01,9.292592406272888184e-01
1.218390041493776010e+01,nan,9.066666563351949426e-01,8.951851725578308105e-01,9.274073839187622070e-01
1.246804979253112045e+01,nan,9.100000063578287390e-01,8.992592692375183105e-01,9.288889169692993164e-01
1.268846473029045718e+01,nan,9.101234674453735352e-01,8.985185027122497559e-01,9.288889169692993164e-01
1.315585062240663916e+01,nan,9.102469086647033691e-01,8.985185027122497559e-01,9.296296238899230957e-01
1.345327800829875464e+01,nan,9.111110965410867957e-01,8.992592692375183105e-01,9.255555272102355957e-01
1.366041493775933624e+01,nan,9.113580187161763879e-01,8.996296525001525879e-01,9.259259104728698730e-01
1.412780082987551822e+01,nan,9.116049408912658691e-01,8.996296525001525879e-01,9.262962937355041504e-01


==> data/FL_groundnode7_accuracy.csv <==
1.301244813278008283e-01,2.124481327800829822e-01,6.585185329119364050e-01,6.462963223457336426e-01,6.685185432434082031e-01
2.469709543568464616e-01,1.171120331950207483e+00,6.704938213030496863e-01,6.185185313224792480e-01,6.985185146331787109e-01
3.000829875518672418e-01,2.148381742738589395e+00,7.069135904312133789e-01,6.729629635810852051e-01,7.281481623649597168e-01
4.328630705394190814e-01,2.352863070539418899e+00,7.619753082593282434e-01,7.548148036003112793e-01,7.762963175773620605e-01
5.656431535269709210e-01,3.141576763485477208e+00,8.056790232658386230e-01,7.711111307144165039e-01,8.288888931274414062e-01
6.984232365145228716e-01,3.346058091286307157e+00,8.162962992986043664e-01,7.855555415153503418e-01,8.459259271621704102e-01
8.312033195020747112e-01,4.320663900414937864e+00,8.275308807690938684e-01,8.014814853668212891e-01,8.551852107048034668e-01
9.639834024896265507e-01,5.340414937759335956e+00,8.344444235165914270e-01,8.148148059844970703e-01,8.588888645172119141e-01
1.096763485477178390e+00,6.346887966804978909e+00,8.387654225031534461e-01,8.211110830307006836e-01,8.677777647972106934e-01
1.205643153526970934e+00,7.348049792531120339e+00,8.293827176094055176e-01,8.033333420753479004e-01,8.474074006080627441e-01
1.266721991701244887e+00,8.346556016597510563e+00,8.409876426060994836e-01,8.166666626930236816e-01,8.622221946716308594e-01
1.399502074688796727e+00,9.339751037344397488e+00,8.576543132464090613e-01,8.385185003280639648e-01,8.781481385231018066e-01
1.699585062240663857e+00,1.033294605809128619e+01,8.633333444595336914e-01,8.474074006080627441e-01,8.840740919113159180e-01
1.832365145228215697e+00,1.132082987551867248e+01,8.696296413739522668e-01,8.548148274421691895e-01,8.888888955116271973e-01
2.132448132780083050e+00,1.230871369294605877e+01,8.717283805211385461e-01,8.607407212257385254e-01,8.896296024322509766e-01
2.182904564315352847e+00,1.329659751037344328e+01,8.629629611968994141e-01,8.355555534362792969e-01,8.855555653572082520e-01
2.302406639004149547e+00,1.424464730290456416e+01,8.659259080886840820e-01,8.422222137451171875e-01,8.862962722778320312e-01
2.387385892116182351e+00,nan,8.686419725418090820e-01,8.407407402992248535e-01,8.888888955116271973e-01
2.472365145228215599e+00,nan,8.697530825932821008e-01,8.440740704536437988e-01,8.899999856948852539e-01
2.772448132780083174e+00,nan,8.711111148198446008e-01,8.481481671333312988e-01,8.881481289863586426e-01
2.905228215767635014e+00,nan,8.729629715283712121e-01,8.518518805503845215e-01,8.892592787742614746e-01
3.176099585062240660e+00,nan,8.671604990959167480e-01,8.351851701736450195e-01,8.911111354827880859e-01
3.242489626556016802e+00,nan,8.671604792277017859e-01,8.370370268821716309e-01,8.896296024322509766e-01
3.380580912863070608e+00,nan,8.717283805211385461e-01,8.455555438995361328e-01,8.918518424034118652e-01
3.412448132780082855e+00,nan,8.712345759073892859e-01,8.448148369789123535e-01,8.903703689575195312e-01
3.712531120331950429e+00,nan,8.712345759073892859e-01,8.462963104248046875e-01,8.911111354827880859e-01
3.845311203319502269e+00,nan,8.699999849001566199e-01,8.459259271621704102e-01,8.881481289863586426e-01
4.145394190871368956e+00,nan,8.702469269434610633e-01,8.466666936874389648e-01,8.877778053283691406e-01
4.278174273858921239e+00,nan,8.706172903378804895e-01,8.466666936874389648e-01,8.888888955116271973e-01
4.355186721991700871e+00,nan,8.644444545110067102e-01,8.329629898071289062e-01,8.874074220657348633e-01
4.615435684647303027e+00,nan,8.658024668693542480e-01,8.340740799903869629e-01,8.888888955116271973e-01
4.748215767634854423e+00,nan,8.669135967890421179e-01,8.374074101448059082e-01,8.892592787742614746e-01
5.048298755186721998e+00,nan,8.667901158332824707e-01,8.351851701736450195e-01,8.896296024322509766e-01
5.181078838174274281e+00,nan,8.674074014027913782e-01,8.370370268821716309e-01,8.896296024322509766e-01
5.374937759336099852e+00,nan,8.608642021814981726e-01,8.292592763900756836e-01,8.840740919113159180e-01
5.443983402489626755e+00,nan,8.618518511454263953e-01,8.292592763900756836e-01,8.851851820945739746e-01
5.744066390041493442e+00,nan,8.630864421526590613e-01,8.329629898071289062e-01,8.840740919113159180e-01
5.876846473029045725e+00,nan,8.632098635037740442e-01,8.318518400192260742e-01,8.851851820945739746e-01
6.176929460580913300e+00,nan,8.632098635037740442e-01,8.314814567565917969e-01,8.862962722778320312e-01
6.309709543568464696e+00,nan,8.637037078539530066e-01,8.325926065444946289e-01,8.859259486198425293e-01
6.381410788381742805e+00,nan,8.622222145398458215e-01,8.325926065444946289e-01,8.829629421234130859e-01
6.646970954356846484e+00,nan,8.622222145398458215e-01,8.318518400192260742e-01,8.840740919113159180e-01
6.779751037344398767e+00,nan,8.617284099260965613e-01,8.340740799903869629e-01,8.825926184654235840e-01
7.079834024896265454e+00,nan,8.617283900578817102e-01,8.340740799903869629e-01,8.811110854148864746e-01
7.212614107883817738e+00,nan,8.641975124677022668e-01,8.403703570365905762e-01,8.844444155693054199e-01
7.382572614107884235e+00,nan,8.644444346427917480e-01,8.388888835906982422e-01,8.844444155693054199e-01
7.427717842323651176e+00,nan,8.639506300290425989e-01,8.381481766700744629e-01,8.840740919113159180e-01
7.727800829875518751e+00,nan,8.672839601834615442e-01,8.422222137451171875e-01,8.877778053283691406e-01
7.860580912863070147e+00,nan,8.695061802864074707e-01,8.411111235618591309e-01,8.929629921913146973e-01
8.160663900414938610e+00,nan,8.679012457529703406e-01,8.370370268821716309e-01,8.911111354827880859e-01
8.293443983402490005e+00,nan,8.670370380083719519e-01,8.370370268821716309e-01,8.888888955116271973e-01
8.381078838174273571e+00,nan,8.816049496332803992e-01,8.581481575965881348e-01,9.062963128089904785e-01
8.651950207468880549e+00,nan,8.838271498680114746e-01,8.692592382431030273e-01,9.018518328666687012e-01
8.784730290456431945e+00,nan,8.830864230791727332e-01,8.614814877510070801e-01,9.107407331466674805e-01
9.084813278008299520e+00,nan,8.827160398165384558e-01,8.629629611968994141e-01,9.125925898551940918e-01
9.217593360995850915e+00,nan,8.827160596847534180e-01,8.655555844306945801e-01,9.144444465637207031e-01
9.374273858921162272e+00,nan,8.887654344240824011e-01,8.729629516601562500e-01,9.185185432434082031e-01
9.438008298755185876e+00,nan,8.918518622716268274e-01,8.766666650772094727e-01,9.218518733978271484e-01
9.738091286307053451e+00,nan,8.939506212870279578e-01,8.718518614768981934e-01,9.214814901351928711e-01
9.870871369294606623e+00,nan,8.986419836680094031e-01,8.785185217857360840e-01,9.200000166893005371e-01
1.017095435684647242e+01,nan,8.995061715443929407e-01,8.644444346427917480e-01,9.229629635810852051e-01
1.030373443983402559e+01,nan,8.972839514414469031e-01,8.625925779342651367e-01,9.229629635810852051e-01
1.036746887966804920e+01,nan,8.986419836680094031e-01,8.722222447395324707e-01,9.225925803184509277e-01
1.081360995850622331e+01,nan,9.016049504280090332e-01,8.792592883110046387e-01,9.244444370269775391e-01
1.128099585062240706e+01,nan,9.019753138224283484e-01,8.796296119689941406e-01,9.214814901351928711e-01
1.135535269709543549e+01,nan,9.034567872683206824e-01,8.870370388031005859e-01,9.229629635810852051e-01
1.178821576763485446e+01,nan,9.072839419047037390e-01,8.888888955116271973e-01,9.255555272102355957e-01
1.225560165975103821e+01,nan,9.087654352188110352e-01,8.851851820945739746e-01,9.251852035522460938e-01
1.234323651452282178e+01,nan,9.081481496493021277e-01,8.903703689575195312e-01,9.233333468437194824e-01
1.276282157676348561e+01,nan,9.108641942342122766e-01,8.918518424034118652e-01,9.255555272102355957e-01
1.323020746887966759e+01,nan,9.139506220817565918e-01,8.974074125289916992e-01,9.229629635810852051e-01
1.333112033195020807e+01,nan,9.149382710456848145e-01,8.981481194496154785e-01,9.251852035522460938e-01
1.357012448132780058e+01,nan,9.151851733525594446e-01,8.985185027122497559e-01,9.262962937355041504e-01
1.403751037344398256e+01,nan,9.158024589220682410e-01,9.003703594207763672e-01,9.244444370269775391e-01
1.427917012448132716e+01,nan,9.158024787902832031e-01,9.025925993919372559e-01,9.262962937355041504e-01


==> data/Swarm_labels_vs_acc.csv <==
1.000000000000000000e+00,5.158179042239984247e-01
2.000000000000000000e+00,8.419598788022994995e-01
3.000000000000000000e+00,8.955864235758781433e-01
4.000000000000000000e+00,9.122222214937210083e-01
5.000000000000000000e+00,9.148302425940831872e-01
1.000000000000000000e+01,9.316666672627130774e-01
5.000000000000000000e+01,9.540123467644056054e-01
1.000000000000000000e+02,9.620833297570546838e-01


==> data/Swarm_paseos_data.csv <==
0.000000000000000000e+00,3.000043867997201232e+02,3.000043867997201232e+02,3.000043867997201232e+02,4.996392496392497717e-01,4.996392496392496607e-01,4.996392496392498828e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.958506224066389884e-02,3.000561167995126652e+02,3.000561167995126652e+02,3.000561167995126652e+02,4.953823953823954240e-01,4.953823953823953685e-01,4.953823953823954795e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.983402489626555742e-02,3.001095349217253556e+02,3.001095349217252988e+02,3.001095349217254125e+02,4.909812409812409073e-01,4.909812409812408518e-01,4.909812409812409628e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.941908713692946320e-02,3.001611382508042993e+02,3.001611382508042993e+02,3.001611382508042993e+02,4.867243867243867816e-01,4.867243867243867261e-01,4.867243867243868372e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.966804979253111485e-02,3.002144255000867474e+02,3.002144255000867474e+02,3.002144255000867474e+02,4.823232323232323204e-01,4.823232323232323204e-01,4.823232323232323204e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.925311203319502062e-02,3.002659023361466666e+02,3.002659023361466097e+02,3.002659023361467234e+02,4.780663780663781948e-01,4.780663780663780837e-01,4.780663780663783058e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.195020746887966862e-01,3.003190588964485528e+02,3.003190588964485528e+02,3.003190588964485528e+02,4.736652236652236780e-01,4.736652236652236780e-01,4.736652236652236780e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.390871369294605919e-01,3.003704094176314356e+02,3.003704094176314356e+02,3.003704094176314356e+02,4.694083694083693303e-01,4.694083694083692748e-01,4.694083694083693858e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.593360995850622297e-01,3.004234354733618488e+02,3.004234354733618488e+02,3.004234354733618488e+02,4.650072150072150357e-01,4.650072150072149801e-01,4.650072150072150912e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.789211618059403652e-01,3.004570677514668660e+02,3.004570677514668660e+02,3.004570677514668660e+02,4.645598845598845061e-01,4.645598845598844506e-01,4.645598845598845617e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.991701244813277871e-01,3.005099854882514023e+02,3.005099854882514023e+02,3.005099854882514023e+02,4.601587301587301559e-01,4.601587301587301559e-01,4.601587301587301559e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.187551867022059227e-01,3.005611051801342910e+02,3.005611051801342910e+02,3.005611051801342910e+02,4.559018759018758638e-01,4.559018759018758082e-01,4.559018759018759193e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.390041493775933723e-01,3.006138927511928500e+02,3.006138927511928500e+02,3.006138927511928500e+02,4.515007215007215691e-01,4.515007215007215136e-01,4.515007215007216246e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.585892115984714801e-01,3.006648866349179912e+02,3.006648866349179912e+02,3.006648866349179912e+02,4.472438672438672214e-01,4.472438672438672214e-01,4.472438672438672214e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.788381742738589297e-01,3.007175442259388660e+02,3.007175442259388660e+02,3.007175442259388660e+02,4.428427128427127046e-01,4.428427128427125936e-01,4.428427128427128157e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.984232364947370653e-01,3.007684124813214908e+02,3.007684124813214908e+02,3.007684124813214908e+02,4.385858585858585790e-01,4.385858585858585790e-01,4.385858585858585790e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.186721991701244594e-01,3.008209402784366375e+02,3.008209402784366375e+02,3.008209402784366375e+02,4.341847041847041178e-01,4.341847041847040622e-01,4.341847041847041733e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.382572613910025949e-01,3.008716830857195532e+02,3.008716830857195532e+02,3.008716830857195532e+02,4.299278499278499921e-01,4.299278499278499366e-01,4.299278499278500476e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.585062240663900446e-01,3.009064910158252246e+02,3.009064910158252246e+02,3.009064910158252246e+02,4.293362193362194601e-01,4.293362193362193491e-01,4.293362193362195711e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.780912862872681801e-01,3.009571299286055819e+02,3.009571299286055819e+02,3.009571299286055819e+02,4.250793650793651124e-01,4.250793650793650569e-01,4.250793650793651679e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.983402489626555742e-01,3.010094207795265788e+02,3.010094207795265788e+02,3.010094207795265788e+02,4.206782106782105957e-01,4.206782106782105402e-01,4.206782106782106512e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.179253111835337098e-01,3.010599345750142675e+02,3.010599345750142675e+02,3.010599345750142675e+02,4.164213564213564700e-01,4.164213564213564145e-01,4.164213564213565255e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.381742738589211594e-01,3.011120961610174618e+02,3.011120961610174618e+02,3.011120961610174618e+02,4.120202020202020088e-01,4.120202020202020088e-01,4.120202020202020088e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.577593360797992950e-01,3.011624850206426913e+02,3.011624850206426913e+02,3.011624850206426913e+02,4.077633477633478831e-01,4.077633477633477721e-01,4.077633477633479941e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.780082987551867446e-01,3.012145175295219701e+02,3.012145175295219701e+02,3.012145175295219701e+02,4.033621933621933664e-01,4.033621933621933664e-01,4.033621933621933664e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.975933609760648246e-01,3.012647816351268943e+02,3.012647816351268375e+02,3.012647816351269512e+02,3.991053391053390742e-01,3.991053391053390187e-01,3.991053391053391297e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.178423236514523298e-01,3.013166852551000829e+02,3.013166852551000829e+02,3.013166852551000829e+02,3.947041847041847240e-01,3.947041847041847240e-01,3.947041847041847240e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.374273858723304098e-01,3.013492356639677041e+02,3.013492356639677041e+02,3.013492356639677041e+02,3.942568542568541945e-01,3.942568542568541390e-01,3.942568542568542500e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.576763485477178595e-01,3.014010327769861419e+02,3.014010327769861419e+02,3.014010327769861419e+02,3.898556998556998443e-01,3.898556998556998443e-01,3.898556998556998443e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.772614107685959395e-01,3.014510693715731691e+02,3.014510693715731691e+02,3.014510693715731691e+02,3.855988455988455521e-01,3.855988455988454966e-01,3.855988455988456076e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.975103734439833891e-01,3.015027379407271724e+02,3.015027379407271724e+02,3.015027379407271724e+02,3.811976911976912574e-01,3.811976911976912019e-01,3.811976911976913129e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.170954356648615802e-01,3.015526502976408096e+02,3.015526502976407528e+02,3.015526502976408665e+02,3.769408369408369652e-01,3.769408369408369652e-01,3.769408369408369652e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.373443983402489188e-01,3.016041905123252604e+02,3.016041905123252036e+02,3.016041905123253173e+02,3.725396825396826150e-01,3.725396825396825595e-01,3.725396825396826705e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.569294605611271098e-01,3.016539788149490846e+02,3.016539788149490846e+02,3.016539788149490846e+02,3.682828282828282673e-01,3.682828282828282673e-01,3.682828282828282673e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.771784232365145595e-01,3.017053908649676828e+02,3.017053908649676259e+02,3.017053908649677396e+02,3.638816738816738061e-01,3.638816738816737506e-01,3.638816738816738616e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.967634854573926395e-01,3.017550552970783997e+02,3.017550552970783428e+02,3.017550552970784565e+02,3.596248196248196805e-01,3.596248196248196249e-01,3.596248196248197360e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.170124481327800892e-01,3.017887521225207479e+02,3.017887521225207479e+02,3.017887521225207479e+02,3.590331890331890374e-01,3.590331890331890374e-01,3.590331890331890374e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.365975103536581692e-01,3.018383144258405650e+02,3.018383144258405082e+02,3.018383144258406219e+02,3.547763347763348007e-01,3.547763347763348007e-01,3.547763347763348007e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.568464730290456188e-01,3.018894929892454115e+02,3.018894929892453547e+02,3.018894929892454684e+02,3.503751803751803395e-01,3.503751803751802840e-01,3.503751803751803950e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.764315352499238099e-01,3.019389317585564640e+02,3.019389317585564640e+02,3.019389317585564640e+02,3.461183261183261584e-01,3.461183261183261028e-01,3.461183261183262139e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.966804979253111485e-01,3.019899826957771438e+02,3.019899826957771438e+02,3.019899826957771438e+02,3.417171717171716971e-01,3.417171717171716971e-01,3.417171717171716971e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.162655601659750682e-01,3.020392981159458827e+02,3.020392981159458827e+02,3.020392981159458827e+02,3.374603174603174605e-01,3.374603174603174605e-01,3.374603174603174605e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.365145228215767892e-01,3.020902216183116593e+02,3.020902216183116593e+02,3.020902216183116593e+02,3.330591630591630548e-01,3.330591630591630548e-01,3.330591630591630548e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.560995850622407088e-01,3.021394138745831128e+02,3.021394138745830560e+02,3.021394138745831697e+02,3.288023088023088181e-01,3.288023088023088181e-01,3.288023088023088181e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.763485477178423189e-01,3.021902101338119451e+02,3.021902101338119451e+02,3.021902101338119451e+02,3.244011544011544124e-01,3.244011544011544124e-01,3.244011544011544124e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.959336099585062385e-01,3.022216933175427016e+02,3.022216933175426448e+02,3.022216933175427585e+02,3.239538239538239384e-01,3.239538239538239384e-01,3.239538239538239384e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.161825726141078485e-01,3.022723849082630636e+02,3.022723849082630068e+02,3.022723849082631205e+02,3.195526695526695327e-01,3.195526695526695327e-01,3.195526695526695327e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.357676348547717682e-01,3.023213530262081008e+02,3.023213530262081008e+02,3.023213530262081008e+02,3.152958152958152405e-01,3.152958152958151850e-01,3.152958152958152960e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.560165975103734892e-01,3.023719177244205980e+02,3.023719177244205412e+02,3.023719177244206548e+02,3.108946608946609458e-01,3.108946608946608903e-01,3.108946608946610013e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.756016597510372979e-01,3.024207632035561915e+02,3.024207632035561915e+02,3.024207632035561915e+02,3.066378066378066536e-01,3.066378066378066536e-01,3.066378066378066536e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.958506224066390189e-01,3.024712012020555107e+02,3.024712012020555107e+02,3.024712012020555107e+02,3.022366522366522479e-01,3.022366522366522479e-01,3.022366522366522479e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.015435684647302939e+00,3.025199242290368034e+02,3.025199242290367465e+02,3.025199242290368602e+02,2.979797979797979557e-01,2.979797979797979557e-01,2.979797979797979557e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.035684647283118709e+00,3.025702357209918887e+02,3.025702357209918887e+02,3.025702357209918887e+02,2.935786435786436055e-01,2.935786435786436055e-01,2.935786435786436055e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.055269709543568357e+00,3.026188364828338422e+02,3.026188364828338422e+02,3.026188364828338422e+02,2.893217893217893688e-01,2.893217893217893133e-01,2.893217893217894243e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.075518672179384350e+00,3.026514374694109506e+02,3.026514374694109506e+02,3.026514374694109506e+02,2.887301587301587258e-01,2.887301587301587258e-01,2.887301587301587258e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.095103734439833998e+00,3.026999378924276130e+02,3.026999378924276130e+02,3.026999378924276130e+02,2.844733044733044891e-01,2.844733044733044891e-01,2.844733044733044891e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.115352697075649990e+00,3.027500194108533265e+02,3.027500194108533265e+02,3.027500194108533265e+02,2.800721500721500834e-01,2.800721500721500834e-01,2.800721500721500834e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.134937759336099639e+00,3.027983979103482284e+02,3.027983979103481715e+02,3.027983979103482852e+02,2.758152958152957912e-01,2.758152958152957912e-01,2.758152958152957912e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.155186721971915409e+00,3.028483534692964554e+02,3.028483534692963985e+02,3.028483534692965122e+02,2.714141414141413855e-01,2.714141414141413300e-01,2.714141414141414410e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.174771784232365057e+00,3.028966102332781816e+02,3.028966102332781816e+02,3.028966102332781816e+02,2.671572871572871488e-01,2.671572871572871488e-01,2.671572871572871488e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.195020746868181050e+00,3.029464400273092792e+02,3.029464400273092792e+02,3.029464400273092792e+02,2.627561327561327431e-01,2.627561327561327431e-01,2.627561327561327431e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.214605809128630698e+00,3.029945752441311129e+02,3.029945752441311129e+02,3.029945752441311129e+02,2.584992784992785064e-01,2.584992784992785064e-01,2.584992784992785064e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.234854771764446690e+00,3.030415294681598084e+02,3.030415294681597516e+02,3.030415294681598652e+02,2.546933621933621938e-01,2.546933621933621938e-01,2.546933621933621938e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.254439834024896339e+00,3.030747103105578049e+02,3.030747103105577480e+02,3.030747103105578617e+02,2.536507936507936267e-01,2.536507936507936267e-01,2.536507936507936267e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.274688796660712109e+00,3.031243117282352273e+02,3.031243117282351704e+02,3.031243117282352841e+02,2.492496392496392488e-01,2.492496392496392488e-01,2.492496392496392488e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.294273858921161757e+00,3.031722262285343845e+02,3.031722262285343277e+02,3.031722262285344414e+02,2.449927849927849288e-01,2.449927849927848733e-01,2.449927849927849843e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.314522821556977750e+00,3.032217024318276799e+02,3.032217024318276799e+02,3.032217024318276799e+02,2.405916305916306341e-01,2.405916305916305786e-01,2.405916305916306897e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.334107883817427398e+00,3.032694959179244165e+02,3.032694959179243597e+02,3.032694959179244734e+02,2.363347763347763142e-01,2.363347763347762864e-01,2.363347763347763419e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.354356846453243168e+00,3.033188471027265223e+02,3.033188471027265223e+02,3.033188471027265223e+02,2.319336219336219085e-01,2.319336219336218807e-01,2.319336219336219362e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.373941908713693039e+00,3.033665197642566795e+02,3.033665197642566227e+02,3.033665197642567364e+02,2.276767676767676718e-01,2.276767676767676718e-01,2.276767676767676718e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.394190871349508809e+00,3.034157461268004568e+02,3.034157461268004568e+02,3.034157461268004568e+02,2.232756132756132661e-01,2.232756132756132661e-01,2.232756132756132661e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.413775933609958457e+00,3.034588983280295338e+02,3.034588983280295338e+02,3.034588983280295338e+02,2.199711399711399562e-01,2.199711399711399284e-01,2.199711399711399840e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.434024896245774450e+00,3.034948188028513982e+02,3.034948188028513982e+02,3.034948188028513982e+02,2.184271284271284141e-01,2.184271284271284141e-01,2.184271284271284141e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.453609958506224098e+00,3.035422723025421305e+02,3.035422723025420737e+02,3.035422723025421874e+02,2.141702741702742052e-01,2.141702741702741775e-01,2.141702741702742330e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.473858921142039868e+00,3.035912722527166920e+02,3.035912722527166920e+02,3.035912722527166920e+02,2.097691197691197995e-01,2.097691197691197718e-01,2.097691197691198273e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.493443983402489517e+00,3.036386054639605732e+02,3.036386054639605163e+02,3.036386054639606300e+02,2.055122655122654796e-01,2.055122655122654518e-01,2.055122655122655073e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.513692946038305509e+00,3.036874811466360029e+02,3.036874811466359461e+02,3.036874811466360597e+02,2.011111111111110739e-01,2.011111111111110461e-01,2.011111111111111016e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.533278008298755157e+00,3.037013735442539542e+02,3.037013735442539542e+02,3.037013735442539542e+02,2.040692640692640669e-01,2.040692640692640669e-01,2.040692640692640669e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.553526970934571150e+00,3.036993653682959007e+02,3.036993653682959007e+02,3.036993653682959007e+02,2.106709956709957310e-01,2.106709956709956755e-01,2.106709956709957865e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.573112033195020798e+00,3.036974255033647410e+02,3.036974255033647410e+02,3.036974255033647410e+02,2.170562770562770027e-01,2.170562770562769472e-01,2.170562770562770583e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.593360995830836568e+00,3.036954224245762930e+02,3.036954224245762930e+02,3.036954224245762930e+02,2.236580086580086668e-01,2.236580086580086668e-01,2.236580086580086668e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.612946058091286217e+00,3.036934874833311255e+02,3.036934874833311255e+02,3.036934874833311255e+02,2.300432900432900496e-01,2.300432900432900496e-01,2.300432900432900496e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.633195020727102209e+00,3.036914894885767353e+02,3.036914894885767353e+02,3.036914894885767353e+02,2.366450216450216026e-01,2.366450216450215471e-01,2.366450216450216582e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.652780082987551857e+00,3.036895594583297679e+02,3.036895594583297679e+02,3.036895594583297679e+02,2.430303030303030964e-01,2.430303030303030409e-01,2.430303030303031520e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.673029045643153578e+00,3.036875665345091306e+02,3.036875665345091306e+02,3.036875665345091306e+02,2.496320346320346217e-01,2.496320346320346217e-01,2.496320346320346217e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.692614107883817498e+00,3.036989730772526741e+02,3.036989730772526741e+02,3.036989730772526741e+02,2.531313131313131515e-01,2.531313131313131515e-01,2.531313131313131515e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.712863070539418997e+00,3.037477708269059349e+02,3.037477708269059349e+02,3.037477708269059349e+02,2.487301587301587180e-01,2.487301587301587180e-01,2.487301587301587180e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.732448132780082917e+00,3.037949086228152851e+02,3.037949086228152851e+02,3.037949086228152851e+02,2.444733044733044813e-01,2.444733044733044813e-01,2.444733044733044813e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.752697095435684638e+00,3.038435824266423992e+02,3.038435824266423992e+02,3.038435824266423992e+02,2.400721500721500756e-01,2.400721500721500756e-01,2.400721500721500756e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.772282157676348557e+00,3.038730115869331598e+02,3.038730115869331598e+02,3.038730115869331598e+02,2.396248196248196294e-01,2.396248196248196294e-01,2.396248196248196294e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.792531120331950278e+00,3.039215843974521363e+02,3.039215843974520794e+02,3.039215843974521931e+02,2.352236652236652237e-01,2.352236652236652237e-01,2.352236652236652237e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.812116182572614198e+00,3.039685048034062333e+02,3.039685048034061765e+02,3.039685048034062902e+02,2.309668109668109870e-01,2.309668109668109592e-01,2.309668109668110147e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.832365145228215697e+00,3.040169540279237594e+02,3.040169540279237594e+02,3.040169540279237594e+02,2.265656565656565813e-01,2.265656565656565535e-01,2.265656565656566090e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.851950207468879617e+00,3.040637549959737953e+02,3.040637549959737953e+02,3.040637549959737953e+02,2.223088023088022891e-01,2.223088023088022613e-01,2.223088023088023168e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.872199170124481338e+00,3.041120808330704222e+02,3.041120808330704222e+02,3.041120808330704222e+02,2.179076479076478834e-01,2.179076479076478556e-01,2.179076479076479111e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.891784232365145257e+00,3.041587625554354304e+02,3.041587625554354304e+02,3.041587625554354304e+02,2.136507936507936467e-01,2.136507936507936467e-01,2.136507936507936467e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.912033195020746978e+00,3.042069652039991183e+02,3.042069652039990615e+02,3.042069652039991752e+02,2.092496392496392410e-01,2.092496392496392410e-01,2.092496392496392410e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.931618257261410898e+00,3.042535278731934909e+02,3.042535278731934909e+02,3.042535278731934909e+02,2.049927849927850321e-01,2.049927849927850043e-01,2.049927849927850598e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.951867219917012397e+00,3.042840206012140811e+02,3.042840206012140811e+02,3.042840206012140811e+02,2.044011544011543891e-01,2.044011544011543891e-01,2.044011544011543891e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.971452282137890588e+00,3.043304865056777544e+02,3.043304865056777544e+02,3.043304865056777544e+02,2.001443001443001524e-01,2.001443001443001524e-01,2.001443001443001524e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.991701244813278038e+00,3.043343224399273481e+02,3.043343224399273481e+02,3.043343224399273481e+02,2.053030303030302928e-01,2.053030303030302928e-01,2.053030303030302928e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.011286307034156007e+00,3.043315871801684693e+02,3.043315871801684693e+02,3.043315871801684693e+02,2.116883116883116756e-01,2.116883116883116756e-01,2.116883116883116756e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.031535269709543456e+00,3.043287628097425568e+02,3.043287628097425568e+02,3.043287628097425568e+02,2.182900432900432564e-01,2.182900432900432286e-01,2.182900432900432841e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.051120331930421870e+00,3.043260345360101837e+02,3.043260345360101837e+02,3.043260345360101837e+02,2.246753246753246391e-01,2.246753246753246114e-01,2.246753246753246669e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.071369294605809319e+00,3.043232173790079287e+02,3.043232173790079287e+02,3.043232173790079287e+02,2.312770562770562754e-01,2.312770562770562754e-01,2.312770562770562754e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.090954356826687288e+00,3.043204960730786297e+02,3.043204960730786297e+02,3.043204960730786297e+02,2.376623376623376582e-01,2.376623376623376582e-01,2.376623376623376582e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.111203319502074738e+00,3.043176861106846331e+02,3.043176861106846331e+02,3.043176861106846331e+02,2.442640692640692390e-01,2.442640692640692113e-01,2.442640692640692668e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.130788381722952707e+00,3.043149717543843167e+02,3.043149717543842598e+02,3.043149717543843735e+02,2.506493506493506218e-01,2.506493506493506218e-01,2.506493506493506218e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.151037344398340156e+00,3.043363292962876017e+02,3.043363292962875448e+02,3.043363292962876585e+02,2.520202020202020332e-01,2.520202020202020332e-01,2.520202020202020332e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.170622406619218570e+00,3.043827294706154021e+02,3.043827294706154021e+02,3.043827294706154021e+02,2.477633477633477965e-01,2.477633477633477688e-01,2.477633477633478243e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.190871369294606019e+00,3.044306412630201635e+02,3.044306412630201635e+02,3.044306412630201635e+02,2.433621933621933908e-01,2.433621933621933631e-01,2.433621933621934186e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.210456431515483988e+00,3.044769228411138897e+02,3.044769228411138897e+02,3.044769228411138897e+02,2.391053391053390709e-01,2.391053391053390431e-01,2.391053391053390986e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.230705394190871438e+00,3.045247121169531397e+02,3.045247121169530828e+02,3.045247121169531965e+02,2.347041847041846652e-01,2.347041847041846374e-01,2.347041847041846929e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.250290456411749407e+00,3.045708752922942040e+02,3.045708752922942040e+02,3.045708752922942040e+02,2.304473304473304562e-01,2.304473304473304562e-01,2.304473304473304562e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.270539419087136856e+00,3.046185422517526717e+02,3.046185422517526717e+02,3.046185422517526717e+02,2.260461760461760505e-01,2.260461760461760505e-01,2.260461760461760505e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.290124481308015270e+00,3.046469924375639948e+02,3.046469924375639948e+02,3.046469924375639948e+02,2.255988455988456043e-01,2.255988455988456043e-01,2.255988455988456043e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.310373443983402275e+00,3.046945602174360488e+02,3.046945602174359919e+02,3.046945602174361056e+02,2.211976911976911986e-01,2.211976911976911986e-01,2.211976911976911986e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.329958506204280688e+00,3.047405093348717742e+02,3.047405093348717742e+02,3.047405093348717742e+02,2.169408369408369619e-01,2.169408369408369341e-01,2.169408369408369897e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.350207468879668138e+00,3.047879551618357823e+02,3.047879551618357254e+02,3.047879551618358391e+02,2.125396825396825562e-01,2.125396825396825284e-01,2.125396825396825840e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.369792531100546107e+00,3.048337864220829374e+02,3.048337864220829374e+02,3.048337864220829374e+02,2.082828282828282362e-01,2.082828282828281807e-01,2.082828282828282918e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.390041493775933557e+00,3.048811104971206873e+02,3.048811104971206873e+02,3.048811104971206873e+02,2.038816738816739416e-01,2.038816738816738861e-01,2.038816738816739971e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.409626555996811526e+00,3.049268240947054096e+02,3.049268240947054096e+02,3.049268240947054096e+02,1.996248196248196216e-01,1.996248196248196216e-01,1.996248196248196216e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.429875518672198975e+00,3.049232241636864273e+02,3.049232241636864273e+02,3.049232241636864273e+02,2.062265512265512579e-01,2.062265512265512302e-01,2.062265512265512857e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.449460580893077388e+00,3.049197467432583721e+02,3.049197467432583721e+02,3.049197467432583721e+02,2.126118326118326407e-01,2.126118326118326129e-01,2.126118326118326685e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.469709543568464838e+00,3.049161560603255907e+02,3.049161560603255907e+02,3.049161560603255907e+02,2.192135642135642215e-01,2.192135642135642215e-01,2.192135642135642215e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.489294605789342807e+00,3.049126875729480730e+02,3.049126875729480730e+02,3.049126875729480730e+02,2.255988455988456043e-01,2.255988455988456043e-01,2.255988455988456043e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.509543568464730257e+00,3.049091061137032739e+02,3.049091061137032739e+02,3.049091061137032739e+02,2.322005772005772406e-01,2.322005772005772128e-01,2.322005772005772684e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.529128630685608226e+00,3.049056465358107175e+02,3.049056465358107175e+02,3.049056465358107175e+02,2.385858585858586234e-01,2.385858585858585956e-01,2.385858585858586511e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.549377593360995675e+00,3.049020742759230984e+02,3.049020742759230416e+02,3.049020742759231553e+02,2.451875901875901764e-01,2.451875901875901764e-01,2.451875901875901764e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.568962655581874088e+00,3.048986235840152972e+02,3.048986235840152972e+02,3.048986235840152972e+02,2.515728715728715592e-01,2.515728715728715592e-01,2.515728715728715592e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.589211618257261538e+00,3.049258830477039623e+02,3.049258830477039623e+02,3.049258830477039623e+02,2.515007215007215025e-01,2.515007215007215025e-01,2.515007215007215025e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.608796680497925458e+00,3.049715400556235636e+02,3.049715400556235636e+02,3.049715400556235636e+02,2.472438672438672380e-01,2.472438672438672380e-01,2.472438672438672380e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.629045643153526957e+00,3.050115347694602406e+02,3.050115347694602406e+02,3.050115347694602406e+02,2.443903318903318245e-01,2.443903318903317690e-01,2.443903318903318800e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.648630705394190876e+00,3.050466440898854330e+02,3.050466440898853762e+02,3.050466440898854898e+02,2.423953823953823861e-01,2.423953823953823861e-01,2.423953823953823861e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.668879668049792375e+00,3.050936899095726744e+02,3.050936899095726744e+02,3.050936899095726744e+02,2.379942279942279804e-01,2.379942279942279804e-01,2.379942279942279804e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.688464730290456295e+00,3.051391345986314150e+02,3.051391345986314150e+02,3.051391345986314150e+02,2.337373737373737714e-01,2.337373737373737437e-01,2.337373737373737992e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.708713692946058238e+00,3.051860593298849267e+02,3.051860593298849267e+02,3.051860593298849267e+02,2.293362193362193657e-01,2.293362193362193380e-01,2.293362193362193935e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.728298755186722158e+00,3.052313869984486132e+02,3.052313869984485564e+02,3.052313869984486701e+02,2.250793650793650458e-01,2.250793650793650180e-01,2.250793650793650735e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.748547717842323657e+00,3.052781908434080265e+02,3.052781908434080265e+02,3.052781908434080265e+02,2.206782106782106401e-01,2.206782106782106123e-01,2.206782106782106678e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.768132780082987576e+00,3.053234016871145400e+02,3.053234016871145400e+02,3.053234016871145400e+02,2.164213564213564311e-01,2.164213564213564311e-01,2.164213564213564311e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.788381742738589075e+00,3.053700848481787489e+02,3.053700848481787489e+02,3.053700848481787489e+02,2.120202020202020254e-01,2.120202020202020254e-01,2.120202020202020254e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.807966804979252995e+00,3.054063801763304014e+02,3.054063801763303445e+02,3.054063801763304582e+02,2.096681096681096701e-01,2.096681096681096701e-01,2.096681096681096701e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.828215767615068987e+00,3.054441640508798059e+02,3.054441640508797491e+02,3.054441640508798628e+02,2.071717171717171457e-01,2.071717171717171180e-01,2.071717171717171735e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.847800829875518858e+00,3.054891641700446030e+02,3.054891641700445462e+02,3.054891641700446598e+02,2.029148629148629090e-01,2.029148629148629090e-01,2.029148629148629090e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.868049792511334406e+00,3.055247973014543845e+02,3.055247973014543277e+02,3.055247973014544414e+02,2.008585858585858475e-01,2.008585858585858475e-01,2.008585858585858475e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.887634854771784276e+00,3.055205573036667488e+02,3.055205573036667488e+02,3.055205573036667488e+02,2.072438672438672302e-01,2.072438672438672302e-01,2.072438672438672302e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.907883817407600269e+00,3.055161792389062612e+02,3.055161792389062612e+02,3.055161792389062612e+02,2.138455988455988943e-01,2.138455988455988388e-01,2.138455988455989498e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.927468879668049695e+00,3.055119501975252660e+02,3.055119501975252660e+02,3.055119501975252660e+02,2.202308802308801661e-01,2.202308802308801106e-01,2.202308802308802216e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.947717842303865687e+00,3.055075834454678443e+02,3.055075834454678443e+02,3.055075834454678443e+02,2.268326118326118301e-01,2.268326118326118301e-01,2.268326118326118301e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.967302904564315558e+00,3.055033653312596016e+02,3.055033653312596016e+02,3.055033653312596016e+02,2.332178932178932129e-01,2.332178932178932129e-01,2.332178932178932129e-01,3.131499999999999773e+02,2.000000000000000111e-01
2.987551867200131106e+00,3.054990098617230956e+02,3.054990098617230956e+02,3.054990098617230956e+02,2.398196248196247660e-01,2.398196248196247105e-01,2.398196248196248215e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.007136929460580976e+00,3.054948026455364811e+02,3.054948026455364811e+02,3.054948026455364811e+02,2.462049062049062598e-01,2.462049062049062043e-01,2.462049062049063153e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.027385892096396969e+00,3.054904584284240059e+02,3.054904584284240059e+02,3.054904584284240059e+02,2.528066378066378128e-01,2.528066378066378128e-01,2.528066378066378128e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.046970954356846395e+00,3.055262432243061426e+02,3.055262432243060857e+02,3.055262432243061994e+02,2.505339105339105532e-01,2.505339105339105532e-01,2.505339105339105532e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.067219916992662387e+00,3.055726599589260672e+02,3.055726599589260104e+02,3.055726599589261241e+02,2.461327561327561475e-01,2.461327561327561197e-01,2.461327561327561753e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.086804979253111814e+00,3.056174967000493439e+02,3.056174967000493439e+02,3.056174967000493439e+02,2.418759018759018553e-01,2.418759018759018276e-01,2.418759018759018831e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.107053941888927806e+00,3.056637934029220105e+02,3.056637934029220105e+02,3.056637934029220105e+02,2.374747474747474496e-01,2.374747474747474218e-01,2.374747474747474774e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.126639004149377676e+00,3.057085141462295610e+02,3.057085141462295610e+02,3.057085141462295610e+02,2.332178932178932129e-01,2.332178932178932129e-01,2.332178932178932129e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.146887966785193669e+00,3.057546910208080249e+02,3.057546910208080249e+02,3.057546910208080249e+02,2.288167388167388072e-01,2.288167388167388072e-01,2.288167388167388072e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.166473029045643095e+00,3.057817103662128488e+02,3.057817103662127920e+02,3.057817103662129057e+02,2.283694083694083610e-01,2.283694083694083610e-01,2.283694083694083610e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.186721991681459087e+00,3.058277907973140941e+02,3.058277907973140941e+02,3.058277907973140941e+02,2.239682539682539553e-01,2.239682539682539553e-01,2.239682539682539553e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.206307053941908514e+00,3.058723025378574221e+02,3.058723025378574221e+02,3.058723025378574221e+02,2.197113997113997186e-01,2.197113997113997186e-01,2.197113997113997186e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.226556016577724506e+00,3.059182635087244648e+02,3.059182635087244080e+02,3.059182635087245217e+02,2.153102453102453129e-01,2.153102453102453129e-01,2.153102453102453129e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.246141078838174376e+00,3.059626598045504693e+02,3.059626598045504693e+02,3.059626598045504693e+02,2.110533910533911039e-01,2.110533910533910484e-01,2.110533910533911595e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.266390041473990369e+00,3.060085015193020013e+02,3.060085015193020013e+02,3.060085015193020013e+02,2.066522366522365872e-01,2.066522366522365317e-01,2.066522366522366427e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.285975103734439795e+00,3.060527825679483271e+02,3.060527825679482703e+02,3.060527825679483840e+02,2.023953823953823783e-01,2.023953823953823505e-01,2.023953823953824060e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.306224066370255787e+00,3.060810083744400458e+02,3.060810083744399890e+02,3.060810083744401027e+02,2.017821067821068126e-01,2.017821067821067849e-01,2.017821067821068404e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.325809128630705214e+00,3.060760592874589179e+02,3.060760592874588610e+02,3.060760592874589747e+02,2.081673881673881954e-01,2.081673881673881676e-01,2.081673881673882232e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.346058091266521206e+00,3.060709490795388774e+02,3.060709490795388774e+02,3.060709490795388774e+02,2.147691197691197484e-01,2.147691197691197207e-01,2.147691197691197762e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.365643153526971076e+00,3.060660128510480149e+02,3.060660128510479581e+02,3.060660128510480718e+02,2.211544011544011312e-01,2.211544011544011035e-01,2.211544011544011590e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.385892116162786625e+00,3.060609159195828965e+02,3.060609159195828965e+02,3.060609159195828965e+02,2.277561327561327953e-01,2.277561327561327675e-01,2.277561327561328230e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.405477178423236495e+00,3.060559925149134415e+02,3.060559925149134415e+02,3.060559925149134415e+02,2.341414141414141781e-01,2.341414141414141503e-01,2.341414141414142058e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.425726141059052487e+00,3.060509088241109907e+02,3.060509088241109907e+02,3.060509088241109907e+02,2.407431457431457311e-01,2.407431457431457311e-01,2.407431457431457311e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.445311203319501914e+00,3.060459982086940158e+02,3.060459982086940158e+02,3.060459982086940158e+02,2.471284271284271139e-01,2.471284271284270861e-01,2.471284271284271417e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.465560165975103857e+00,3.060409277228649785e+02,3.060409277228649785e+02,3.060409277228649785e+02,2.537301587301587502e-01,2.537301587301587502e-01,2.537301587301587502e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.485145228215767776e+00,3.060826703665302375e+02,3.060826703665302375e+02,3.060826703665302375e+02,2.500144300144300225e-01,2.500144300144300225e-01,2.500144300144300225e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.505394190871369275e+00,3.061107607274561246e+02,3.061107607274560678e+02,3.061107607274561815e+02,2.494227994227994905e-01,2.494227994227994349e-01,2.494227994227995460e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.524979253112033195e+00,3.061549110529544464e+02,3.061549110529543896e+02,3.061549110529545032e+02,2.451659451659451705e-01,2.451659451659451705e-01,2.451659451659451705e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.545228215767634694e+00,3.062004986776532860e+02,3.062004986776532860e+02,3.062004986776532860e+02,2.407647907647907648e-01,2.407647907647907648e-01,2.407647907647907648e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.564813278008298614e+00,3.062445341787210396e+02,3.062445341787209827e+02,3.062445341787210964e+02,2.365079365079365281e-01,2.365079365079365004e-01,2.365079365079365559e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.585062240663900557e+00,3.062900031889707293e+02,3.062900031889706725e+02,3.062900031889707861e+02,2.321067821067821224e-01,2.321067821067820947e-01,2.321067821067821502e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.604647302904564476e+00,3.063339240638264869e+02,3.063339240638264869e+02,3.063339240638264869e+02,2.278499278499279135e-01,2.278499278499278580e-01,2.278499278499279690e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.624896265560165975e+00,3.063792746646736873e+02,3.063792746646736305e+02,3.063792746646737442e+02,2.234487734487733968e-01,2.234487734487733412e-01,2.234487734487734523e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.644481327800829895e+00,3.064230811117458870e+02,3.064230811117458870e+02,3.064230811117458870e+02,2.191919191919191878e-01,2.191919191919191878e-01,2.191919191919191878e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.664730290456431394e+00,3.064683135084524679e+02,3.064683135084524679e+02,3.064683135084524679e+02,2.147907647907647821e-01,2.147907647907647821e-01,2.147907647907647821e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.684315352697095314e+00,3.064944141050776238e+02,3.064944141050776238e+02,3.064944141050776238e+02,2.143434343434343081e-01,2.143434343434342804e-01,2.143434343434343359e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.704564315352697257e+00,3.065395518544882520e+02,3.065395518544881952e+02,3.065395518544883089e+02,2.099422799422799024e-01,2.099422799422798747e-01,2.099422799422799302e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.724149377593361177e+00,3.065831526081314564e+02,3.065831526081313996e+02,3.065831526081315133e+02,2.056854256854256935e-01,2.056854256854256935e-01,2.056854256854256935e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.744398340248962676e+00,3.066281725238076774e+02,3.066281725238076206e+02,3.066281725238077343e+02,2.012842712842712878e-01,2.012842712842712878e-01,2.012842712842712878e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.763983402469840644e+00,3.066383390603239718e+02,3.066383390603239718e+02,3.066383390603239718e+02,2.042424242424242808e-01,2.042424242424242531e-01,2.042424242424243086e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.784232365145228094e+00,3.066324837104863832e+02,3.066324837104863832e+02,3.066324837104863832e+02,2.108441558441558339e-01,2.108441558441558339e-01,2.108441558441558339e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.803817427366106507e+00,3.066268277493981600e+02,3.066268277493981600e+02,3.066268277493981600e+02,2.172294372294372167e-01,2.172294372294372167e-01,2.172294372294372167e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.824066390041493957e+00,3.066209876956409062e+02,3.066209876956409062e+02,3.066209876956409062e+02,2.238311688311687697e-01,2.238311688311687142e-01,2.238311688311688252e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.843651452262371926e+00,3.066153465089338965e+02,3.066153465089338965e+02,3.066153465089338965e+02,2.302164502164502635e-01,2.302164502164502080e-01,2.302164502164503190e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.863900414937759376e+00,3.066095217095860335e+02,3.066095217095860335e+02,3.066095217095860335e+02,2.368181818181818166e-01,2.368181818181818166e-01,2.368181818181818166e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.883485477158637345e+00,3.066038952570146989e+02,3.066038952570146421e+02,3.066038952570147558e+02,2.432034632034631993e-01,2.432034632034631993e-01,2.432034632034631993e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.903734439834024794e+00,3.065980856705273823e+02,3.065980856705273254e+02,3.065980856705274391e+02,2.498051948051948634e-01,2.498051948051948079e-01,2.498051948051949189e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.923319502054903207e+00,3.066058055385203147e+02,3.066058055385203147e+02,3.066058055385203147e+02,2.533044733044733099e-01,2.533044733044733099e-01,2.533044733044733099e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.943568464730290657e+00,3.066507953575351735e+02,3.066507953575351166e+02,3.066507953575352303e+02,2.489033189033189319e-01,2.489033189033189042e-01,2.489033189033189597e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.963153526951168626e+00,3.066942531560770817e+02,3.066942531560770249e+02,3.066942531560771386e+02,2.446464646464646120e-01,2.446464646464645842e-01,2.446464646464646397e-01,3.131499999999999773e+02,2.000000000000000111e-01
3.983402489626556076e+00,3.067391253998692378e+02,3.067391253998692378e+02,3.067391253998692378e+02,2.402453102453102063e-01,2.402453102453101785e-01,2.402453102453102340e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.002987551847434489e+00,3.067824695778631963e+02,3.067824695778631963e+02,3.067824695778631963e+02,2.359884559884559974e-01,2.359884559884559974e-01,2.359884559884559974e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.023236514522821494e+00,3.068156765421362593e+02,3.068156765421362593e+02,3.068156765421362593e+02,2.340873015873015661e-01,2.340873015873015384e-01,2.340873015873015939e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.042821576743699907e+00,3.068528789791714644e+02,3.068528789791714644e+02,3.068528789791714644e+02,2.311399711399711177e-01,2.311399711399710899e-01,2.311399711399711454e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.063070539419086913e+00,3.068975401037946540e+02,3.068975401037946540e+02,3.068975401037946540e+02,2.267388167388167119e-01,2.267388167388166842e-01,2.267388167388167397e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.082655601639965326e+00,3.069406802643522383e+02,3.069406802643522383e+02,3.069406802643522383e+02,2.224819624819624753e-01,2.224819624819624753e-01,2.224819624819624753e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.102904564315352332e+00,3.069852243913255165e+02,3.069852243913255165e+02,3.069852243913255165e+02,2.180808080808080696e-01,2.180808080808080696e-01,2.180808080808080696e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.122489626536230745e+00,3.070282514902351636e+02,3.070282514902351636e+02,3.070282514902351636e+02,2.138239538239538606e-01,2.138239538239538329e-01,2.138239538239538884e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.142738589211618638e+00,3.070726788261983415e+02,3.070726788261983415e+02,3.070726788261983415e+02,2.094227994227994549e-01,2.094227994227994272e-01,2.094227994227994827e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.162323651432496163e+00,3.071155930634160995e+02,3.071155930634160995e+02,3.071155930634160995e+02,2.051659451659451350e-01,2.051659451659451072e-01,2.051659451659451627e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.182572614107884057e+00,3.071599038151961736e+02,3.071599038151961736e+02,3.071599038151961736e+02,2.007647907647907293e-01,2.007647907647907015e-01,2.007647907647907570e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.202157676328761582e+00,3.071627245599127605e+02,3.071627245599127605e+02,3.071627245599127605e+02,2.051659451659451350e-01,2.051659451659451072e-01,2.051659451659451627e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.222406639004149476e+00,3.071561705869115144e+02,3.071561705869115144e+02,3.071561705869115144e+02,2.117676767676767990e-01,2.117676767676767713e-01,2.117676767676768268e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.241991701225027889e+00,3.071498398350044567e+02,3.071498398350043999e+02,3.071498398350045136e+02,2.181529581529581818e-01,2.181529581529581541e-01,2.181529581529582096e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.262240663900414894e+00,3.071433030708231513e+02,3.071433030708231513e+02,3.071433030708231513e+02,2.247546897546897349e-01,2.247546897546897071e-01,2.247546897546897626e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.281825726121293307e+00,3.071369889405783056e+02,3.071369889405783056e+02,3.071369889405783056e+02,2.311399711399711177e-01,2.311399711399710899e-01,2.311399711399711454e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.302074688796680313e+00,3.071304693378787647e+02,3.071304693378787078e+02,3.071304693378788215e+02,2.377417027417027817e-01,2.377417027417027540e-01,2.377417027417028095e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.321659751017558726e+00,3.071241717835783334e+02,3.071241717835783334e+02,3.071241717835783334e+02,2.441269841269841645e-01,2.441269841269841367e-01,2.441269841269841923e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.341908713692945732e+00,3.071176692951633527e+02,3.071176692951633527e+02,3.071176692951633527e+02,2.507287157287157453e-01,2.507287157287157453e-01,2.507287157287157453e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.361493775913824145e+00,3.071313839462254123e+02,3.071313839462254123e+02,3.071313839462254123e+02,2.527849927849927791e-01,2.527849927849927791e-01,2.527849927849927791e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.381742738589212038e+00,3.071580901340491891e+02,3.071580901340491891e+02,3.071580901340491891e+02,2.521933621933621361e-01,2.521933621933620806e-01,2.521933621933621916e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.401327800829875514e+00,3.072008940532733163e+02,3.072008940532733163e+02,3.072008940532733163e+02,2.479365079365079272e-01,2.479365079365079272e-01,2.479365079365079272e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.421576763485477457e+00,3.072450908487329002e+02,3.072450908487329002e+02,3.072450908487329002e+02,2.435353535353535215e-01,2.435353535353535215e-01,2.435353535353535215e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.441161825726140933e+00,3.072877823025385737e+02,3.072877823025385737e+02,3.072877823025385737e+02,2.392784992784992848e-01,2.392784992784992848e-01,2.392784992784992848e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.461410788381742876e+00,3.073318629237003847e+02,3.073318629237003847e+02,3.073318629237003847e+02,2.348773448773448791e-01,2.348773448773448791e-01,2.348773448773448791e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.480995850622406351e+00,3.073744421125671238e+02,3.073744421125670669e+02,3.073744421125671806e+02,2.306204906204905591e-01,2.306204906204905036e-01,2.306204906204906147e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.501244813278008294e+00,3.074184067667944760e+02,3.074184067667944760e+02,3.074184067667944760e+02,2.262193362193362645e-01,2.262193362193362089e-01,2.262193362193363200e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.520829875518671770e+00,3.074608738913709090e+02,3.074608738913709090e+02,3.074608738913709090e+02,2.219624819624819445e-01,2.219624819624819168e-01,2.219624819624819723e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.541078838174273713e+00,3.075019727861997580e+02,3.075019727861997580e+02,3.075019727861997580e+02,2.181565656565656319e-01,2.181565656565656042e-01,2.181565656565656597e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.560663900414938077e+00,3.075294957914262000e+02,3.075294957914261431e+02,3.075294957914262568e+02,2.171139971139970926e-01,2.171139971139970648e-01,2.171139971139971203e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.580912863070539132e+00,3.075732527104403857e+02,3.075732527104403857e+02,3.075732527104403857e+02,2.127128427128426869e-01,2.127128427128426591e-01,2.127128427128427146e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.600497925311203495e+00,3.076155190913901265e+02,3.076155190913900697e+02,3.076155190913901833e+02,2.084559884559884502e-01,2.084559884559884502e-01,2.084559884559884502e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.620746887947019488e+00,3.076591606241278782e+02,3.076591606241278782e+02,3.076591606241278782e+02,2.040548340548340445e-01,2.040548340548340445e-01,2.040548340548340445e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.640331950207468914e+00,3.077013155026338609e+02,3.077013155026338609e+02,3.077013155026338609e+02,1.997979797979798355e-01,1.997979797979798078e-01,1.997979797979798633e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.660580912843284906e+00,3.076940402511672801e+02,3.076940402511672801e+02,3.076940402511672801e+02,2.063997113997113886e-01,2.063997113997113886e-01,2.063997113997113886e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.680165975103734333e+00,3.076870128354185567e+02,3.076870128354185567e+02,3.076870128354185567e+02,2.127849927849927714e-01,2.127849927849927714e-01,2.127849927849927714e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.700414937739550325e+00,3.076797567869808177e+02,3.076797567869807608e+02,3.076797567869808745e+02,2.193867243867244077e-01,2.193867243867243799e-01,2.193867243867244354e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.719999999999999751e+00,3.076727479188070902e+02,3.076727479188070902e+02,3.076727479188070902e+02,2.257720057720057905e-01,2.257720057720057627e-01,2.257720057720058182e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.740248962635815744e+00,3.076655110200495642e+02,3.076655110200495642e+02,3.076655110200495642e+02,2.323737373737373713e-01,2.323737373737373713e-01,2.323737373737373713e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.759834024896265170e+00,3.076585206479299472e+02,3.076585206479298904e+02,3.076585206479300041e+02,2.387590187590187540e-01,2.387590187590187540e-01,2.387590187590187540e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.780082987532081162e+00,3.076513028456663505e+02,3.076513028456663505e+02,3.076513028456663505e+02,2.453607503607503904e-01,2.453607503607503626e-01,2.453607503607504181e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.799668049792531477e+00,3.076443309182364487e+02,3.076443309182363919e+02,3.076443309182365056e+02,2.517460317460317731e-01,2.517460317460317731e-01,2.517460317460317731e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.819917012428346581e+00,3.076679544143015050e+02,3.076679544143015050e+02,3.076679544143015050e+02,2.516738816738816609e-01,2.516738816738816609e-01,2.516738816738816609e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.839502074688796895e+00,3.077100978738203594e+02,3.077100978738203594e+02,3.077100978738203594e+02,2.474170274170273687e-01,2.474170274170273132e-01,2.474170274170274242e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.859751037324612888e+00,3.077536124328685787e+02,3.077536124328685787e+02,3.077536124328685787e+02,2.430158730158730740e-01,2.430158730158730185e-01,2.430158730158731295e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.879336099585062314e+00,3.077956446118436702e+02,3.077956446118436702e+02,3.077956446118436702e+02,2.387590187590187540e-01,2.387590187590187540e-01,2.387590187590187540e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.899585062220878307e+00,3.078214546495839272e+02,3.078214546495839272e+02,3.078214546495839272e+02,2.381673881673881943e-01,2.381673881673881665e-01,2.381673881673882220e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.919170124481327733e+00,3.078633986271024696e+02,3.078633986271024696e+02,3.078633986271024696e+02,2.339105339105338743e-01,2.339105339105338466e-01,2.339105339105339021e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.939419087117143725e+00,3.079067071286692112e+02,3.079067071286692112e+02,3.079067071286692112e+02,2.295093795093794686e-01,2.295093795093794409e-01,2.295093795093794964e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.959004149377593151e+00,3.079485401870909413e+02,3.079485401870909413e+02,3.079485401870909413e+02,2.252525252525252597e-01,2.252525252525252597e-01,2.252525252525252597e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.979253112013409144e+00,3.079917341137293647e+02,3.079917341137293079e+02,3.079917341137294216e+02,2.208513708513708540e-01,2.208513708513708540e-01,2.208513708513708540e-01,3.131499999999999773e+02,2.000000000000000111e-01
4.998838174273858570e+00,3.080334564547478635e+02,3.080334564547478067e+02,3.080334564547479204e+02,2.165945165945166173e-01,2.165945165945165896e-01,2.165945165945166451e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.019087136909674562e+00,3.080765360150631409e+02,3.080765360150630841e+02,3.080765360150631977e+02,2.121933621933622116e-01,2.121933621933621839e-01,2.121933621933622394e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.038672199170124877e+00,3.081181478405151211e+02,3.081181478405151211e+02,3.081181478405151211e+02,2.079365079365079194e-01,2.079365079365078917e-01,2.079365079365079472e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.058921161805939981e+00,3.081611132432589670e+02,3.081611132432589102e+02,3.081611132432590239e+02,2.035353535353535137e-01,2.035353535353534860e-01,2.035353535353535415e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.078506224066390295e+00,3.081850263872143501e+02,3.081850263872143501e+02,3.081850263872143501e+02,2.030880230880231507e-01,2.030880230880230952e-01,2.030880230880232062e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.098755186702206288e+00,3.082170692575787712e+02,3.082170692575787143e+02,3.082170692575788280e+02,2.010317460317460614e-01,2.010317460317460336e-01,2.010317460317460891e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.118340248962655714e+00,3.082093608915178606e+02,3.082093608915178038e+02,3.082093608915179175e+02,2.074170274170274442e-01,2.074170274170274164e-01,2.074170274170274719e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.138589211598471707e+00,3.082014017920689639e+02,3.082014017920689639e+02,3.082014017920689639e+02,2.140187590187590250e-01,2.140187590187590250e-01,2.140187590187590250e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.158174273858921133e+00,3.081937138744212348e+02,3.081937138744212348e+02,3.081937138744212348e+02,2.204040404040404078e-01,2.204040404040404078e-01,2.204040404040404078e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.178423236494737125e+00,3.081857758869161330e+02,3.081857758869161330e+02,3.081857758869161330e+02,2.270057720057720441e-01,2.270057720057720163e-01,2.270057720057720718e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.198008298755186551e+00,3.081781083603370917e+02,3.081781083603370917e+02,3.081781083603370917e+02,2.333910533910534268e-01,2.333910533910533991e-01,2.333910533910534546e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.218257261391002544e+00,3.081701914255784800e+02,3.081701914255784800e+02,3.081701914255784800e+02,2.399927849927849799e-01,2.399927849927849799e-01,2.399927849927849799e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.237842323651451970e+00,3.081625442329005296e+02,3.081625442329005296e+02,3.081625442329005296e+02,2.463780663780663904e-01,2.463780663780663904e-01,2.463780663780663904e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.258091286307053913e+00,3.081546482918745369e+02,3.081546482918745369e+02,3.081546482918745369e+02,2.529797979797980267e-01,2.529797979797979712e-01,2.529797979797980823e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.277676348547718277e+00,3.081870020221708160e+02,3.081870020221708160e+02,3.081870020221708160e+02,2.507070707070707116e-01,2.507070707070707116e-01,2.507070707070707116e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.297925311203319332e+00,3.082298745453841207e+02,3.082298745453841207e+02,3.082298745453841207e+02,2.463059163059162782e-01,2.463059163059162504e-01,2.463059163059163059e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.317510373443983696e+00,3.082712863053985188e+02,3.082712863053984620e+02,3.082712863053985757e+02,2.420490620490620415e-01,2.420490620490620415e-01,2.420490620490620415e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.337759336099584750e+00,3.083140450502797307e+02,3.083140450502797307e+02,3.083140450502797307e+02,2.376479076479076358e-01,2.376479076479076358e-01,2.376479076479076358e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.357344398340249114e+00,3.083553468636325761e+02,3.083553468636325761e+02,3.083553468636325761e+02,2.333910533910534268e-01,2.333910533910533991e-01,2.333910533910534546e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.377593360995851057e+00,3.083979920393276757e+02,3.083979920393276757e+02,3.083979920393276757e+02,2.289898989898990211e-01,2.289898989898989934e-01,2.289898989898990489e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.397178423236514533e+00,3.084391841083727854e+02,3.084391841083727854e+02,3.084391841083727854e+02,2.247330447330447012e-01,2.247330447330446734e-01,2.247330447330447289e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.417427385892116476e+00,3.084657702807940609e+02,3.084657702807940041e+02,3.084657702807941178e+02,2.237842712842712800e-01,2.237842712842712800e-01,2.237842712842712800e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.437012448132779951e+00,3.085052257273142118e+02,3.085052257273142118e+02,3.085052257273142118e+02,2.198845598845598492e-01,2.198845598845598215e-01,2.198845598845598770e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.457261410788381895e+00,3.085476681803933729e+02,3.085476681803933161e+02,3.085476681803934298e+02,2.154834054834054435e-01,2.154834054834054158e-01,2.154834054834054713e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.476846473029045370e+00,3.085886643549081896e+02,3.085886643549081896e+02,3.085886643549081896e+02,2.112265512265512346e-01,2.112265512265512346e-01,2.112265512265512346e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.497095435684647313e+00,3.086309938229339878e+02,3.086309938229339878e+02,3.086309938229339878e+02,2.068253968253968289e-01,2.068253968253968289e-01,2.068253968253968289e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.516680497925310789e+00,3.086718808182949374e+02,3.086718808182949374e+02,3.086718808182949374e+02,2.025685425685425922e-01,2.025685425685425645e-01,2.025685425685426200e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.536929460580912732e+00,3.086966007356942896e+02,3.086966007356942896e+02,3.086966007356942896e+02,2.019552669552669155e-01,2.019552669552668878e-01,2.019552669552669433e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.556514522801791145e+00,3.086882650003632875e+02,3.086882650003632875e+02,3.086882650003632875e+02,2.083405483405483261e-01,2.083405483405482983e-01,2.083405483405483538e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.576763485477178151e+00,3.086796581782493263e+02,3.086796581782493263e+02,3.086796581782493263e+02,2.149422799422799624e-01,2.149422799422799346e-01,2.149422799422799901e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.596348547698056564e+00,3.086713446586307441e+02,3.086713446586307441e+02,3.086713446586307441e+02,2.213275613275613452e-01,2.213275613275613174e-01,2.213275613275613729e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.616597510373443569e+00,3.086627607728257203e+02,3.086627607728257203e+02,3.086627607728257203e+02,2.279292929292928982e-01,2.279292929292928704e-01,2.279292929292929260e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.636182572594321982e+00,3.086544694060756342e+02,3.086544694060756342e+02,3.086544694060756342e+02,2.343145743145742810e-01,2.343145743145742532e-01,2.343145743145743087e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.656431535269709876e+00,3.086459083917069961e+02,3.086459083917069393e+02,3.086459083917070529e+02,2.409163059163059450e-01,2.409163059163059173e-01,2.409163059163059728e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.676016597490587401e+00,3.086376391151785015e+02,3.086376391151785015e+02,3.086376391151785015e+02,2.473015873015873278e-01,2.473015873015873001e-01,2.473015873015873556e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.696265560165975295e+00,3.086291009075773673e+02,3.086291009075773673e+02,3.086291009075773673e+02,2.539033189033189086e-01,2.539033189033189086e-01,2.539033189033189086e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.715850622386852820e+00,3.086674934945671680e+02,3.086674934945671112e+02,3.086674934945672248e+02,2.501875901875902364e-01,2.501875901875901809e-01,2.501875901875902919e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.736099585062240713e+00,3.087097161351753130e+02,3.087097161351752561e+02,3.087097161351753698e+02,2.457864357864357197e-01,2.457864357864356641e-01,2.457864357864357752e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.755684647283119126e+00,3.087461000854010535e+02,3.087461000854009967e+02,3.087461000854011104e+02,2.424819624819624930e-01,2.424819624819624930e-01,2.424819624819624930e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.775933609958506132e+00,3.087750298824843753e+02,3.087750298824843185e+02,3.087750298824844322e+02,2.409379509379509787e-01,2.409379509379509510e-01,2.409379509379510065e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.795518672179384545e+00,3.088157279432161886e+02,3.088157279432161317e+02,3.088157279432162454e+02,2.366810966810966588e-01,2.366810966810966310e-01,2.366810966810966865e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.815767634854771551e+00,3.088577494784582314e+02,3.088577494784581745e+02,3.088577494784582882e+02,2.322799422799422531e-01,2.322799422799422253e-01,2.322799422799422808e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.835352697075649964e+00,3.088983389150043877e+02,3.088983389150043308e+02,3.088983389150044445e+02,2.280230880230880164e-01,2.280230880230880164e-01,2.280230880230880164e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.855601659751036969e+00,3.089402482487689667e+02,3.089402482487689099e+02,3.089402482487690236e+02,2.236219336219336107e-01,2.236219336219336107e-01,2.236219336219336107e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.875186721971915382e+00,3.089807292642583434e+02,3.089807292642582865e+02,3.089807292642584002e+02,2.193650793650794018e-01,2.193650793650793740e-01,2.193650793650794295e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.895435684647303276e+00,3.090225266066155427e+02,3.090225266066154859e+02,3.090225266066155996e+02,2.149639249639249960e-01,2.149639249639249683e-01,2.149639249639250238e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.915020746868180801e+00,3.090628994042838258e+02,3.090628994042837689e+02,3.090628994042838826e+02,2.107070707070706761e-01,2.107070707070706483e-01,2.107070707070707039e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.935269709543568695e+00,3.090974356408018480e+02,3.090974356408017911e+02,3.090974356408019048e+02,2.078535353535353458e-01,2.078535353535353458e-01,2.078535353535353458e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.954854771764446220e+00,3.091272709112005828e+02,3.091272709112005259e+02,3.091272709112006396e+02,2.058585858585857964e-01,2.058585858585857409e-01,2.058585858585858519e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.975103734439834113e+00,3.091688688414851072e+02,3.091688688414850503e+02,3.091688688414851640e+02,2.014574314574315017e-01,2.014574314574314462e-01,2.014574314574315572e-01,3.131499999999999773e+02,2.000000000000000111e-01
5.994688796660712526e+00,3.091823905475575884e+02,3.091823905475575316e+02,3.091823905475576453e+02,2.029725829725829989e-01,2.029725829725829711e-01,2.029725829725830266e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.014937759336099532e+00,3.091731122522069199e+02,3.091731122522068631e+02,3.091731122522069768e+02,2.095743145743145519e-01,2.095743145743145242e-01,2.095743145743145797e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.034522821556977945e+00,3.091641501992612007e+02,3.091641501992611438e+02,3.091641501992612575e+02,2.159595959595959347e-01,2.159595959595959069e-01,2.159595959595959624e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.054771784232364951e+00,3.091548967481721775e+02,3.091548967481721206e+02,3.091548967481722343e+02,2.225613275613275988e-01,2.225613275613275710e-01,2.225613275613276265e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.074356846453243364e+00,3.091459586905730248e+02,3.091459586905729680e+02,3.091459586905730816e+02,2.289466089466089815e-01,2.289466089466089538e-01,2.289466089466090093e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.094605809128630369e+00,3.091367300128495685e+02,3.091367300128495117e+02,3.091367300128496254e+02,2.355483405483405346e-01,2.355483405483405346e-01,2.355483405483405346e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.114190871349508782e+00,3.091278158821350530e+02,3.091278158821349962e+02,3.091278158821351099e+02,2.419336219336219174e-01,2.419336219336218896e-01,2.419336219336219451e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.134439834024896676e+00,3.091186119071070380e+02,3.091186119071069811e+02,3.091186119071070948e+02,2.485353535353535537e-01,2.485353535353535259e-01,2.485353535353535814e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.154024896245774201e+00,3.091163880225675484e+02,3.091163880225674916e+02,3.091163880225676053e+02,2.534776334776334683e-01,2.534776334776334683e-01,2.534776334776334683e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.174273858921162095e+00,3.091580007718921479e+02,3.091580007718920911e+02,3.091580007718922047e+02,2.490764790764790348e-01,2.490764790764790071e-01,2.490764790764790626e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.193858921161825570e+00,3.091981951969797251e+02,3.091981951969796683e+02,3.091981951969797819e+02,2.448196248196248259e-01,2.448196248196248259e-01,2.448196248196248259e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.214107883817427513e+00,3.092396965126040413e+02,3.092396965126039845e+02,3.092396965126040982e+02,2.404184704184704202e-01,2.404184704184704202e-01,2.404184704184704202e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.233692946058090989e+00,3.092797832594252441e+02,3.092797832594251872e+02,3.092797832594253009e+02,2.361616161616161835e-01,2.361616161616161558e-01,2.361616161616162113e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.253941908713692932e+00,3.093211733518011215e+02,3.093211733518010647e+02,3.093211733518011783e+02,2.317604617604617778e-01,2.317604617604617501e-01,2.317604617604618056e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.273526970954356408e+00,3.093611526239550358e+02,3.093611526239549789e+02,3.093611526239550926e+02,2.275036075036074856e-01,2.275036075036074579e-01,2.275036075036075134e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.293775933609958351e+00,3.093848454408152975e+02,3.093848454408152406e+02,3.093848454408153543e+02,2.269119769119769259e-01,2.269119769119768981e-01,2.269119769119769536e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.313360995850622714e+00,3.094247406651725782e+02,3.094247406651725214e+02,3.094247406651726351e+02,2.226551226551226059e-01,2.226551226551225504e-01,2.226551226551226614e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.333609958506223769e+00,3.094659329303968320e+02,3.094659329303967752e+02,3.094659329303968889e+02,2.182539682539683112e-01,2.182539682539682557e-01,2.182539682539683668e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.353195020746888133e+00,3.095057210434019339e+02,3.095057210434018771e+02,3.095057210434019908e+02,2.139971139971139913e-01,2.139971139971139913e-01,2.139971139971139913e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.373443983402489188e+00,3.095468026716391705e+02,3.095468026716391137e+02,3.095468026716392274e+02,2.095959595959595856e-01,2.095959595959595856e-01,2.095959595959595856e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.393029045643153552e+00,3.095864838771404948e+02,3.095864838771404379e+02,3.095864838771405516e+02,2.053391053391053489e-01,2.053391053391053489e-01,2.053391053391053489e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.413278008278969544e+00,3.096274550791928846e+02,3.096274550791928277e+02,3.096274550791929414e+02,2.009379509379509432e-01,2.009379509379509432e-01,2.009379509379509432e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.432863070539418970e+00,3.096337096190359262e+02,3.096337096190358693e+02,3.096337096190359830e+02,2.038961038961039640e-01,2.038961038961039085e-01,2.038961038961040195e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.453112033175234963e+00,3.096238152046189498e+02,3.096238152046188929e+02,3.096238152046190066e+02,2.104978354978354893e-01,2.104978354978354893e-01,2.104978354978354893e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.472697095435684389e+00,3.096142580886570386e+02,3.096142580886569817e+02,3.096142580886570954e+02,2.168831168831168721e-01,2.168831168831168721e-01,2.168831168831168721e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.492946058071500381e+00,3.096043902840838200e+02,3.096043902840837632e+02,3.096043902840838768e+02,2.234848484848484529e-01,2.234848484848484251e-01,2.234848484848484806e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.512531120331949808e+00,3.095948588684236711e+02,3.095948588684236142e+02,3.095948588684237279e+02,2.298701298701298357e-01,2.298701298701298079e-01,2.298701298701298634e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.532780082967765800e+00,3.095850175971449971e+02,3.095850175971449403e+02,3.095850175971450540e+02,2.364718614718614720e-01,2.364718614718614720e-01,2.364718614718614720e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.552365145228216115e+00,3.095755118078668033e+02,3.095755118078667465e+02,3.095755118078668602e+02,2.428571428571428548e-01,2.428571428571428548e-01,2.428571428571428548e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.572614107864031219e+00,3.095656969935804455e+02,3.095656969935803886e+02,3.095656969935805023e+02,2.494588744588744356e-01,2.494588744588744078e-01,2.494588744588744633e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.592199170124481533e+00,3.095695483335779272e+02,3.095695483335778704e+02,3.095695483335779841e+02,2.529581529581528820e-01,2.529581529581528265e-01,2.529581529581529376e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.612448132760297526e+00,3.096105426985760118e+02,3.096105426985759550e+02,3.096105426985760687e+02,2.485569985569985874e-01,2.485569985569985596e-01,2.485569985569986151e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.632033195020746952e+00,3.096325450625268445e+02,3.096325450625267877e+02,3.096325450625269013e+02,2.481096681096681411e-01,2.481096681096681134e-01,2.481096681096681689e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.652282157656562944e+00,3.096734532469378678e+02,3.096734532469378109e+02,3.096734532469379246e+02,2.437085137085137354e-01,2.437085137085137077e-01,2.437085137085137632e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.671867219917012370e+00,3.097129668557396371e+02,3.097129668557395803e+02,3.097129668557396940e+02,2.394516594516594155e-01,2.394516594516593877e-01,2.394516594516594432e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.692116182552828363e+00,3.097537649454184248e+02,3.097537649454183679e+02,3.097537649454184816e+02,2.350505050505050098e-01,2.350505050505049820e-01,2.350505050505050375e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.711701244813277789e+00,3.097931721712961917e+02,3.097931721712961348e+02,3.097931721712962485e+02,2.307936507936508008e-01,2.307936507936508008e-01,2.307936507936508008e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.731950207449093782e+00,3.098338603772568263e+02,3.098338603772567694e+02,3.098338603772568831e+02,2.263924963924963951e-01,2.263924963924963951e-01,2.263924963924963951e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.751535269709543208e+00,3.098731614243433228e+02,3.098731614243432659e+02,3.098731614243433796e+02,2.221356421356421584e-01,2.221356421356421307e-01,2.221356421356421862e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.771784232345359200e+00,3.099137399576767393e+02,3.099137399576766825e+02,3.099137399576767962e+02,2.177344877344877527e-01,2.177344877344877250e-01,2.177344877344877805e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.791369294605809515e+00,3.099529350301778550e+02,3.099529350301777981e+02,3.099529350301779118e+02,2.134776334776335438e-01,2.134776334776334883e-01,2.134776334776335993e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.811618257241624619e+00,3.099758115811565062e+02,3.099758115811564494e+02,3.099758115811565631e+02,2.128860028860028730e-01,2.128860028860028730e-01,2.128860028860028730e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.831203319502074933e+00,3.100149242479953955e+02,3.100149242479953386e+02,3.100149242479954523e+02,2.086291486291486641e-01,2.086291486291486363e-01,2.086291486291486919e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.851452282137890926e+00,3.100553082029786651e+02,3.100553082029786083e+02,3.100553082029787220e+02,2.042279942279942584e-01,2.042279942279942306e-01,2.042279942279942861e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.871037344398340352e+00,3.100943152586714859e+02,3.100943152586714291e+02,3.100943152586715428e+02,1.999711399711399384e-01,1.999711399711399107e-01,1.999711399711399662e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.891286307034156344e+00,3.100837892671090685e+02,3.100837892671090117e+02,3.100837892671091254e+02,2.065728715728716025e-01,2.065728715728715748e-01,2.065728715728716303e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.910871369294605771e+00,3.100736221655085956e+02,3.100736221655085387e+02,3.100736221655086524e+02,2.129581529581529853e-01,2.129581529581529575e-01,2.129581529581530130e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.931120331930421763e+00,3.100631246084521422e+02,3.100631246084520853e+02,3.100631246084521990e+02,2.195598845598845383e-01,2.195598845598845106e-01,2.195598845598845661e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.950705394190871189e+00,3.100529849691210984e+02,3.100529849691210416e+02,3.100529849691211552e+02,2.259451659451659211e-01,2.259451659451658934e-01,2.259451659451659489e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.970954356826687182e+00,3.100425157641003011e+02,3.100425157641002443e+02,3.100425157641003580e+02,2.325468975468975852e-01,2.325468975468975574e-01,2.325468975468976129e-01,3.131499999999999773e+02,2.000000000000000111e-01
6.990539419087136608e+00,3.100324035074031599e+02,3.100324035074031030e+02,3.100324035074032167e+02,2.389321789321789680e-01,2.389321789321789402e-01,2.389321789321789957e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.010788381722952600e+00,3.100219625722172623e+02,3.100219625722172054e+02,3.100219625722173191e+02,2.455339105339105210e-01,2.455339105339105210e-01,2.455339105339105210e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.030373443983402915e+00,3.100118776187782146e+02,3.100118776187781577e+02,3.100118776187782714e+02,2.519191919191919316e-01,2.519191919191919316e-01,2.519191919191919316e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.050622406639003970e+00,3.100322868689412985e+02,3.100322868689412417e+02,3.100322868689413554e+02,2.518470418470419303e-01,2.518470418470418748e-01,2.518470418470419858e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.070207468879668333e+00,3.100713245167893319e+02,3.100713245167892751e+02,3.100713245167893888e+02,2.475901875901875826e-01,2.475901875901875826e-01,2.475901875901875826e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.090456431535269388e+00,3.101116309847106436e+02,3.101116309847105867e+02,3.101116309847107004e+02,2.431890331890331769e-01,2.431890331890331769e-01,2.431890331890331769e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.110041493775933752e+00,3.101505631665517058e+02,3.101505631665516489e+02,3.101505631665517626e+02,2.389321789321789680e-01,2.389321789321789402e-01,2.389321789321789957e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.130290456431535695e+00,3.101907606989124702e+02,3.101907606989124133e+02,3.101907606989125270e+02,2.345310245310245623e-01,2.345310245310245345e-01,2.345310245310245900e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.149875518672199171e+00,3.102207887860913615e+02,3.102207887860913047e+02,3.102207887860914184e+02,2.321789321789322069e-01,2.321789321789321792e-01,2.321789321789322347e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.170124481327801114e+00,3.102520998057835300e+02,3.102520998057834731e+02,3.102520998057835868e+02,2.296825396825396826e-01,2.296825396825396826e-01,2.296825396825396826e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.189709543568464589e+00,3.102908450749013127e+02,3.102908450749012559e+02,3.102908450749013696e+02,2.254256854256854736e-01,2.254256854256854181e-01,2.254256854256855291e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.209958506224066532e+00,3.103308495461830603e+02,3.103308495461830034e+02,3.103308495461831171e+02,2.210245310245309569e-01,2.210245310245309014e-01,2.210245310245310124e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.229543568464730008e+00,3.103694899171656516e+02,3.103694899171655948e+02,3.103694899171657084e+02,2.167676767676767480e-01,2.167676767676767202e-01,2.167676767676767757e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.249792531120331951e+00,3.104093860400910216e+02,3.104093860400909648e+02,3.104093860400910785e+02,2.123665223665223423e-01,2.123665223665223145e-01,2.123665223665223700e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.269377593360995427e+00,3.104479217175322106e+02,3.104479217175321537e+02,3.104479217175322674e+02,2.081096681096681056e-01,2.081096681096681056e-01,2.081096681096681056e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.289626556016597370e+00,3.104877097036567193e+02,3.104877097036566624e+02,3.104877097036567761e+02,2.037085137085136999e-01,2.037085137085136999e-01,2.037085137085136999e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.309211618257261733e+00,3.105261408922013970e+02,3.105261408922013402e+02,3.105261408922014539e+02,1.994516594516594910e-01,1.994516594516594632e-01,1.994516594516595187e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.329460580912862788e+00,3.105150202279000951e+02,3.105150202279000382e+02,3.105150202279001519e+02,2.060533910533910440e-01,2.060533910533910440e-01,2.060533910533910440e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.349045643133741201e+00,3.105042787900520125e+02,3.105042787900519556e+02,3.105042787900520693e+02,2.124386724386724268e-01,2.124386724386724268e-01,2.124386724386724268e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.369294605809128207e+00,3.104931882919499913e+02,3.104931882919499344e+02,3.104931882919500481e+02,2.190404040404039798e-01,2.190404040404039243e-01,2.190404040404040353e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.388879668030006620e+00,3.104824759885294725e+02,3.104824759885294156e+02,3.104824759885295293e+02,2.254256854256854736e-01,2.254256854256854181e-01,2.254256854256855291e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.409128630705394514e+00,3.104714155684641241e+02,3.104714155684640673e+02,3.104714155684641810e+02,2.320274170274170267e-01,2.320274170274170267e-01,2.320274170274170267e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.428713692926272039e+00,3.104607323143403619e+02,3.104607323143403050e+02,3.104607323143404187e+02,2.384126984126984095e-01,2.384126984126984095e-01,2.384126984126984095e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.448962655601659932e+00,3.104497018844405147e+02,3.104497018844404579e+02,3.104497018844405716e+02,2.450144300144300735e-01,2.450144300144300180e-01,2.450144300144301290e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.468547717822537457e+00,3.104390475947643040e+02,3.104390475947642472e+02,3.104390475947643608e+02,2.513997113997113453e-01,2.513997113997112898e-01,2.513997113997114008e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.488796680497925351e+00,3.104588690180320896e+02,3.104588690180320327e+02,3.104588690180321464e+02,2.513275613275613440e-01,2.513275613275613440e-01,2.513275613275613440e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.508381742718803764e+00,3.104797537683349447e+02,3.104797537683348878e+02,3.104797537683350015e+02,2.508802308802308700e-01,2.508802308802308700e-01,2.508802308802308700e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.528630705394190770e+00,3.105194978430861283e+02,3.105194978430860715e+02,3.105194978430861852e+02,2.464790764790764921e-01,2.464790764790764921e-01,2.464790764790764921e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.548215767615069183e+00,3.105578866016346637e+02,3.105578866016346069e+02,3.105578866016347206e+02,2.422222222222222832e-01,2.422222222222222276e-01,2.422222222222223387e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.568464730290456188e+00,3.105975228372526544e+02,3.105975228372525976e+02,3.105975228372527113e+02,2.378210678210677664e-01,2.378210678210677109e-01,2.378210678210678219e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.588049792511334601e+00,3.106358073948455853e+02,3.106358073948455285e+02,3.106358073948456422e+02,2.335642135642135575e-01,2.335642135642135575e-01,2.335642135642135575e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.608298755186721607e+00,3.106753360030047588e+02,3.106753360030047020e+02,3.106753360030048157e+02,2.291630591630591518e-01,2.291630591630591518e-01,2.291630591630591518e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.627883817407600020e+00,3.107135165643978780e+02,3.107135165643978212e+02,3.107135165643979349e+02,2.249062049062049151e-01,2.249062049062049151e-01,2.249062049062049151e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.648132780082987914e+00,3.107529377568165501e+02,3.107529377568164932e+02,3.107529377568166069e+02,2.205050505050505094e-01,2.205050505050505094e-01,2.205050505050505094e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.667717842303865439e+00,3.107910145268069755e+02,3.107910145268069186e+02,3.107910145268070323e+02,2.162481962481961895e-01,2.162481962481961340e-01,2.162481962481962450e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.687966804979253332e+00,3.108127456366379420e+02,3.108127456366378851e+02,3.108127456366379988e+02,2.156565656565656575e-01,2.156565656565656575e-01,2.156565656565656575e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.707551867200130857e+00,3.108507423613102674e+02,3.108507423613102105e+02,3.108507423613103242e+02,2.113997113997114208e-01,2.113997113997113930e-01,2.113997113997114485e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.727800829875518751e+00,3.108899736727598224e+02,3.108899736727597656e+02,3.108899736727598793e+02,2.069985569985570151e-01,2.069985569985569873e-01,2.069985569985570428e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.747385892096397164e+00,3.109278669691379946e+02,3.109278669691379378e+02,3.109278669691380514e+02,2.027417027417027229e-01,2.027417027417026951e-01,2.027417027417027506e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.767634854771784170e+00,3.109494947479745406e+02,3.109494947479744837e+02,3.109494947479745974e+02,2.021284271284271294e-01,2.021284271284271294e-01,2.021284271284271294e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.787219916992662583e+00,3.109381722319329810e+02,3.109381722319329242e+02,3.109381722319330379e+02,2.085137085137085122e-01,2.085137085137085122e-01,2.085137085137085122e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.807468879668049588e+00,3.109264818391549170e+02,3.109264818391548602e+02,3.109264818391549738e+02,2.151154401154400930e-01,2.151154401154400653e-01,2.151154401154401208e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.827053941888928001e+00,3.109151901622951186e+02,3.109151901622950618e+02,3.109151901622951755e+02,2.215007215007214758e-01,2.215007215007214481e-01,2.215007215007215036e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.847302904564315007e+00,3.109035316071644388e+02,3.109035316071643820e+02,3.109035316071644957e+02,2.281024531024531121e-01,2.281024531024531121e-01,2.281024531024531121e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.866887966785193420e+00,3.108922706786836443e+02,3.108922706786835874e+02,3.108922706786837011e+02,2.344877344877344949e-01,2.344877344877344949e-01,2.344877344877344949e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.887136929460581314e+00,3.108806438674763513e+02,3.108806438674762944e+02,3.108806438674764081e+02,2.410894660894660479e-01,2.410894660894660202e-01,2.410894660894660757e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.906721991681458839e+00,3.108694135968759156e+02,3.108694135968758587e+02,3.108694135968759724e+02,2.474747474747474585e-01,2.474747474747474307e-01,2.474747474747474862e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.926970954356846732e+00,3.108578184361823560e+02,3.108578184361822991e+02,3.108578184361824128e+02,2.540764790764790670e-01,2.540764790764790670e-01,2.540764790764790670e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.946556016577724257e+00,3.108932579842850146e+02,3.108932579842849577e+02,3.108932579842850714e+02,2.503607503607503393e-01,2.503607503607503393e-01,2.503607503607503393e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.966804979253112151e+00,3.109324304153812477e+02,3.109324304153811909e+02,3.109324304153813046e+02,2.459595959595959613e-01,2.459595959595959613e-01,2.459595959595959613e-01,3.131499999999999773e+02,2.000000000000000111e-01
7.986390041493775627e+00,3.109702668184095273e+02,3.109702668184094705e+02,3.109702668184095842e+02,2.417027417027417246e-01,2.417027417027416969e-01,2.417027417027417524e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.006639004149377570e+00,3.110093325376876692e+02,3.110093325376876123e+02,3.110093325376877260e+02,2.373015873015873189e-01,2.373015873015872912e-01,2.373015873015873467e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.026224066390041045e+00,3.110294745864077868e+02,3.110294745864077299e+02,3.110294745864078436e+02,2.368542568542568449e-01,2.368542568542568449e-01,2.368542568542568449e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.046473029045642988e+00,3.110684582071081650e+02,3.110684582071081081e+02,3.110684582071082218e+02,2.324531024531024392e-01,2.324531024531024392e-01,2.324531024531024392e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.066058091286306464e+00,3.111061121718713025e+02,3.111061121718712457e+02,3.111061121718713594e+02,2.281962481962482303e-01,2.281962481962482026e-01,2.281962481962482581e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.086307053941908407e+00,3.111449894559408449e+02,3.111449894559407880e+02,3.111449894559409017e+02,2.237950937950938246e-01,2.237950937950937969e-01,2.237950937950938524e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.105892116182571883e+00,3.111825406731111343e+02,3.111825406731110775e+02,3.111825406731111912e+02,2.195382395382395047e-01,2.195382395382394769e-01,2.195382395382395324e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.126141078838173826e+00,3.112213118324727930e+02,3.112213118324727361e+02,3.112213118324728498e+02,2.151370851370850990e-01,2.151370851370850712e-01,2.151370851370851267e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.145726141078837301e+00,3.112587605070366408e+02,3.112587605070365839e+02,3.112587605070366976e+02,2.108802308802308900e-01,2.108802308802308900e-01,2.108802308802308900e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.165975103734439244e+00,3.112974257536367304e+02,3.112974257536366736e+02,3.112974257536367872e+02,2.064790764790764843e-01,2.064790764790764843e-01,2.064790764790764843e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.185560165975104496e+00,3.113347720906015184e+02,3.113347720906014615e+02,3.113347720906015752e+02,2.022222222222222476e-01,2.022222222222222199e-01,2.022222222222222754e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.205809128610919601e+00,3.113557424272129310e+02,3.113557424272128742e+02,3.113557424272129879e+02,2.016305916305916324e-01,2.016305916305916324e-01,2.016305916305916324e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.225394190871369915e+00,3.113663520818711277e+02,3.113663520818710708e+02,3.113663520818711845e+02,2.031457431457431295e-01,2.031457431457431018e-01,2.031457431457431573e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.245643153507185019e+00,3.113540672300037500e+02,3.113540672300036931e+02,3.113540672300038068e+02,2.097474747474747658e-01,2.097474747474747381e-01,2.097474747474747936e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.265228215767635334e+00,3.113422014357722674e+02,3.113422014357722105e+02,3.113422014357723242e+02,2.161327561327561486e-01,2.161327561327561209e-01,2.161327561327561764e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.285477178403450438e+00,3.113299501784555332e+02,3.113299501784554764e+02,3.113299501784555900e+02,2.227344877344877017e-01,2.227344877344876739e-01,2.227344877344877294e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.305062240663900752e+00,3.113181168290370806e+02,3.113181168290370238e+02,3.113181168290371374e+02,2.291197691197690844e-01,2.291197691197690567e-01,2.291197691197691122e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.325311203299715856e+00,3.113058990666327759e+02,3.113058990666327190e+02,3.113058990666328327e+02,2.357215007215007485e-01,2.357215007215007208e-01,2.357215007215007763e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.344896265560166171e+00,3.112940980658191847e+02,3.112940980658191279e+02,3.112940980658192416e+02,2.421067821067821313e-01,2.421067821067821035e-01,2.421067821067821590e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.365145228195981275e+00,3.112819136990262905e+02,3.112819136990262336e+02,3.112819136990263473e+02,2.487085137085136843e-01,2.487085137085136566e-01,2.487085137085137121e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.384730290456431590e+00,3.112768113325760737e+02,3.112768113325760169e+02,3.112768113325761306e+02,2.536507936507936267e-01,2.536507936507936267e-01,2.536507936507936267e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.404979253092246694e+00,3.113154514849159114e+02,3.113154514849158545e+02,3.113154514849159682e+02,2.492496392496392488e-01,2.492496392496392488e-01,2.492496392496392488e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.424564315352697008e+00,3.113527735747269958e+02,3.113527735747269389e+02,3.113527735747270526e+02,2.449927849927849288e-01,2.449927849927848733e-01,2.449927849927849843e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.444813277988512112e+00,3.113913080765587438e+02,3.113913080765586869e+02,3.113913080765588006e+02,2.405916305916306341e-01,2.405916305916305786e-01,2.405916305916306897e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.464398340248962427e+00,3.114285280824365714e+02,3.114285280824365145e+02,3.114285280824366282e+02,2.363347763347763142e-01,2.363347763347762864e-01,2.363347763347763419e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.484647302884779307e+00,3.114669571457480970e+02,3.114669571457480401e+02,3.114669571457481538e+02,2.319336219336219085e-01,2.319336219336218807e-01,2.319336219336219362e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.504232365145227845e+00,3.115040752727369977e+02,3.115040752727369409e+02,3.115040752727370545e+02,2.276767676767676718e-01,2.276767676767676718e-01,2.276767676767676718e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.524481327781044726e+00,3.115423991095300380e+02,3.115423991095299812e+02,3.115423991095300948e+02,2.232756132756132661e-01,2.232756132756132661e-01,2.232756132756132661e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.544066390041493264e+00,3.115662185430898035e+02,3.115662185430897466e+02,3.115662185430898603e+02,2.218759018759018375e-01,2.218759018759018098e-01,2.218759018759018653e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.564315352677310145e+00,3.116000612846673903e+02,3.116000612846673334e+02,3.116000612846674471e+02,2.184271284271284141e-01,2.184271284271284141e-01,2.184271284271284141e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.583900414937758683e+00,3.116369999762236489e+02,3.116369999762235921e+02,3.116369999762237057e+02,2.141702741702742052e-01,2.141702741702741775e-01,2.141702741702742330e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.604149377573575563e+00,3.116751384820626640e+02,3.116751384820626072e+02,3.116751384820627209e+02,2.097691197691197995e-01,2.097691197691197718e-01,2.097691197691198273e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.623734439834024101e+00,3.117119758619738263e+02,3.117119758619737695e+02,3.117119758619738832e+02,2.055122655122654796e-01,2.055122655122654518e-01,2.055122655122655073e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.643983402469840982e+00,3.117500097277775808e+02,3.117500097277775239e+02,3.117500097277776376e+02,2.011111111111110739e-01,2.011111111111110461e-01,2.011111111111111016e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.663568464730291296e+00,3.117534263155450844e+02,3.117534263155450276e+02,3.117534263155451413e+02,2.040692640692640669e-01,2.040692640692640669e-01,2.040692640692640669e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.683817427366106401e+00,3.117406019610912153e+02,3.117406019610911585e+02,3.117406019610912722e+02,2.106709956709957310e-01,2.106709956709956755e-01,2.106709956709957865e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.703402489626556715e+00,3.117282151309648270e+02,3.117282151309647702e+02,3.117282151309648839e+02,2.170562770562770027e-01,2.170562770562769472e-01,2.170562770562770583e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.723651452262371819e+00,3.117154259769264399e+02,3.117154259769263831e+02,3.117154259769264968e+02,2.236580086580086668e-01,2.236580086580086668e-01,2.236580086580086668e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.743236514522822134e+00,3.117030731421765495e+02,3.117030731421764926e+02,3.117030731421766063e+02,2.300432900432900496e-01,2.300432900432900496e-01,2.300432900432900496e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.763485477158637238e+00,3.116903190834473207e+02,3.116903190834472639e+02,3.116903190834473776e+02,2.366450216450216026e-01,2.366450216450215471e-01,2.366450216450216582e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.783070539419087552e+00,3.116780001425881892e+02,3.116780001425881323e+02,3.116780001425882460e+02,2.430303030303030964e-01,2.430303030303030409e-01,2.430303030303031520e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.803319502054902657e+00,3.116652810744216140e+02,3.116652810744215572e+02,3.116652810744216708e+02,2.496320346320346217e-01,2.496320346320346217e-01,2.496320346320346217e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.822904564315352971e+00,3.116663274669467683e+02,3.116663274669467114e+02,3.116663274669468251e+02,2.531313131313131515e-01,2.531313131313131515e-01,2.531313131313131515e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.843153526970954914e+00,3.117044250508765799e+02,3.117044250508765231e+02,3.117044250508766368e+02,2.487301587301587180e-01,2.487301587301587180e-01,2.487301587301587180e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.862738589211618390e+00,3.117412228906971450e+02,3.117412228906970881e+02,3.117412228906972018e+02,2.444733044733044813e-01,2.444733044733044813e-01,2.444733044733044813e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.882987551867220333e+00,3.117764659174587791e+02,3.117764659174587223e+02,3.117764659174588360e+02,2.406673881673881688e-01,2.406673881673881688e-01,2.406673881673881688e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.902572614107883808e+00,3.117983312243040359e+02,3.117983312243039791e+02,3.117983312243040928e+02,2.396248196248196294e-01,2.396248196248196294e-01,2.396248196248196294e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.922821576763485751e+00,3.118362444748389635e+02,3.118362444748389066e+02,3.118362444748390203e+02,2.352236652236652237e-01,2.352236652236652237e-01,2.352236652236652237e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.942406639004149227e+00,3.118728642060858647e+02,3.118728642060858078e+02,3.118728642060859215e+02,2.309668109668109870e-01,2.309668109668109592e-01,2.309668109668110147e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.962655601659751170e+00,3.119106732735473315e+02,3.119106732735472747e+02,3.119106732735473884e+02,2.265656565656565813e-01,2.265656565656565535e-01,2.265656565656566090e-01,3.131499999999999773e+02,2.000000000000000111e-01
8.982240663900414646e+00,3.119471923402038556e+02,3.119471923402037987e+02,3.119471923402039124e+02,2.223088023088022891e-01,2.223088023088022613e-01,2.223088023088023168e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.002489626556016589e+00,3.119848974366177572e+02,3.119848974366177004e+02,3.119848974366178140e+02,2.179076479076478834e-01,2.179076479076478556e-01,2.179076479076479111e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.022074688796680064e+00,3.120213160437555189e+02,3.120213160437554620e+02,3.120213160437555757e+02,2.136507936507936467e-01,2.136507936507936467e-01,2.136507936507936467e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.042323651452282007e+00,3.120589173811419528e+02,3.120589173811418959e+02,3.120589173811420096e+02,2.092496392496392410e-01,2.092496392496392410e-01,2.092496392496392410e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.061908713692945483e+00,3.120908359234318823e+02,3.120908359234318254e+02,3.120908359234319391e+02,2.059451659451659311e-01,2.059451659451659034e-01,2.059451659451659589e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.082157676348547426e+00,3.121151540944246108e+02,3.121151540944245539e+02,3.121151540944246676e+02,2.044011544011543891e-01,2.044011544011543891e-01,2.044011544011543891e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.101742738589210902e+00,3.121513962310627903e+02,3.121513962310627335e+02,3.121513962310628472e+02,2.001443001443001524e-01,2.001443001443001524e-01,2.001443001443001524e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.121991701244812845e+00,3.121446733504718622e+02,3.121446733504718054e+02,3.121446733504719191e+02,2.053030303030302928e-01,2.053030303030302928e-01,2.053030303030302928e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.141576763465691258e+00,3.121317397722303895e+02,3.121317397722303326e+02,3.121317397722304463e+02,2.116883116883116756e-01,2.116883116883116756e-01,2.116883116883116756e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.161825726141078263e+00,3.121183861829992452e+02,3.121183861829991883e+02,3.121183861829993020e+02,2.182900432900432564e-01,2.182900432900432286e-01,2.182900432900432841e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.181410788361956676e+00,3.121054882384257212e+02,3.121054882384256643e+02,3.121054882384257780e+02,2.246753246753246391e-01,2.246753246753246114e-01,2.246753246753246669e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.201659751037343682e+00,3.120921714354165033e+02,3.120921714354164465e+02,3.120921714354165601e+02,2.312770562770562754e-01,2.312770562770562754e-01,2.312770562770562754e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.221244813258222095e+00,3.120793090173880842e+02,3.120793090173880273e+02,3.120793090173881410e+02,2.376623376623376582e-01,2.376623376623376582e-01,2.376623376623376582e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.241493775933609101e+00,3.120660288900380124e+02,3.120660288900379555e+02,3.120660288900380692e+02,2.442640692640692390e-01,2.442640692640692113e-01,2.442640692640692668e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.261078838154487514e+00,3.120532018918020185e+02,3.120532018918019617e+02,3.120532018918020754e+02,2.506493506493506218e-01,2.506493506493506218e-01,2.506493506493506218e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.281327800829876296e+00,3.120641181631204404e+02,3.120641181631203835e+02,3.120641181631204972e+02,2.520202020202020332e-01,2.520202020202020332e-01,2.520202020202020332e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.300912863050752932e+00,3.121004294690565644e+02,3.121004294690565075e+02,3.121004294690566212e+02,2.477633477633477965e-01,2.477633477633477688e-01,2.477633477633478243e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.321161825726141714e+00,3.121379199812581078e+02,3.121379199812580509e+02,3.121379199812581646e+02,2.433621933621933908e-01,2.433621933621933631e-01,2.433621933621934186e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.340746887947018351e+00,3.121741312522244698e+02,3.121741312522244129e+02,3.121741312522245266e+02,2.391053391053390709e-01,2.391053391053390431e-01,2.391053391053390986e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.360995850622407133e+00,3.122115184443282487e+02,3.122115184443281919e+02,3.122115184443283056e+02,2.347041847041846652e-01,2.347041847041846374e-01,2.347041847041846929e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.380580912843285546e+00,3.122476298853673597e+02,3.122476298853673029e+02,3.122476298853674166e+02,2.304473304473304562e-01,2.304473304473304562e-01,2.304473304473304562e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.400829875518672551e+00,3.122849139693591951e+02,3.122849139693591383e+02,3.122849139693592520e+02,2.260461760461760505e-01,2.260461760461760505e-01,2.260461760461760505e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.420414937739550965e+00,3.123033378902223376e+02,3.123033378902222807e+02,3.123033378902223944e+02,2.255988455988456043e-01,2.255988455988456043e-01,2.255988455988456043e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.440663900414937970e+00,3.123405437753625620e+02,3.123405437753625051e+02,3.123405437753626188e+02,2.211976911976911986e-01,2.211976911976911986e-01,2.211976911976911986e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.460248962635816383e+00,3.123764800345099957e+02,3.123764800345099388e+02,3.123764800345100525e+02,2.169408369408369619e-01,2.169408369408369341e-01,2.169408369408369897e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.480497925311203389e+00,3.124135831845463827e+02,3.124135831845463258e+02,3.124135831845464395e+02,2.125396825396825562e-01,2.125396825396825284e-01,2.125396825396825840e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.500082987532081802e+00,3.124494201795561139e+02,3.124494201795560571e+02,3.124494201795561708e+02,2.082828282828282362e-01,2.082828282828281807e-01,2.082828282828282918e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.520331950207468807e+00,3.124864208064219042e+02,3.124864208064218474e+02,3.124864208064219611e+02,2.038816738816739416e-01,2.038816738816738861e-01,2.038816738816739971e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.539917012428347221e+00,3.125221587422668108e+02,3.125221587422667540e+02,3.125221587422668676e+02,1.996248196248196216e-01,1.996248196248196216e-01,1.996248196248196216e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.560165975103734226e+00,3.125082569646448292e+02,3.125082569646447723e+02,3.125082569646448860e+02,2.062265512265512579e-01,2.062265512265512302e-01,2.062265512265512857e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.579751037324612639e+00,3.124948296062707982e+02,3.124948296062707414e+02,3.124948296062708550e+02,2.126118326118326407e-01,2.126118326118326129e-01,2.126118326118326685e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.599999999999999645e+00,3.124809662684191949e+02,3.124809662684191380e+02,3.124809662684192517e+02,2.192135642135642215e-01,2.192135642135642215e-01,2.192135642135642215e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.619585062220878058e+00,3.124675760331377887e+02,3.124675760331377319e+02,3.124675760331378456e+02,2.255988455988456043e-01,2.255988455988456043e-01,2.255988455988456043e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.639834024896265063e+00,3.124537510187446401e+02,3.124537510187445832e+02,3.124537510187446969e+02,2.322005772005772406e-01,2.322005772005772128e-01,2.322005772005772684e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.659419087117143476e+00,3.124403977942543520e+02,3.124403977942542951e+02,3.124403977942544088e+02,2.385858585858586234e-01,2.385858585858585956e-01,2.385858585858586511e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.679668049792530482e+00,3.124266109874138238e+02,3.124266109874137669e+02,3.124266109874138806e+02,2.451875901875901764e-01,2.451875901875901764e-01,2.451875901875901764e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.699253112013408895e+00,3.124132946618050255e+02,3.124132946618049687e+02,3.124132946618050823e+02,2.515728715728715592e-01,2.515728715728715592e-01,2.515728715728715592e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.719502074688795901e+00,3.124303676793333011e+02,3.124303676793332443e+02,3.124303676793333580e+02,2.515007215007215025e-01,2.515007215007215025e-01,2.515007215007215025e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.739087136909674314e+00,3.124661818535647058e+02,3.124661818535646489e+02,3.124661818535647626e+02,2.472438672438672380e-01,2.472438672438672380e-01,2.472438672438672380e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.759336099585063096e+00,3.124872134397012360e+02,3.124872134397011791e+02,3.124872134397012928e+02,2.462950937950938168e-01,2.462950937950937891e-01,2.462950937950938446e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.778921161825726571e+00,3.125213024279192382e+02,3.125213024279191814e+02,3.125213024279192950e+02,2.423953823953823861e-01,2.423953823953823861e-01,2.423953823953823861e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.799170124481328514e+00,3.125582019483971408e+02,3.125582019483970839e+02,3.125582019483971976e+02,2.379942279942279804e-01,2.379942279942279804e-01,2.379942279942279804e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.818755186721991990e+00,3.125938421941860952e+02,3.125938421941860383e+02,3.125938421941861520e+02,2.337373737373737714e-01,2.337373737373737437e-01,2.337373737373737992e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.839004149377593933e+00,3.126306396127865241e+02,3.126306396127864673e+02,3.126306396127865810e+02,2.293362193362193657e-01,2.293362193362193380e-01,2.293362193362193935e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.858589211618257409e+00,3.126661812068646213e+02,3.126661812068645645e+02,3.126661812068646782e+02,2.250793650793650458e-01,2.250793650793650180e-01,2.250793650793650735e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.878838174273859352e+00,3.127028767354404408e+02,3.127028767354403840e+02,3.127028767354404977e+02,2.206782106782106401e-01,2.206782106782106123e-01,2.206782106782106678e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.898423236514522827e+00,3.127383198826991588e+02,3.127383198826991020e+02,3.127383198826992157e+02,2.164213564213564311e-01,2.164213564213564311e-01,2.164213564213564311e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.918672199170124770e+00,3.127749137330710028e+02,3.127749137330709459e+02,3.127749137330710596e+02,2.120202020202020254e-01,2.120202020202020254e-01,2.120202020202020254e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.938257261410788246e+00,3.127926642878358052e+02,3.127926642878357484e+02,3.127926642878358621e+02,2.115728715728715514e-01,2.115728715728715237e-01,2.115728715728715792e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.958506224066390189e+00,3.128291814942983251e+02,3.128291814942982683e+02,3.128291814942983819e+02,2.071717171717171457e-01,2.071717171717171180e-01,2.071717171717171735e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.978091286307053664e+00,3.128644523460201867e+02,3.128644523460201299e+02,3.128644523460202436e+02,2.029148629148629090e-01,2.029148629148629090e-01,2.029148629148629090e-01,3.131499999999999773e+02,2.000000000000000111e-01
9.998340248942870545e+00,3.128900359741207922e+02,3.128900359741207353e+02,3.128900359741208490e+02,2.008585858585858475e-01,2.008585858585858475e-01,2.008585858585858475e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.001792531120331908e+01,3.128760882686123637e+02,3.128760882686123068e+02,3.128760882686124205e+02,2.072438672438672302e-01,2.072438672438672302e-01,2.072438672438672302e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.003817427383913596e+01,3.128616877612060989e+02,3.128616877612060421e+02,3.128616877612061558e+02,2.138455988455988943e-01,2.138455988455988388e-01,2.138455988455989498e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.005775933609958450e+01,3.128477787584467364e+02,3.128477787584466796e+02,3.128477787584467933e+02,2.202308802308801661e-01,2.202308802308801106e-01,2.202308802308802216e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.007800829873540138e+01,3.128334182048353114e+02,3.128334182048352545e+02,3.128334182048353682e+02,2.268326118326118301e-01,2.268326118326118301e-01,2.268326118326118301e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.009759336099584992e+01,3.128195477869763295e+02,3.128195477869762726e+02,3.128195477869763863e+02,2.332178932178932129e-01,2.332178932178932129e-01,2.332178932178932129e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.011784232363166680e+01,3.128052270655308575e+02,3.128052270655308007e+02,3.128052270655309144e+02,2.398196248196247660e-01,2.398196248196247105e-01,2.398196248196248215e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.013742738589211534e+01,3.127913951151389256e+02,3.127913951151388687e+02,3.127913951151389824e+02,2.462049062049062598e-01,2.462049062049062043e-01,2.462049062049063153e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.015767634852793222e+01,3.127771141046593470e+02,3.127771141046592902e+02,3.127771141046594039e+02,2.528066378066378128e-01,2.528066378066378128e-01,2.528066378066378128e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.017726141078838253e+01,3.128033002678314460e+02,3.128033002678313892e+02,3.128033002678315029e+02,2.505339105339105532e-01,2.505339105339105532e-01,2.505339105339105532e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.019751037342419764e+01,3.128398024693124171e+02,3.128398024693123602e+02,3.128398024693124739e+02,2.461327561327561475e-01,2.461327561327561197e-01,2.461327561327561753e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.021709543568464795e+01,3.128750588231887377e+02,3.128750588231886809e+02,3.128750588231887946e+02,2.418759018759018553e-01,2.418759018759018276e-01,2.418759018759018831e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.023734439832046306e+01,3.129114597494948953e+02,3.129114597494948384e+02,3.129114597494949521e+02,2.374747474747474496e-01,2.374747474747474218e-01,2.374747474747474774e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.025692946058091337e+01,3.129466182511910688e+02,3.129466182511910120e+02,3.129466182511911256e+02,2.332178932178932129e-01,2.332178932178932129e-01,2.332178932178932129e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.027717842321672848e+01,3.129757688151694879e+02,3.129757688151694310e+02,3.129757688151695447e+02,2.303643578643578826e-01,2.303643578643578549e-01,2.303643578643579104e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.029676348547717879e+01,3.130004009364683952e+02,3.130004009364683384e+02,3.130004009364684521e+02,2.283694083694083610e-01,2.283694083694083610e-01,2.283694083694083610e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.031701244811299389e+01,3.130366247963786464e+02,3.130366247963785895e+02,3.130366247963787032e+02,2.239682539682539553e-01,2.239682539682539553e-01,2.239682539682539553e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.033659751037344421e+01,3.130716122168055335e+02,3.130716122168054767e+02,3.130716122168055904e+02,2.197113997113997186e-01,2.197113997113997186e-01,2.197113997113997186e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.035684647300925931e+01,3.131077353843701303e+02,3.131077353843700735e+02,3.131077353843701871e+02,2.153102453102453129e-01,2.153102453102453129e-01,2.153102453102453129e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.037643153526970963e+01,3.131426255162785992e+02,3.131426255162785424e+02,3.131426255162786561e+02,2.110533910533911039e-01,2.110533910533910484e-01,2.110533910533911595e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.039668049790552473e+01,3.131411659023279412e+02,3.131411659023278844e+02,3.131411659023279981e+02,2.147691197691197484e-01,2.147691197691197207e-01,2.147691197691197762e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.041626556016597505e+01,3.131268748794936982e+02,3.131268748794936414e+02,3.131268748794937551e+02,2.211544011544011312e-01,2.211544011544011035e-01,2.211544011544011590e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.043651452280179015e+01,3.131121199585100499e+02,3.131121199585099930e+02,3.131121199585101067e+02,2.277561327561327953e-01,2.277561327561327675e-01,2.277561327561328230e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.045609958506224046e+01,3.130978686863235794e+02,3.130978686863235225e+02,3.130978686863236362e+02,2.341414141414141781e-01,2.341414141414141503e-01,2.341414141414142058e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.047634854769805735e+01,3.130831548006366916e+02,3.130831548006366347e+02,3.130831548006367484e+02,2.407431457431457311e-01,2.407431457431457311e-01,2.407431457431457311e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.049593360995850588e+01,3.130689431575377739e+02,3.130689431575377171e+02,3.130689431575378308e+02,2.471284271284271139e-01,2.471284271284270861e-01,2.471284271284271417e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.051618257259432276e+01,3.130542701816899580e+02,3.130542701816899012e+02,3.130542701816900149e+02,2.537301587301587502e-01,2.537301587301587502e-01,2.537301587301587502e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.053576763485477130e+01,3.130400980465501561e+02,3.130400980465500993e+02,3.130400980465502130e+02,2.601154401154401330e-01,2.601154401154401330e-01,2.601154401154401330e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.055601659749058818e+01,3.130429624931509807e+02,3.130429624931509807e+02,3.130429624931509807e+02,2.629292929292929570e-01,2.629292929292929570e-01,2.629292929292929570e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.057560165975103672e+01,3.130779412454730277e+02,3.130779412454729709e+02,3.130779412454730846e+02,2.586724386724386648e-01,2.586724386724386648e-01,2.586724386724386648e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.059585062238685360e+01,3.131140554605062221e+02,3.131140554605062221e+02,3.131140554605062221e+02,2.542712842712842591e-01,2.542712842712842591e-01,2.542712842712842591e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.061543568464730214e+01,3.131489369425260065e+02,3.131489369425260065e+02,3.131489369425260065e+02,2.500144300144300225e-01,2.500144300144300225e-01,2.500144300144300225e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.063568464730290408e+01,3.131498683092988244e+02,3.131498683092988244e+02,3.131498683092988244e+02,2.532106782106782195e-01,2.532106782106782195e-01,2.532106782106782195e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.065526970954356933e+01,3.131355653746879852e+02,3.131355653746879852e+02,3.131355653746879852e+02,2.595959595959596022e-01,2.595959595959596022e-01,2.595959595959596022e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.067551867219916950e+01,3.131207981569725689e+02,3.131207981569725689e+02,3.131207981569725689e+02,2.661976911976911553e-01,2.661976911976910998e-01,2.661976911976912108e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.069510373443983475e+01,3.131065350094481232e+02,3.131065350094480664e+02,3.131065350094481801e+02,2.725829725829726491e-01,2.725829725829725936e-01,2.725829725829727046e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.071535269709543492e+01,3.130918088646365049e+02,3.130918088646365049e+02,3.130918088646365049e+02,2.791847041847042021e-01,2.791847041847042021e-01,2.791847041847042021e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.073493775933610017e+01,3.130775853825089712e+02,3.130775853825089712e+02,3.130775853825089712e+02,2.855699855699855849e-01,2.855699855699855849e-01,2.855699855699855849e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.075518672199170211e+01,3.130629001850099939e+02,3.130629001850099939e+02,3.130629001850099939e+02,2.921717171717172490e-01,2.921717171717171935e-01,2.921717171717173045e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.077477178423236559e+01,3.130487162470221278e+02,3.130487162470221278e+02,3.130487162470221278e+02,2.985569985569985207e-01,2.985569985569984652e-01,2.985569985569985763e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.079502074688796753e+01,3.130340718716906281e+02,3.130340718716906281e+02,3.130340718716906281e+02,3.051587301587301848e-01,3.051587301587301848e-01,3.051587301587301848e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.081460580912863101e+01,3.130665660289486709e+02,3.130665660289486141e+02,3.130665660289487278e+02,3.014430014430014571e-01,3.014430014430014571e-01,3.014430014430014571e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.083485477178423295e+01,3.131026963340534053e+02,3.131026963340534053e+02,3.131026963340534053e+02,2.970418470418470513e-01,2.970418470418470513e-01,2.970418470418470513e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.085443983402489643e+01,3.131375933622167054e+02,3.131375933622167054e+02,3.131375933622167054e+02,2.927849927849927592e-01,2.927849927849927592e-01,2.927849927849927592e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.087468879668049837e+01,3.131428015222417685e+02,3.131428015222417685e+02,3.131428015222417685e+02,2.950577200577200743e-01,2.950577200577200743e-01,2.950577200577200743e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.089427385892116185e+01,3.131285082606613628e+02,3.131285082606613059e+02,3.131285082606614196e+02,3.014430014430014571e-01,3.014430014430014571e-01,3.014430014430014571e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.091452282157676379e+01,3.131137510285812482e+02,3.131137510285812482e+02,3.131137510285812482e+02,3.080447330447330656e-01,3.080447330447330656e-01,3.080447330447330656e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.093410788379764220e+01,3.130994975244964849e+02,3.130994975244964849e+02,3.130994975244964849e+02,3.144300144300144484e-01,3.144300144300144484e-01,3.144300144300144484e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.095435684647302921e+01,3.130847813347807005e+02,3.130847813347807005e+02,3.130847813347807005e+02,3.210317460317460569e-01,3.210317460317460569e-01,3.210317460317460569e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.097394190869390762e+01,3.130705674666073151e+02,3.130705674666072582e+02,3.130705674666073719e+02,3.274170274170274397e-01,3.274170274170274397e-01,3.274170274170274397e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.099419087136929463e+01,3.130558921937732180e+02,3.130558921937732180e+02,3.130558921937732180e+02,3.340187590187589373e-01,3.340187590187588818e-01,3.340187590187589928e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.101377593359017304e+01,3.130417178403583875e+02,3.130417178403583875e+02,3.130417178403583875e+02,3.404040404040404311e-01,3.404040404040404311e-01,3.404040404040404311e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.103402489626556005e+01,3.130379156298271823e+02,3.130379156298271823e+02,3.130379156298271823e+02,3.446608946608946678e-01,3.446608946608946678e-01,3.446608946608946678e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.105360995848643846e+01,3.130729012848163961e+02,3.130729012848163393e+02,3.130729012848164530e+02,3.404040404040404311e-01,3.404040404040404311e-01,3.404040404040404311e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.107385892116182546e+01,3.131090226290136229e+02,3.131090226290136229e+02,3.131090226290136229e+02,3.360028860028859699e-01,3.360028860028859143e-01,3.360028860028860254e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.109344398338270388e+01,3.131439109991940768e+02,3.131439109991940768e+02,3.131439109991940768e+02,3.317460317460317332e-01,3.317460317460317332e-01,3.317460317460317332e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.111369294605809088e+01,3.131424495659289846e+02,3.131424495659289278e+02,3.131424495659290415e+02,3.354617604617604609e-01,3.354617604617604609e-01,3.354617604617604609e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.113327800827896930e+01,3.131281567860899600e+02,3.131281567860899600e+02,3.131281567860899600e+02,3.418470418470418437e-01,3.418470418470418437e-01,3.418470418470418437e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.115352697095435630e+01,3.131134000513197861e+02,3.131134000513197861e+02,3.131134000513197861e+02,3.484487734487733968e-01,3.484487734487733412e-01,3.484487734487734523e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.117311203317523471e+01,3.130991470275027950e+02,3.130991470275027950e+02,3.130991470275027950e+02,3.548340548340548906e-01,3.548340548340548350e-01,3.548340548340549461e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.119336099585062172e+01,3.130844313335761058e+02,3.130844313335760489e+02,3.130844313335761626e+02,3.614357864357864436e-01,3.614357864357864436e-01,3.614357864357864436e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.121294605807150013e+01,3.130702179442019428e+02,3.130702179442018860e+02,3.130702179442019997e+02,3.678210678210678264e-01,3.678210678210678264e-01,3.678210678210678264e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.123319502074688714e+01,3.130555431656414385e+02,3.130555431656414385e+02,3.130555431656414385e+02,3.744227994227994905e-01,3.744227994227994349e-01,3.744227994227995460e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.125278008296776555e+01,3.130413692895629083e+02,3.130413692895629083e+02,3.130413692895629083e+02,3.808080808080807622e-01,3.808080808080807067e-01,3.808080808080808177e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.127302904564315433e+01,3.130442319389174486e+02,3.130442319389174486e+02,3.130442319389174486e+02,3.836219336219336973e-01,3.836219336219336418e-01,3.836219336219337528e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.129261410786403097e+01,3.130792089549477737e+02,3.130792089549477168e+02,3.130792089549478305e+02,3.793650793650793496e-01,3.793650793650793496e-01,3.793650793650793496e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.131286307053941975e+01,3.130977323496750273e+02,3.130977323496749705e+02,3.130977323496750842e+02,3.787734487734488176e-01,3.787734487734487621e-01,3.787734487734488731e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.133244813276029639e+01,3.131326361710358128e+02,3.131326361710358128e+02,3.131326361710358128e+02,3.745165945165945254e-01,3.745165945165945254e-01,3.745165945165945254e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.135269709543568517e+01,3.131445132361033643e+02,3.131445132361033643e+02,3.131445132361033643e+02,3.753463203463204279e-01,3.753463203463203723e-01,3.753463203463204834e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.137228215765656358e+01,3.131302176315859924e+02,3.131302176315859924e+02,3.131302176315859924e+02,3.817316017316017551e-01,3.817316017316017551e-01,3.817316017316017551e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.139253112033195059e+01,3.131154579808518861e+02,3.131154579808518861e+02,3.131154579808518861e+02,3.883333333333332527e-01,3.883333333333331971e-01,3.883333333333333082e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.141211618255282900e+01,3.131012021409972022e+02,3.131012021409972022e+02,3.131012021409972022e+02,3.947186147186147465e-01,3.947186147186146910e-01,3.947186147186148020e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.143236514522821601e+01,3.130864835400241191e+02,3.130864835400241191e+02,3.130864835400241191e+02,4.013203463203462995e-01,4.013203463203462995e-01,4.013203463203462995e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.145195020744909442e+01,3.130722673432223360e+02,3.130722673432222791e+02,3.130722673432223928e+02,4.077056277056277933e-01,4.077056277056276823e-01,4.077056277056279043e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.147219917012448143e+01,3.130575896665012010e+02,3.130575896665012010e+02,3.130575896665012010e+02,4.143073593073593464e-01,4.143073593073592908e-01,4.143073593073594019e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.149178423234535984e+01,3.130434129915740868e+02,3.130434129915740868e+02,3.130434129915740868e+02,4.206926406926406181e-01,4.206926406926405626e-01,4.206926406926406736e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.151203319502074685e+01,3.130329427807085381e+02,3.130329427807085381e+02,3.130329427807085381e+02,4.263924963924963785e-01,4.263924963924963785e-01,4.263924963924963785e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.153161825724162526e+01,3.130679352368084096e+02,3.130679352368084096e+02,3.130679352368084096e+02,4.221356421356422528e-01,4.221356421356421418e-01,4.221356421356423638e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.155186721991701226e+01,3.131040636052819650e+02,3.131040636052819650e+02,3.131040636052819650e+02,4.177344877344877361e-01,4.177344877344877361e-01,4.177344877344877361e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.157145228215767574e+01,3.131389587622821296e+02,3.131389587622821296e+02,3.131389587622821296e+02,4.134776334776334439e-01,4.134776334776333884e-01,4.134776334776334994e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.159170124481327768e+01,3.131441649899016397e+02,3.131441649899016397e+02,3.131441649899016397e+02,4.157503607503607590e-01,4.157503607503607590e-01,4.157503607503607590e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.161128630705394116e+01,3.131298698620552727e+02,3.131298698620552159e+02,3.131298698620553296e+02,4.221356421356422528e-01,4.221356421356421418e-01,4.221356421356423638e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.163153526970954310e+01,3.131151107033966241e+02,3.131151107033966241e+02,3.131151107033966241e+02,4.287373737373738058e-01,4.287373737373737503e-01,4.287373737373738614e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.165112033195020835e+01,3.131008553387548545e+02,3.131008553387548545e+02,3.131008553387548545e+02,4.351226551226550776e-01,4.351226551226550221e-01,4.351226551226551331e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.167136929460580852e+01,3.130861372283523565e+02,3.130861372283523565e+02,3.130861372283523565e+02,4.417243867243866307e-01,4.417243867243865196e-01,4.417243867243867417e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.169095435684647377e+01,3.130719215053103994e+02,3.130719215053103426e+02,3.130719215053104563e+02,4.481096681096681245e-01,4.481096681096681245e-01,4.481096681096681245e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.171120331950207394e+01,3.130572443176604338e+02,3.130572443176604338e+02,3.130572443176604338e+02,4.547113997113996775e-01,4.547113997113996220e-01,4.547113997113997330e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.173078838174273919e+01,3.130430681150452870e+02,3.130430681150452870e+02,3.130430681150452870e+02,4.610966810966811713e-01,4.610966810966811158e-01,4.610966810966812268e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.175103734439834113e+01,3.130392639955346112e+02,3.130392639955346112e+02,3.130392639955346112e+02,4.653535353535352970e-01,4.653535353535352415e-01,4.653535353535353525e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.177062240663900461e+01,3.130742478063774001e+02,3.130742478063774001e+02,3.130742478063774001e+02,4.610966810966811713e-01,4.610966810966811158e-01,4.610966810966812268e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.179087136927481971e+01,3.131103672459161658e+02,3.131103672459161658e+02,3.131103672459161658e+02,4.566955266955266546e-01,4.566955266955265991e-01,4.566955266955267101e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.181045643153527003e+01,3.131452537758256653e+02,3.131452537758256653e+02,3.131452537758256653e+02,4.524386724386725289e-01,4.524386724386724179e-01,4.524386724386726399e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.183070539417108513e+01,3.131461936216172148e+02,3.131461936216172148e+02,3.131461936216172148e+02,4.556349206349206149e-01,4.556349206349206149e-01,4.556349206349206149e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.185029045643153545e+01,3.131318957170068984e+02,3.131318957170068984e+02,3.131318957170068984e+02,4.620202020202021087e-01,4.620202020202019977e-01,4.620202020202022197e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.187053941906735055e+01,3.131171336918473003e+02,3.131171336918472434e+02,3.131171336918473571e+02,4.686219336219336618e-01,4.686219336219336062e-01,4.686219336219337173e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.189012448132780086e+01,3.131028755589357502e+02,3.131028755589357502e+02,3.131028755589357502e+02,4.750072150072149335e-01,4.750072150072148780e-01,4.750072150072149890e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.191037344396361597e+01,3.130881545907987515e+02,3.130881545907986947e+02,3.130881545907988084e+02,4.816089466089464866e-01,4.816089466089463755e-01,4.816089466089465976e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.192995850622406628e+01,3.130739361079511127e+02,3.130739361079511127e+02,3.130739361079511127e+02,4.879942279942279804e-01,4.879942279942279804e-01,4.879942279942279804e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.195020746885988139e+01,3.130592560713021726e+02,3.130592560713021726e+02,3.130592560713021726e+02,4.945959595959595334e-01,4.945959595959594779e-01,4.945959595959595889e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.196979253112033170e+01,3.130450771173154294e+02,3.130450771173153726e+02,3.130450771173154862e+02,5.009812409812409717e-01,5.009812409812409717e-01,5.009812409812409717e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.199004149375614858e+01,3.130304378870653181e+02,3.130304378870653181e+02,3.130304378870653181e+02,5.075829725829725803e-01,5.075829725829725803e-01,5.075829725829725803e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.200962655601659712e+01,3.130629370140738956e+02,3.130629370140738956e+02,3.130629370140738956e+02,5.038672438672439080e-01,5.038672438672439080e-01,5.038672438672439080e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.202987551865241400e+01,3.130990724519969604e+02,3.130990724519969035e+02,3.130990724519970172e+02,4.994660894660895023e-01,4.994660894660894468e-01,4.994660894660895578e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.204946058091286254e+01,3.131339744394634295e+02,3.131339744394634295e+02,3.131339744394634295e+02,4.952092352092352101e-01,4.952092352092352101e-01,4.952092352092352101e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.206970954354867942e+01,3.131458496105528297e+02,3.131458496105528297e+02,3.131458496105528297e+02,4.960389610389609460e-01,4.960389610389608350e-01,4.960389610389610571e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.208929460580912796e+01,3.131315521768240160e+02,3.131315521768240160e+02,3.131315521768240160e+02,5.024242424242424399e-01,5.024242424242424399e-01,5.024242424242424399e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.210954356844494484e+01,3.131167906377632448e+02,3.131167906377632448e+02,3.131167906377632448e+02,5.090259740259740484e-01,5.090259740259740484e-01,5.090259740259740484e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.212912863070539338e+01,3.131025329742928420e+02,3.131025329742928420e+02,3.131025329742928420e+02,5.154112554112554312e-01,5.154112554112554312e-01,5.154112554112554312e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.214937759334121026e+01,3.130878124907682718e+02,3.130878124907682718e+02,3.130878124907682718e+02,5.220129870129870397e-01,5.220129870129870397e-01,5.220129870129870397e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.216896265560166057e+01,3.130735944759263134e+02,3.130735944759262566e+02,3.130735944759263703e+02,5.283982683982683115e-01,5.283982683982682005e-01,5.283982683982684225e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.218921161823747568e+01,3.130589149224084053e+02,3.130589149224084053e+02,3.130589149224084053e+02,5.350000000000000311e-01,5.350000000000000311e-01,5.350000000000000311e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.220879668049792599e+01,3.130447364349971053e+02,3.130447364349971053e+02,3.130447364349971053e+02,5.413852813852814139e-01,5.413852813852814139e-01,5.413852813852814139e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.222904564313374109e+01,3.130342643530686928e+02,3.130342643530686928e+02,3.130342643530686928e+02,5.470851370851370632e-01,5.470851370851370632e-01,5.470851370851370632e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.224863070539419141e+01,3.130692550017534472e+02,3.130692550017534472e+02,3.130692550017534472e+02,5.428282828282827710e-01,5.428282828282826600e-01,5.428282828282828820e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.226887966803000651e+01,3.131053815035049865e+02,3.131053815035049865e+02,3.131053815035049865e+02,5.384271284271284763e-01,5.384271284271284763e-01,5.384271284271284763e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.228846473029045683e+01,3.131402748568876291e+02,3.131402748568876291e+02,3.131402748568876291e+02,5.341702741702741841e-01,5.341702741702741841e-01,5.341702741702741841e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.230871369292627193e+01,3.131454792218582384e+02,3.131454792218581815e+02,3.131454792218582952e+02,5.364430014430013882e-01,5.364430014430013882e-01,5.364430014430013882e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.232829875518672225e+01,3.131311822951147406e+02,3.131311822951147406e+02,3.131311822951147406e+02,5.428282828282827710e-01,5.428282828282826600e-01,5.428282828282828820e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.234854771782253735e+01,3.131164212794237756e+02,3.131164212794237756e+02,3.131164212794237756e+02,5.494300144300144906e-01,5.494300144300143796e-01,5.494300144300146016e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.236813278008298767e+01,3.131021641213878866e+02,3.131021641213878866e+02,3.131021641213878866e+02,5.558152958152957623e-01,5.558152958152957623e-01,5.558152958152957623e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.238838174271880277e+01,3.130874441596324118e+02,3.130874441596324118e+02,3.130874441596324118e+02,5.624170274170273709e-01,5.624170274170273709e-01,5.624170274170273709e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.240796680497925308e+01,3.130732266486796220e+02,3.130732266486796220e+02,3.130732266486796220e+02,5.688023088023087537e-01,5.688023088023087537e-01,5.688023088023087537e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.242821576763485503e+01,3.130585476153358400e+02,3.130585476153358400e+02,3.130585476153358400e+02,5.754040404040403622e-01,5.754040404040403622e-01,5.754040404040403622e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.244780082987551850e+01,3.130443696302738772e+02,3.130443696302738772e+02,3.130443696302738772e+02,5.817893217893218560e-01,5.817893217893217450e-01,5.817893217893219671e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.246804979253112045e+01,3.130405636706950645e+02,3.130405636706950645e+02,3.130405636706950645e+02,5.860461760461760372e-01,5.860461760461760372e-01,5.860461760461760372e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.248763485477178392e+01,3.130755457039622911e+02,3.130755457039622343e+02,3.130755457039623479e+02,5.817893217893218560e-01,5.817893217893217450e-01,5.817893217893219671e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.250788381742738586e+01,3.130940775448720501e+02,3.130940775448719933e+02,3.130940775448721070e+02,5.811976911976911575e-01,5.811976911976911575e-01,5.811976911976911575e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.252746887966804934e+01,3.131289863676154823e+02,3.131289863676154823e+02,3.131289863676154823e+02,5.769408369408369763e-01,5.769408369408369763e-01,5.769408369408369763e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.254771784232365128e+01,3.131475317248426222e+02,3.131475317248426222e+02,3.131475317248426222e+02,5.763275613275613551e-01,5.763275613275613551e-01,5.763275613275613551e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.256730290456431476e+01,3.131332319886250275e+02,3.131332319886249707e+02,3.131332319886250843e+02,5.827128427128426269e-01,5.827128427128425159e-01,5.827128427128427379e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.258755186721991670e+01,3.131184680726656211e+02,3.131184680726656211e+02,3.131184680726656211e+02,5.893145743145743465e-01,5.893145743145743465e-01,5.893145743145743465e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.260713692946058018e+01,3.131042081137498485e+02,3.131042081137497917e+02,3.131042081137499054e+02,5.956998556998557293e-01,5.956998556998557293e-01,5.956998556998557293e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.262738589211618212e+01,3.130894852605960637e+02,3.130894852605960637e+02,3.130894852605960637e+02,6.023015873015874488e-01,6.023015873015873378e-01,6.023015873015875599e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.264697095435684560e+01,3.130752649573273629e+02,3.130752649573273629e+02,3.130752649573273629e+02,6.086868686868687206e-01,6.086868686868687206e-01,6.086868686868687206e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.266721991701244754e+01,3.130605830414237971e+02,3.130605830414237971e+02,3.130605830414237971e+02,6.152886002886003292e-01,6.152886002886003292e-01,6.152886002886003292e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.268680497925311279e+01,3.130464022725795417e+02,3.130464022725794848e+02,3.130464022725795985e+02,6.216738816738817119e-01,6.216738816738817119e-01,6.216738816738817119e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.270705394190871296e+01,3.130317611688167290e+02,3.130317611688167290e+02,3.130317611688167290e+02,6.282756132756133205e-01,6.282756132756133205e-01,6.282756132756133205e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.272663900412959137e+01,3.130642584861566888e+02,3.130642584861566320e+02,3.130642584861567457e+02,6.245598845598845372e-01,6.245598845598845372e-01,6.245598845598845372e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.274688796680497838e+01,3.131003920550322732e+02,3.131003920550322732e+02,3.131003920550322732e+02,6.201587301587300205e-01,6.201587301587299095e-01,6.201587301587301315e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.276647302902585679e+01,3.131352922366344842e+02,3.131352922366344842e+02,3.131352922366344842e+02,6.159018759018759503e-01,6.159018759018759503e-01,6.159018759018759503e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.278672199170124557e+01,3.131471655426938128e+02,3.131471655426938128e+02,3.131471655426938128e+02,6.167316017316016863e-01,6.167316017316016863e-01,6.167316017316016863e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.280630705392212221e+01,3.131328663077118222e+02,3.131328663077118222e+02,3.131328663077118222e+02,6.231168831168830691e-01,6.231168831168830691e-01,6.231168831168830691e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.282655601659751099e+01,3.131181029091866890e+02,3.131181029091866890e+02,3.131181029091866890e+02,6.297186147186146776e-01,6.297186147186146776e-01,6.297186147186146776e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.284614107881838763e+01,3.131038434499732261e+02,3.131038434499731693e+02,3.131038434499732830e+02,6.361038961038961714e-01,6.361038961038960604e-01,6.361038961038962825e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.286639004149377641e+01,3.130891211126708527e+02,3.130891211126708527e+02,3.130891211126708527e+02,6.427056277056276690e-01,6.427056277056276690e-01,6.427056277056276690e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.288597510371465482e+01,3.130749013075765106e+02,3.130749013075765106e+02,3.130749013075765106e+02,6.490909090909090517e-01,6.490909090909090517e-01,6.490909090909090517e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.290622406639004183e+01,3.130602199059475765e+02,3.130602199059475765e+02,3.130602199059475765e+02,6.556926406926405493e-01,6.556926406926404383e-01,6.556926406926406603e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.292580912861092024e+01,3.130460396337551288e+02,3.130460396337551288e+02,3.130460396337551288e+02,6.620779220779220431e-01,6.620779220779220431e-01,6.620779220779220431e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.294605809128630725e+01,3.130355657093622881e+02,3.130355657093622312e+02,3.130355657093623449e+02,6.677777777777778034e-01,6.677777777777778034e-01,6.677777777777778034e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.296564315350718566e+01,3.130705545782574859e+02,3.130705545782574291e+02,3.130705545782575427e+02,6.635209235209235112e-01,6.635209235209235112e-01,6.635209235209235112e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.298589211618257266e+01,3.131066792418189380e+02,3.131066792418189380e+02,3.131066792418189380e+02,6.591197691197691055e-01,6.591197691197691055e-01,6.591197691197691055e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.300547717840345108e+01,3.131371710106716364e+02,3.131371710106716364e+02,3.131371710106716364e+02,6.558152958152958512e-01,6.558152958152958512e-01,6.558152958152958512e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.302572614107883808e+01,3.131491835071305445e+02,3.131491835071305445e+02,3.131491835071305445e+02,6.566161616161617642e-01,6.566161616161616532e-01,6.566161616161618753e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.304531120329971650e+01,3.131348815099067338e+02,3.131348815099066769e+02,3.131348815099067906e+02,6.630014430014430360e-01,6.630014430014430360e-01,6.630014430014430360e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.306556016597510350e+01,3.131201152598719091e+02,3.131201152598719091e+02,3.131201152598719091e+02,6.696031746031747556e-01,6.696031746031746446e-01,6.696031746031748666e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.308514522819598191e+01,3.131058530468667982e+02,3.131058530468667414e+02,3.131058530468668550e+02,6.759884559884560273e-01,6.759884559884560273e-01,6.759884559884560273e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.310539419087136892e+01,3.130911278667762758e+02,3.130911278667762758e+02,3.130911278667762758e+02,6.825901875901876359e-01,6.825901875901876359e-01,6.825901875901876359e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.312497925309224733e+01,3.130769053163105582e+02,3.130769053163105582e+02,3.130769053163105582e+02,6.889754689754691297e-01,6.889754689754690187e-01,6.889754689754692407e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.314522821576763434e+01,3.130622210805835834e+02,3.130622210805835266e+02,3.130622210805836403e+02,6.955772005772005162e-01,6.955772005772004052e-01,6.955772005772006272e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.316481327798851275e+01,3.130480380714100193e+02,3.130480380714100193e+02,3.130480380714100193e+02,7.019624819624821210e-01,7.019624819624820100e-01,7.019624819624822321e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.318506224066389976e+01,3.130333946549116604e+02,3.130333946549116604e+02,3.130333946549116604e+02,7.085642135642135075e-01,7.085642135642133965e-01,7.085642135642136186e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.320464730288477817e+01,3.130592307796081855e+02,3.130592307796081855e+02,3.130592307796081855e+02,7.062914862914863035e-01,7.062914862914863035e-01,7.062914862914863035e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.322489626556016518e+01,3.130953714593834434e+02,3.130953714593833865e+02,3.130953714593835002e+02,7.018903318903318977e-01,7.018903318903318977e-01,7.018903318903318977e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.324448132778104359e+01,3.131302785115017855e+02,3.131302785115017286e+02,3.131302785115018423e+02,6.976334776334774945e-01,6.976334776334773835e-01,6.976334776334776056e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.326473029045643237e+01,3.131488220400488558e+02,3.131488220400487990e+02,3.131488220400489126e+02,6.970202020202018733e-01,6.970202020202017623e-01,6.970202020202019844e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.328431535267730901e+01,3.131345205376144918e+02,3.131345205376144918e+02,3.131345205376144918e+02,7.034054834054834782e-01,7.034054834054833671e-01,7.034054834054835892e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.330456431535269779e+01,3.131197547983593381e+02,3.131197547983593381e+02,3.131197547983593381e+02,7.100072150072148647e-01,7.100072150072147537e-01,7.100072150072149757e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.332414937757357443e+01,3.131054930786299906e+02,3.131054930786299906e+02,3.131054930786299906e+02,7.163924963924963585e-01,7.163924963924963585e-01,7.163924963924963585e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.334439834024896321e+01,3.130907684077566842e+02,3.130907684077566842e+02,3.130907684077566842e+02,7.229942279942279670e-01,7.229942279942279670e-01,7.229942279942279670e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.336398340248962668e+01,3.130765463490583898e+02,3.130765463490583898e+02,3.130765463490583898e+02,7.293795093795092388e-01,7.293795093795091278e-01,7.293795093795093498e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.338423236514522863e+01,3.130618626209918602e+02,3.130618626209918602e+02,3.130618626209918602e+02,7.359812409812409584e-01,7.359812409812409584e-01,7.359812409812409584e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.340381742738589210e+01,3.130476801020827793e+02,3.130476801020827793e+02,3.130476801020827793e+02,7.423665223665222301e-01,7.423665223665221191e-01,7.423665223665223412e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.342406639004149405e+01,3.130330371916938930e+02,3.130330371916938930e+02,3.130330371916938930e+02,7.489682539682539497e-01,7.489682539682539497e-01,7.489682539682539497e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.344365145228215752e+01,3.130655327639731809e+02,3.130655327639731809e+02,3.130655327639731809e+02,7.452525252525252775e-01,7.452525252525252775e-01,7.452525252525252775e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.346390041493775946e+01,3.131016645305289217e+02,3.131016645305289217e+02,3.131016645305289217e+02,7.408513708513709828e-01,7.408513708513708718e-01,7.408513708513710938e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.348348547717842294e+01,3.131365629707387939e+02,3.131365629707387370e+02,3.131365629707388507e+02,7.365945165945165796e-01,7.365945165945165796e-01,7.365945165945165796e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.350373443983402488e+01,3.131417725890261750e+02,3.131417725890261750e+02,3.131417725890261750e+02,7.388672438672437837e-01,7.388672438672436726e-01,7.388672438672438947e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.352331950207468836e+01,3.131274807357967802e+02,3.131274807357967802e+02,3.131274807357967802e+02,7.452525252525252775e-01,7.452525252525252775e-01,7.452525252525252775e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.354356846473029030e+01,3.131127249575818041e+02,3.131127249575818041e+02,3.131127249575818041e+02,7.518542568542568860e-01,7.518542568542568860e-01,7.518542568542568860e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.356315352697095378e+01,3.130984728575400027e+02,3.130984728575399458e+02,3.130984728575400595e+02,7.582395382395381578e-01,7.582395382395380468e-01,7.582395382395382688e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.358340248960677066e+01,3.130837581172432351e+02,3.130837581172431783e+02,3.130837581172432920e+02,7.648412698412698774e-01,7.648412698412698774e-01,7.648412698412698774e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.360298755186721920e+01,3.130695456488202240e+02,3.130695456488202240e+02,3.130695456488202240e+02,7.712265512265511491e-01,7.712265512265510381e-01,7.712265512265512601e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.362323651450303608e+01,3.130548718209748245e+02,3.130548718209748245e+02,3.130548718209748245e+02,7.778282828282828687e-01,7.778282828282828687e-01,7.778282828282828687e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.364282157676348461e+01,3.130406988630331284e+02,3.130406988630331284e+02,3.130406988630331284e+02,7.842135642135642515e-01,7.842135642135642515e-01,7.842135642135642515e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.366307053939930150e+01,3.130368980930862222e+02,3.130368980930862222e+02,3.130368980930862222e+02,7.884704184704184327e-01,7.884704184704184327e-01,7.884704184704184327e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.368265560165975181e+01,3.130718851397345475e+02,3.130718851397345475e+02,3.130718851397345475e+02,7.842135642135642515e-01,7.842135642135642515e-01,7.842135642135642515e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.370290456429556691e+01,3.130904254218621077e+02,3.130904254218620508e+02,3.130904254218621645e+02,7.836219336219336640e-01,7.836219336219336640e-01,7.836219336219336640e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.372248962655601723e+01,3.131253392421436388e+02,3.131253392421436388e+02,3.131253392421436388e+02,7.793650793650793718e-01,7.793650793650793718e-01,7.793650793650793718e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.374273858919183233e+01,3.131505541253720821e+02,3.131505541253720821e+02,3.131505541253720821e+02,7.773088023088022824e-01,7.773088023088022824e-01,7.773088023088022824e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.376232365145228265e+01,3.131362502519800728e+02,3.131362502519800728e+02,3.131362502519800728e+02,7.836940836940835542e-01,7.836940836940834432e-01,7.836940836940836652e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.378257261408809775e+01,3.131214820651449031e+02,3.131214820651449031e+02,3.131214820651449031e+02,7.902958152958152738e-01,7.902958152958152738e-01,7.902958152958152738e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.380215767634854807e+01,3.131072179817114716e+02,3.131072179817114716e+02,3.131072179817114716e+02,7.966810966810965455e-01,7.966810966810964345e-01,7.966810966810966566e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.382240663898436317e+01,3.130924908707442569e+02,3.130924908707442569e+02,3.130924908707442569e+02,8.032828282828282651e-01,8.032828282828282651e-01,8.032828282828282651e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.384199170124481348e+01,3.130782664555694623e+02,3.130782664555694623e+02,3.130782664555694623e+02,8.096681096681096479e-01,8.096681096681096479e-01,8.096681096681096479e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.386224066388062859e+01,3.130635802948686433e+02,3.130635802948686433e+02,3.130635802948686433e+02,8.162698412698413675e-01,8.162698412698412564e-01,8.162698412698414785e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.388182572614107890e+01,3.130493954266849528e+02,3.130493954266848959e+02,3.130493954266850096e+02,8.226551226551226392e-01,8.226551226551226392e-01,8.226551226551226392e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.390207468877689401e+01,3.130347500910945087e+02,3.130347500910945087e+02,3.130347500910945087e+02,8.292568542568543588e-01,8.292568542568542478e-01,8.292568542568544698e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.392165975103734432e+01,3.130605843621967779e+02,3.130605843621967779e+02,3.130605843621967779e+02,8.269841269841268216e-01,8.269841269841267106e-01,8.269841269841269327e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.394190871367315943e+01,3.130967231275760696e+02,3.130967231275760696e+02,3.130967231275760696e+02,8.225829725829727490e-01,8.225829725829726380e-01,8.225829725829728600e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.396149377593360974e+01,3.131316283300146210e+02,3.131316283300146210e+02,3.131316283300146210e+02,8.183261183261184568e-01,8.183261183261183458e-01,8.183261183261185678e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.398174273856942662e+01,3.131435068214084936e+02,3.131435068214084936e+02,3.131435068214084936e+02,8.191558441558441928e-01,8.191558441558441928e-01,8.191558441558441928e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.400132780082987516e+01,3.131292125944427767e+02,3.131292125944427198e+02,3.131292125944428335e+02,8.255411255411254645e-01,8.255411255411253535e-01,8.255411255411255755e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.402157676346569204e+01,3.131144543657784993e+02,3.131144543657784993e+02,3.131144543657784993e+02,8.321428571428571841e-01,8.321428571428571841e-01,8.321428571428571841e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.404116182572614058e+01,3.131001998992615540e+02,3.131001998992615540e+02,3.131001998992615540e+02,8.385281385281385669e-01,8.385281385281385669e-01,8.385281385281385669e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.406141078836195746e+01,3.130854827160096079e+02,3.130854827160095510e+02,3.130854827160096647e+02,8.451298701298702865e-01,8.451298701298701754e-01,8.451298701298703975e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.408099585062240600e+01,3.130712678883463127e+02,3.130712678883463127e+02,3.130712678883463127e+02,8.515151515151515582e-01,8.515151515151515582e-01,8.515151515151515582e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.410124481325822288e+01,3.130565916250129703e+02,3.130565916250129703e+02,3.130565916250129703e+02,8.581168831168832778e-01,8.581168831168831668e-01,8.581168831168833888e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.412082987551867141e+01,3.130424163150406116e+02,3.130424163150406116e+02,3.130424163150406116e+02,8.645021645021645496e-01,8.645021645021645496e-01,8.645021645021645496e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.414107883815448830e+01,3.130319475132444609e+02,3.130319475132444609e+02,3.130319475132444609e+02,8.702020202020203099e-01,8.702020202020201989e-01,8.702020202020204209e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.416066390041493861e+01,3.130669413304817112e+02,3.130669413304816544e+02,3.130669413304817681e+02,8.659451659451659067e-01,8.659451659451659067e-01,8.659451659451659067e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.418091286305075371e+01,3.131030711047560544e+02,3.131030711047560544e+02,3.131030711047560544e+02,8.615440115440115010e-01,8.615440115440115010e-01,8.615440115440115010e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.420049792531120403e+01,3.131291688200738008e+02,3.131291688200738008e+02,3.131291688200738008e+02,8.591919191919191734e-01,8.591919191919191734e-01,8.591919191919191734e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.422074688796680420e+01,3.131522542741950588e+02,3.131522542741950019e+02,3.131522542741951156e+02,8.575974025974025805e-01,8.575974025974025805e-01,8.575974025974025805e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.424033195020746945e+01,3.131379480735236029e+02,3.131379480735236029e+02,3.131379480735236029e+02,8.639826839826839633e-01,8.639826839826839633e-01,8.639826839826839633e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.426058091286307139e+01,3.131231774841983224e+02,3.131231774841983224e+02,3.131231774841983224e+02,8.705844155844156829e-01,8.705844155844155718e-01,8.705844155844157939e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.428016597510373487e+01,3.131089110806051963e+02,3.131089110806051394e+02,3.131089110806052531e+02,8.769696969696969546e-01,8.769696969696969546e-01,8.769696969696969546e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.430041493775933681e+01,3.130941815744961332e+02,3.130941815744961332e+02,3.130941815744961332e+02,8.835714285714286742e-01,8.835714285714285632e-01,8.835714285714287852e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.432000000000000028e+01,3.130799548462564417e+02,3.130799548462564417e+02,3.130799548462564417e+02,8.899567099567099460e-01,8.899567099567099460e-01,8.899567099567099460e-01,3.131499999999999773e+02,2.000000000000000111e-01
1.434024896265560223e+01,3.130652662977356044e+02,3.130652662977356044e+02,3.130652662977356044e+02,8.965584415584417766e-01,8.965584415584415545e-01,8.965584415584419986e-01,3.131499999999999773e+02,2.000000000000000111e-01


==> data/Swarmnode0_accuracy.csv <==
1.301244813278008283e-01,1.673029045643153467e-01,6.044444441795349121e-01,5.614814758300781250e-01,6.333333253860473633e-01
1.752697095435684638e-01,3.452282157676348495e-01,4.913580318291981830e-01,4.359259307384490967e-01,5.603703856468200684e-01
2.735269709543568517e-01,5.231535269709544078e-01,6.076543132464090613e-01,5.733333230018615723e-01,6.588888764381408691e-01
3.531950207468879666e-01,7.010788381742738551e-01,6.901234587033590051e-01,6.700000166893005371e-01,7.185184955596923828e-01
4.169294605809128473e-01,8.790041493775934134e-01,7.445679108301798133e-01,7.177777886390686035e-01,7.674074172973632812e-01
5.311203319502074693e-01,1.056929460580912972e+00,7.474074165026346472e-01,7.233333587646484375e-01,7.688888907432556152e-01
5.603319502074688430e-01,1.234854771784232419e+00,7.693827152252197266e-01,7.537037134170532227e-01,7.862963080406188965e-01
6.931120331950207936e-01,1.412780082987551866e+00,8.196296095848083496e-01,8.096296191215515137e-01,8.348147869110107422e-01
7.090456431535269166e-01,1.758008298755186827e+00,8.050617178281148645e-01,7.729629874229431152e-01,8.348147869110107422e-01
8.365145228215767892e-01,1.935933609958506274e+00,8.390123446782430383e-01,8.292592763900756836e-01,8.474074006080627441e-01
8.869709543568464749e-01,2.281161825726141235e+00,8.569135665893554688e-01,8.540740609169006348e-01,8.588888645172119141e-01
9.799170124481327848e-01,2.626390041493775751e+00,8.645678957303365442e-01,8.607407212257385254e-01,8.688889145851135254e-01
1.064896265560165922e+00,2.804315352697095420e+00,8.693827191988626746e-01,8.614814877510070801e-01,8.796296119689941406e-01
1.123319502074688891e+00,3.149543568464730381e+00,8.761728405952453613e-01,8.733333349227905273e-01,8.807407617568969727e-01
1.242821576763485369e+00,3.494771784232365341e+00,8.692592779795328406e-01,8.618518710136413574e-01,8.792592883110046387e-01
1.266721991701244887e+00,3.672697095435684567e+00,8.701234459877014160e-01,8.644444346427917480e-01,8.777777552604675293e-01
1.399502074688796727e+00,4.017925311203319083e+00,8.751851717631021765e-01,8.707407116889953613e-01,8.829629421234130859e-01
1.420746887966805039e+00,4.363153526970954488e+00,8.750617106755574914e-01,8.662962913513183594e-01,8.829629421234130859e-01
1.710207468879668014e+00,4.541078838174273713e+00,8.786419630050659180e-01,8.725925683975219727e-01,8.874074220657348633e-01
1.765975103734439777e+00,4.886307053941909118e+00,8.812345465024312707e-01,8.762962818145751953e-01,8.896296024322509766e-01
1.853609958506224009e+00,5.064232365145228343e+00,8.807407418886820105e-01,8.751851916313171387e-01,8.903703689575195312e-01
1.943900414937759447e+00,5.409460580912862859e+00,8.823456764221191406e-01,8.762962818145751953e-01,8.940740823745727539e-01
2.164315352697095296e+00,5.754688796680498264e+00,8.819753130276998254e-01,8.755555748939514160e-01,8.948147892951965332e-01
2.289128630705394407e+00,5.932614107883817489e+00,8.822222153345743445e-01,8.762962818145751953e-01,8.937036991119384766e-01
2.307717842323651514e+00,6.277842323651452006e+00,8.823456764221191406e-01,8.766666650772094727e-01,8.937036991119384766e-01
2.607800829875518644e+00,6.623070539419087410e+00,8.813580274581909180e-01,8.733333349227905273e-01,8.933333158493041992e-01
2.634356846473028924e+00,6.800995850622406635e+00,8.827160596847534180e-01,8.762962818145751953e-01,8.929629921913146973e-01
2.751203319502074862e+00,7.146224066390041152e+00,8.827160596847534180e-01,8.751851916313171387e-01,8.940740823745727539e-01
2.812282157676348593e+00,7.491452282157676557e+00,8.834568063418070105e-01,8.774074316024780273e-01,8.937036991119384766e-01
3.061908713692945927e+00,7.669377593360995782e+00,8.833333452542623254e-01,8.755555748939514160e-01,8.937036991119384766e-01
3.157510373443983553e+00,8.014605809128630298e+00,8.835802475611368445e-01,8.774074316024780273e-01,8.937036991119384766e-01
3.205311203319502145e+00,8.192531120331949523e+00,8.835802475611368445e-01,8.759258985519409180e-01,8.944444656372070312e-01
3.502738589211618070e+00,8.537759336099584928e+00,8.830864230791727332e-01,8.759258985519409180e-01,8.929629921913146973e-01
3.516016597510373654e+00,8.882987551867220333e+00,8.828395207722982141e-01,8.751851916313171387e-01,8.929629921913146973e-01
3.648796680497925493e+00,9.060912863070539558e+00,8.835802475611368445e-01,8.770370483398437500e-01,8.933333158493041992e-01
3.680663900414937739e+00,9.406141078838174963e+00,8.839506308237711218e-01,8.774074316024780273e-01,8.929629921913146973e-01
3.959502074688796558e+00,9.751369294605808591e+00,8.843209942181905481e-01,8.785185217857360840e-01,8.937036991119384766e-01
4.025892116182572700e+00,9.929294605809127816e+00,8.838271498680114746e-01,8.770370483398437500e-01,8.933333158493041992e-01
4.102904564315352332e+00,1.027452282157676322e+01,8.840740720431009558e-01,8.774074316024780273e-01,8.937036991119384766e-01
4.371120331950207216e+00,1.061975103734439863e+01,8.840740720431009558e-01,8.792592883110046387e-01,8.933333158493041992e-01
4.413609958506223840e+00,1.129958506224066461e+01,8.839506109555562707e-01,8.788889050483703613e-01,8.933333158493041992e-01
4.549045643153527330e+00,1.181211618257261442e+01,8.840740919113159180e-01,8.774074316024780273e-01,8.944444656372070312e-01
4.557012448132780058e+00,1.249195020746888041e+01,8.838271498680114746e-01,8.777777552604675293e-01,8.937036991119384766e-01
4.857095435684647633e+00,1.300448132780083021e+01,8.839506308237711218e-01,8.792592883110046387e-01,8.933333158493041992e-01
4.894273858921161846e+00,1.368431535269709620e+01,8.844444553057352332e-01,8.792592883110046387e-01,8.937036991119384766e-01
5.000497925311202962e+00,1.419684647302904601e+01,8.835802674293518066e-01,8.774074316024780273e-01,8.929629921913146973e-01
5.072199170124481071e+00,nan,8.854321042696634558e-01,8.792592883110046387e-01,8.948147892951965332e-01
5.311203319502074471e+00,nan,8.850617210070291785e-01,8.799999952316284180e-01,8.940740823745727539e-01
5.417427385892116476e+00,nan,8.849382797876993445e-01,8.792592883110046387e-01,8.944444656372070312e-01
5.454605809128630689e+00,nan,8.838271498680114746e-01,8.781481385231018066e-01,8.922222256660461426e-01
5.762655601659750992e+00,nan,8.844444354375203821e-01,8.781481385231018066e-01,8.940740823745727539e-01
5.765311203319502198e+00,nan,8.841975132624307898e-01,8.781481385231018066e-01,8.933333158493041992e-01
5.898091286307053593e+00,nan,8.837037086486816406e-01,8.762962818145751953e-01,8.940740823745727539e-01
5.940580912863070218e+00,nan,8.849382599194844934e-01,8.785185217857360840e-01,8.948147892951965332e-01
6.208796680497925102e+00,nan,8.845679163932800293e-01,8.792592883110046387e-01,8.929629921913146973e-01
6.285809128630705622e+00,nan,8.850617210070291785e-01,8.788889050483703613e-01,8.951851725578308105e-01
6.352199170124481320e+00,nan,8.845679163932800293e-01,8.792592883110046387e-01,8.940740823745727539e-01
6.631037344398340139e+00,nan,8.844444553057352332e-01,8.785185217857360840e-01,8.940740823745727539e-01
6.662904564315352829e+00,nan,8.841975529988607141e-01,8.792592883110046387e-01,8.929629921913146973e-01
6.795684647302904224e+00,nan,8.840740720431009558e-01,8.781481385231018066e-01,8.940740823745727539e-01
6.808962655601659364e+00,nan,8.845679163932800293e-01,8.788889050483703613e-01,8.944444656372070312e-01
7.106390041493775733e+00,nan,8.827160596847534180e-01,8.762962818145751953e-01,8.929629921913146973e-01
7.154190871369294769e+00,nan,8.850617210070291785e-01,8.788889050483703613e-01,8.966666460037231445e-01
7.249792531120331951e+00,nan,8.844444553057352332e-01,8.770370483398437500e-01,8.974074125289916992e-01
7.499419087136929285e+00,nan,8.854321042696634558e-01,8.788889050483703613e-01,8.974074125289916992e-01
7.560497925311203460e+00,nan,8.848148187001546594e-01,8.774074316024780273e-01,8.985185027122497559e-01
7.677344398340249398e+00,nan,8.829629619916280481e-01,8.751851916313171387e-01,8.966666460037231445e-01
7.703900414937759678e+00,nan,8.841975331306457520e-01,8.762962818145751953e-01,8.992592692375183105e-01
8.003983402489627252e+00,nan,8.865432143211364746e-01,8.714814782142639160e-01,9.059259295463562012e-01
8.022572614107883027e+00,nan,8.837037086486816406e-01,8.666666746139526367e-01,9.025925993919372559e-01
8.147385892116181694e+00,nan,8.899999856948852539e-01,8.714814782142639160e-01,9.088888764381408691e-01
8.200497925311204028e+00,nan,8.830864230791727332e-01,8.711110949516296387e-01,8.925926089286804199e-01
8.458091286307054091e+00,nan,8.919753034909566614e-01,8.855555653572082520e-01,8.951851725578308105e-01
8.545726141078837657e+00,nan,8.777777751286824914e-01,8.611111044883728027e-01,9.088888764381408691e-01
8.601493775933610308e+00,nan,8.830864032109578821e-01,8.696296215057373047e-01,9.088888764381408691e-01
8.890954356846473061e+00,nan,8.822222153345743445e-01,8.777777552604675293e-01,8.885185122489929199e-01
8.912199170124480929e+00,nan,8.839506308237711218e-01,8.785185217857360840e-01,8.907407522201538086e-01
9.044979253112032325e+00,nan,8.897530833880106238e-01,8.833333253860473633e-01,9.022222161293029785e-01
9.068879668049792286e+00,nan,8.929629723230997351e-01,8.725925683975219727e-01,9.100000262260437012e-01
9.355684647302904722e+00,nan,8.955555558204650879e-01,8.774074316024780273e-01,9.144444465637207031e-01
9.414107883817427691e+00,nan,8.748148083686828613e-01,8.503703474998474121e-01,9.133333563804626465e-01
9.499087136929460939e+00,nan,8.908641934394836426e-01,8.777777552604675293e-01,9.166666865348815918e-01
9.759336099585063096e+00,nan,8.792592485745748254e-01,8.611111044883728027e-01,8.914814591407775879e-01
9.809792531120331560e+00,nan,8.872839609781900672e-01,8.655555844306945801e-01,9.051851630210876465e-01
9.937261410788382321e+00,nan,8.848148187001546594e-01,8.681481480598449707e-01,9.111111164093017578e-01
9.953195020746887778e+00,nan,8.882716099421182898e-01,8.707407116889953613e-01,9.133333563804626465e-01
1.025327800829875535e+01,nan,8.958024779955545691e-01,8.840740919113159180e-01,9.103703498840332031e-01
1.028248962655601595e+01,nan,8.939506212870279578e-01,8.766666650772094727e-01,9.029629826545715332e-01
1.056398340248962597e+01,nan,9.008642037709554407e-01,8.870370388031005859e-01,9.144444465637207031e-01
1.062771784232365135e+01,nan,8.899999856948852539e-01,8.814814686775207520e-01,9.040740728378295898e-01
1.104199170124481277e+01,nan,8.967901269594827918e-01,8.888888955116271973e-01,9.114814996719360352e-01
1.130755186721991734e+01,nan,8.950617313385009766e-01,8.885185122489929199e-01,9.037036895751953125e-01
1.151999999999999957e+01,nan,8.986419836680094031e-01,8.911111354827880859e-01,9.096296429634094238e-01
1.182008298755186715e+01,nan,8.987654248873392371e-01,8.829629421234130859e-01,9.155555367469787598e-01
1.199800829875518637e+01,nan,9.004938205083211633e-01,8.862962722778320312e-01,9.155555367469787598e-01
1.246539419087137013e+01,nan,9.060493906339009973e-01,8.892592787742614746e-01,9.211111068725585938e-01
1.249991701244813314e+01,nan,9.076543251673380164e-01,8.911111354827880859e-01,9.174073934555053711e-01
1.277609958506224075e+01,nan,9.093827207883199426e-01,8.955555558204650879e-01,9.214814901351928711e-01
1.301244813278008294e+01,nan,9.097531040509542200e-01,8.962963223457336426e-01,9.214814901351928711e-01
1.325410788381742755e+01,nan,9.106172919273376465e-01,8.955555558204650879e-01,9.251852035522460938e-01
1.369228215767634893e+01,nan,9.079012473424276086e-01,8.911111354827880859e-01,9.259259104728698730e-01
1.373211618257261435e+01,nan,9.080246885617574426e-01,8.918518424034118652e-01,9.255555272102355957e-01
1.420481327800829874e+01,nan,9.111111164093017578e-01,8.948147892951965332e-01,9.288889169692993164e-01
1.421012448132780115e+01,nan,9.109876553217569617e-01,8.948147892951965332e-01,9.285185337066650391e-01


==> data/Swarmnode1_accuracy.csv <==
1.301244813278008283e-01,1.673029045643153467e-01,5.958024660746256140e-01,5.537037253379821777e-01,6.229629516601562500e-01
1.752697095435684638e-01,3.452282157676348495e-01,4.891358017921447754e-01,4.359259307384490967e-01,5.496296286582946777e-01
2.735269709543568517e-01,5.231535269709544078e-01,6.286419828732808801e-01,6.000000238418579102e-01,6.644444465637207031e-01
3.531950207468879666e-01,7.010788381742738551e-01,7.255555589993795129e-01,6.925926208496093750e-01,7.548148036003112793e-01
4.169294605809128473e-01,8.790041493775934134e-01,7.604938149452209473e-01,7.418518662452697754e-01,7.818518280982971191e-01
5.311203319502074693e-01,1.056929460580912972e+00,7.222222288449605676e-01,6.548148393630981445e-01,7.803703546524047852e-01
5.603319502074688430e-01,1.234854771784232419e+00,7.467901110649108887e-01,6.866666674613952637e-01,7.870370149612426758e-01
6.931120331950207936e-01,1.412780082987551866e+00,8.030864199002584192e-01,7.811111211776733398e-01,8.248147964477539062e-01
7.090456431535269166e-01,1.758008298755186827e+00,7.849382758140563965e-01,7.733333110809326172e-01,7.981481552124023438e-01
8.365145228215767892e-01,1.935933609958506274e+00,8.303703665733337402e-01,8.266666531562805176e-01,8.374074101448059082e-01
8.869709543568464749e-01,2.281161825726141235e+00,8.199999928474426270e-01,8.066666722297668457e-01,8.285185098648071289e-01
9.799170124481327848e-01,2.626390041493775751e+00,8.440740704536437988e-01,8.370370268821716309e-01,8.533333539962768555e-01
1.064896265560165922e+00,2.804315352697095420e+00,8.538271784782409668e-01,8.481481671333312988e-01,8.585185408592224121e-01
1.123319502074688891e+00,3.149543568464730381e+00,8.625925779342651367e-01,8.555555343627929688e-01,8.662962913513183594e-01
1.242821576763485369e+00,3.494771784232365341e+00,8.746913472811380652e-01,8.696296215057373047e-01,8.781481385231018066e-01
1.266721991701244887e+00,3.672697095435684567e+00,8.772839506467183801e-01,8.737037181854248047e-01,8.803703784942626953e-01
1.399502074688796727e+00,4.017925311203319083e+00,8.776543140411376953e-01,8.722222447395324707e-01,8.844444155693054199e-01
1.420746887966805039e+00,4.363153526970954488e+00,8.801234563191732141e-01,8.781481385231018066e-01,8.814814686775207520e-01
1.710207468879668014e+00,4.541078838174273713e+00,8.803703784942626953e-01,8.711110949516296387e-01,8.874074220657348633e-01
1.765975103734439777e+00,4.886307053941909118e+00,8.796296318372091028e-01,8.751851916313171387e-01,8.877778053283691406e-01
1.853609958506224009e+00,5.064232365145228343e+00,8.813580274581909180e-01,8.748148083686828613e-01,8.903703689575195312e-01
1.943900414937759447e+00,5.409460580912862859e+00,8.817284107208251953e-01,8.740741014480590820e-01,8.922222256660461426e-01
2.164315352697095296e+00,5.754688796680498264e+00,8.814814885457357141e-01,8.740741014480590820e-01,8.925926089286804199e-01
2.289128630705394407e+00,5.932614107883817489e+00,8.824691375096639367e-01,8.755555748939514160e-01,8.937036991119384766e-01
2.307717842323651514e+00,6.277842323651452006e+00,8.823456764221191406e-01,8.751851916313171387e-01,8.933333158493041992e-01
2.607800829875518644e+00,6.623070539419087410e+00,8.827160398165384558e-01,8.759258985519409180e-01,8.937036991119384766e-01
2.634356846473028924e+00,6.800995850622406635e+00,8.819753130276998254e-01,8.748148083686828613e-01,8.925926089286804199e-01
2.751203319502074862e+00,7.146224066390041152e+00,8.824691375096639367e-01,8.748148083686828613e-01,8.933333158493041992e-01
2.812282157676348593e+00,7.491452282157676557e+00,8.819753130276998254e-01,8.740741014480590820e-01,8.937036991119384766e-01
3.061908713692945927e+00,7.669377593360995782e+00,8.829629619916280481e-01,8.748148083686828613e-01,8.955555558204650879e-01
3.157510373443983553e+00,8.014605809128630298e+00,8.832098841667175293e-01,8.751851916313171387e-01,8.937036991119384766e-01
3.205311203319502145e+00,8.192531120331949523e+00,8.835802475611368445e-01,8.762962818145751953e-01,8.937036991119384766e-01
3.502738589211618070e+00,8.537759336099584928e+00,8.835802475611368445e-01,8.766666650772094727e-01,8.937036991119384766e-01
3.516016597510373654e+00,8.882987551867220333e+00,8.838271498680114746e-01,8.781481385231018066e-01,8.933333158493041992e-01
3.648796680497925493e+00,9.060912863070539558e+00,8.841975331306457520e-01,8.777777552604675293e-01,8.944444656372070312e-01
3.680663900414937739e+00,9.406141078838174963e+00,8.835802475611368445e-01,8.785185217857360840e-01,8.925926089286804199e-01
3.959502074688796558e+00,9.751369294605808591e+00,8.834568063418070105e-01,8.770370483398437500e-01,8.940740823745727539e-01
4.025892116182572700e+00,9.929294605809127816e+00,8.840740720431009558e-01,8.781481385231018066e-01,8.940740823745727539e-01
4.102904564315352332e+00,1.027452282157676322e+01,8.835802475611368445e-01,8.762962818145751953e-01,8.944444656372070312e-01
4.371120331950207216e+00,1.061975103734439863e+01,8.839506109555562707e-01,8.777777552604675293e-01,8.944444656372070312e-01
4.413609958506223840e+00,1.129958506224066461e+01,8.845679163932800293e-01,8.785185217857360840e-01,8.944444656372070312e-01
4.549045643153527330e+00,1.181211618257261442e+01,8.839506109555562707e-01,8.777777552604675293e-01,8.944444656372070312e-01
4.557012448132780058e+00,1.249195020746888041e+01,8.838271697362264367e-01,8.777777552604675293e-01,8.944444656372070312e-01
4.857095435684647633e+00,1.300448132780083021e+01,8.837037086486816406e-01,8.762962818145751953e-01,8.944444656372070312e-01
4.894273858921161846e+00,1.368431535269709620e+01,8.838271697362264367e-01,8.785185217857360840e-01,8.937036991119384766e-01
5.000497925311202962e+00,1.419684647302904601e+01,8.840740720431009558e-01,8.777777552604675293e-01,8.937036991119384766e-01
5.072199170124481071e+00,nan,8.837037285168966028e-01,8.774074316024780273e-01,8.944444656372070312e-01
5.311203319502074471e+00,nan,8.839506109555562707e-01,8.788889050483703613e-01,8.933333158493041992e-01
5.417427385892116476e+00,nan,8.850617210070291785e-01,8.796296119689941406e-01,8.955555558204650879e-01
5.454605809128630689e+00,nan,8.848148187001546594e-01,8.799999952316284180e-01,8.944444656372070312e-01
5.762655601659750992e+00,nan,8.839506109555562707e-01,8.781481385231018066e-01,8.940740823745727539e-01
5.765311203319502198e+00,nan,8.839506308237711218e-01,8.785185217857360840e-01,8.940740823745727539e-01
5.898091286307053593e+00,nan,8.843209743499755859e-01,8.781481385231018066e-01,8.948147892951965332e-01
5.940580912863070218e+00,nan,8.844444553057352332e-01,8.792592883110046387e-01,8.944444656372070312e-01
6.208796680497925102e+00,nan,8.839506109555562707e-01,8.774074316024780273e-01,8.948147892951965332e-01
6.285809128630705622e+00,nan,8.845679163932800293e-01,8.792592883110046387e-01,8.951851725578308105e-01
6.352199170124481320e+00,nan,8.841975331306457520e-01,8.788889050483703613e-01,8.937036991119384766e-01
6.631037344398340139e+00,nan,8.837037086486816406e-01,8.770370483398437500e-01,8.955555558204650879e-01
6.662904564315352829e+00,nan,8.832098841667175293e-01,8.759258985519409180e-01,8.944444656372070312e-01
6.795684647302904224e+00,nan,8.837037086486816406e-01,8.788889050483703613e-01,8.933333158493041992e-01
6.808962655601659364e+00,nan,8.843209942181905481e-01,8.774074316024780273e-01,8.959259390830993652e-01
7.106390041493775733e+00,nan,8.835802475611368445e-01,8.785185217857360840e-01,8.937036991119384766e-01
7.154190871369294769e+00,nan,8.841975331306457520e-01,8.796296119689941406e-01,8.929629921913146973e-01
7.249792531120331951e+00,nan,8.835802276929219934e-01,8.777777552604675293e-01,8.933333158493041992e-01
7.499419087136929285e+00,nan,8.832098841667175293e-01,8.748148083686828613e-01,8.992592692375183105e-01
7.560497925311203460e+00,nan,8.845678965250650672e-01,8.762962818145751953e-01,9.007407426834106445e-01
7.677344398340249398e+00,nan,8.848148187001546594e-01,8.770370483398437500e-01,8.977777957916259766e-01
7.703900414937759678e+00,nan,8.860493699709574011e-01,8.781481385231018066e-01,8.988888859748840332e-01
8.003983402489627252e+00,nan,8.870370388031005859e-01,8.677777647972106934e-01,9.059259295463562012e-01
8.022572614107883027e+00,nan,8.717284003893533972e-01,8.411111235618591309e-01,9.025925993919372559e-01
8.147385892116181694e+00,nan,8.860493699709574011e-01,8.759258985519409180e-01,9.062963128089904785e-01
8.200497925311204028e+00,nan,8.823456764221191406e-01,8.629629611968994141e-01,9.033333063125610352e-01
8.458091286307054091e+00,nan,8.877777854601541785e-01,8.751851916313171387e-01,9.059259295463562012e-01
8.545726141078837657e+00,nan,8.722222248713175086e-01,8.607407212257385254e-01,8.859259486198425293e-01
8.601493775933610308e+00,nan,8.779012362162271765e-01,8.688889145851135254e-01,8.937036991119384766e-01
8.890954356846473061e+00,nan,8.439506093660990027e-01,8.103703856468200684e-01,8.796296119689941406e-01
8.912199170124480929e+00,nan,8.566666841506958008e-01,8.274074196815490723e-01,8.911111354827880859e-01
9.044979253112032325e+00,nan,8.870370388031005859e-01,8.670370578765869141e-01,9.137036800384521484e-01
9.068879668049792286e+00,nan,8.825925985972086218e-01,8.666666746139526367e-01,9.018518328666687012e-01
9.355684647302904722e+00,nan,8.959259192148844031e-01,8.844444155693054199e-01,9.155555367469787598e-01
9.414107883817427691e+00,nan,8.869135777155557898e-01,8.655555844306945801e-01,9.018518328666687012e-01
9.499087136929460939e+00,nan,8.875308632850646973e-01,8.648148179054260254e-01,9.040740728378295898e-01
9.759336099585063096e+00,nan,8.791358073552449914e-01,8.481481671333312988e-01,9.133333563804626465e-01
9.809792531120331560e+00,nan,8.938271403312683105e-01,8.744444251060485840e-01,9.155555367469787598e-01
9.937261410788382321e+00,nan,8.841975132624307898e-01,8.433333039283752441e-01,9.055555462837219238e-01
9.953195020746887778e+00,nan,8.877777655919393274e-01,8.507407307624816895e-01,9.070370197296142578e-01
1.025327800829875535e+01,nan,8.969135681788126258e-01,8.725925683975219727e-01,9.118518233299255371e-01
1.028248962655601595e+01,nan,9.049382805824279785e-01,8.914814591407775879e-01,9.270370602607727051e-01
1.056398340248962597e+01,nan,9.082716107368469238e-01,8.959259390830993652e-01,9.296296238899230957e-01
1.062771784232365135e+01,nan,8.946913679440816614e-01,8.825926184654235840e-01,9.148148298263549805e-01
1.104199170124481277e+01,nan,9.024691383043924597e-01,8.888888955116271973e-01,9.192592501640319824e-01
1.130755186721991734e+01,nan,8.913580179214477539e-01,8.729629516601562500e-01,9.140740633010864258e-01
1.151999999999999957e+01,nan,8.961728413899739953e-01,8.803703784942626953e-01,9.170370101928710938e-01
1.182008298755186715e+01,nan,8.958024581273397180e-01,8.811110854148864746e-01,9.148148298263549805e-01
1.199800829875518637e+01,nan,8.964197436968485144e-01,8.818518519401550293e-01,9.159259200096130371e-01
1.246539419087137013e+01,nan,9.003703792889913293e-01,8.837037086486816406e-01,9.229629635810852051e-01
1.249991701244813314e+01,nan,9.055555661519368860e-01,8.892592787742614746e-01,9.159259200096130371e-01
1.277609958506224075e+01,nan,9.067901174227396277e-01,8.911111354827880859e-01,9.207407236099243164e-01
1.301244813278008294e+01,nan,9.033333460489908484e-01,8.807407617568969727e-01,9.203703999519348145e-01
1.325410788381742755e+01,nan,9.071605006853739050e-01,8.862962722778320312e-01,9.237037301063537598e-01
1.369228215767634893e+01,nan,9.119753042856851843e-01,8.918518424034118652e-01,9.292592406272888184e-01
1.373211618257261435e+01,nan,9.116049408912658691e-01,8.922222256660461426e-01,9.285185337066650391e-01
1.420481327800829874e+01,nan,9.100000063578287390e-01,8.911111354827880859e-01,9.281481504440307617e-01
1.421012448132780115e+01,nan,9.098765452702840539e-01,8.911111354827880859e-01,9.277777671813964844e-01


==> data/Swarmnode2_accuracy.csv <==
1.301244813278008283e-01,1.673029045643153467e-01,6.028395096460977820e-01,5.366666913032531738e-01,6.485185027122497559e-01
1.752697095435684638e-01,3.452282157676348495e-01,5.858024756113687781e-01,5.425925850868225098e-01,6.303703784942626953e-01
2.735269709543568517e-01,5.231535269709544078e-01,6.643210053443908691e-01,6.600000262260437012e-01,6.681481599807739258e-01
3.531950207468879666e-01,7.010788381742738551e-01,6.619753042856851843e-01,6.074073910713195801e-01,6.911110877990722656e-01
4.169294605809128473e-01,8.790041493775934134e-01,7.056789994239807129e-01,6.544444561004638672e-01,7.440740466117858887e-01
5.311203319502074693e-01,1.056929460580912972e+00,7.345679004987081262e-01,6.881481409072875977e-01,7.837036848068237305e-01
5.603319502074688430e-01,1.234854771784232419e+00,7.518518368403116492e-01,7.222222089767456055e-01,7.925925850868225098e-01
6.931120331950207936e-01,1.412780082987551866e+00,8.112345536549886438e-01,7.922222018241882324e-01,8.262962698936462402e-01
7.090456431535269166e-01,1.758008298755186827e+00,8.049382766087850305e-01,7.933333516120910645e-01,8.218518495559692383e-01
8.365145228215767892e-01,1.935933609958506274e+00,8.340740601221720008e-01,8.162962794303894043e-01,8.433333039283752441e-01
8.869709543568464749e-01,2.281161825726141235e+00,8.186419606208801270e-01,7.988888621330261230e-01,8.388888835906982422e-01
9.799170124481327848e-01,2.626390041493775751e+00,8.435802459716796875e-01,8.181481361389160156e-01,8.677777647972106934e-01
1.064896265560165922e+00,2.804315352697095420e+00,8.590123256047567102e-01,8.433333039283752441e-01,8.677777647972106934e-01
1.123319502074688891e+00,3.149543568464730381e+00,8.683950503667196008e-01,8.555555343627929688e-01,8.762962818145751953e-01
1.242821576763485369e+00,3.494771784232365341e+00,8.734567960103353235e-01,8.662962913513183594e-01,8.785185217857360840e-01
1.266721991701244887e+00,3.672697095435684567e+00,8.754321138064066199e-01,8.688889145851135254e-01,8.799999952316284180e-01
1.399502074688796727e+00,4.017925311203319083e+00,8.777777751286824914e-01,8.729629516601562500e-01,8.866666555404663086e-01
1.420746887966805039e+00,4.363153526970954488e+00,8.816049297650655481e-01,8.759258985519409180e-01,8.851851820945739746e-01
1.710207468879668014e+00,4.541078838174273713e+00,8.823456764221191406e-01,8.766666650772094727e-01,8.866666555404663086e-01
1.765975103734439777e+00,4.886307053941909118e+00,8.803703586260477332e-01,8.744444251060485840e-01,8.870370388031005859e-01
1.853609958506224009e+00,5.064232365145228343e+00,8.833333253860473633e-01,8.766666650772094727e-01,8.933333158493041992e-01
1.943900414937759447e+00,5.409460580912862859e+00,8.822222352027893066e-01,8.740741014480590820e-01,8.925926089286804199e-01
2.164315352697095296e+00,5.754688796680498264e+00,8.813580274581909180e-01,8.729629516601562500e-01,8.918518424034118652e-01
2.289128630705394407e+00,5.932614107883817489e+00,8.837037086486816406e-01,8.748148083686828613e-01,8.959259390830993652e-01
2.307717842323651514e+00,6.277842323651452006e+00,8.828395009040832520e-01,8.737037181854248047e-01,8.951851725578308105e-01
2.607800829875518644e+00,6.623070539419087410e+00,8.824691375096639367e-01,8.744444251060485840e-01,8.937036991119384766e-01
2.634356846473028924e+00,6.800995850622406635e+00,8.832098841667175293e-01,8.740741014480590820e-01,8.948147892951965332e-01
2.751203319502074862e+00,7.146224066390041152e+00,8.822222153345743445e-01,8.729629516601562500e-01,8.937036991119384766e-01
2.812282157676348593e+00,7.491452282157676557e+00,8.829629619916280481e-01,8.744444251060485840e-01,8.944444656372070312e-01
3.061908713692945927e+00,7.669377593360995782e+00,8.822222352027893066e-01,8.740741014480590820e-01,8.937036991119384766e-01
3.157510373443983553e+00,8.014605809128630298e+00,8.825925787289937707e-01,8.744444251060485840e-01,8.948147892951965332e-01
3.205311203319502145e+00,8.192531120331949523e+00,8.824691375096639367e-01,8.748148083686828613e-01,8.944444656372070312e-01
3.502738589211618070e+00,8.537759336099584928e+00,8.837036887804666785e-01,8.748148083686828613e-01,8.948147892951965332e-01
3.516016597510373654e+00,8.882987551867220333e+00,8.834567864735921594e-01,8.748148083686828613e-01,8.948147892951965332e-01
3.648796680497925493e+00,9.060912863070539558e+00,8.832098841667175293e-01,8.755555748939514160e-01,8.940740823745727539e-01
3.680663900414937739e+00,9.406141078838174963e+00,8.837037086486816406e-01,8.766666650772094727e-01,8.940740823745727539e-01
3.959502074688796558e+00,9.751369294605808591e+00,8.837037086486816406e-01,8.766666650772094727e-01,8.944444656372070312e-01
4.025892116182572700e+00,9.929294605809127816e+00,8.834568063418070105e-01,8.770370483398437500e-01,8.944444656372070312e-01
4.102904564315352332e+00,1.027452282157676322e+01,8.833333253860473633e-01,8.766666650772094727e-01,8.951851725578308105e-01
4.371120331950207216e+00,1.061975103734439863e+01,8.835802475611368445e-01,8.774074316024780273e-01,8.951851725578308105e-01
4.413609958506223840e+00,1.129958506224066461e+01,8.830864032109578821e-01,8.766666650772094727e-01,8.948147892951965332e-01
4.549045643153527330e+00,1.181211618257261442e+01,8.830864032109578821e-01,8.759258985519409180e-01,8.951851725578308105e-01
4.557012448132780058e+00,1.249195020746888041e+01,8.827160398165384558e-01,8.759258985519409180e-01,8.948147892951965332e-01
4.857095435684647633e+00,1.300448132780083021e+01,8.828395009040832520e-01,8.766666650772094727e-01,8.940740823745727539e-01
4.894273858921161846e+00,1.368431535269709620e+01,8.832098642985025672e-01,8.770370483398437500e-01,8.948147892951965332e-01
5.000497925311202962e+00,1.419684647302904601e+01,8.825925985972086218e-01,8.770370483398437500e-01,8.937036991119384766e-01
5.072199170124481071e+00,nan,8.835802475611368445e-01,8.766666650772094727e-01,8.948147892951965332e-01
5.311203319502074471e+00,nan,8.835802475611368445e-01,8.781481385231018066e-01,8.940740823745727539e-01
5.417427385892116476e+00,nan,8.830864230791727332e-01,8.766666650772094727e-01,8.944444656372070312e-01
5.454605809128630689e+00,nan,8.828395009040832520e-01,8.762962818145751953e-01,8.940740823745727539e-01
5.762655601659750992e+00,nan,8.828395009040832520e-01,8.770370483398437500e-01,8.937036991119384766e-01
5.765311203319502198e+00,nan,8.828395207722982141e-01,8.770370483398437500e-01,8.940740823745727539e-01
5.898091286307053593e+00,nan,8.830864429473876953e-01,8.774074316024780273e-01,8.944444656372070312e-01
5.940580912863070218e+00,nan,8.839506109555562707e-01,8.766666650772094727e-01,8.948147892951965332e-01
6.208796680497925102e+00,nan,8.834568063418070105e-01,8.770370483398437500e-01,8.940740823745727539e-01
6.285809128630705622e+00,nan,8.837037086486816406e-01,8.777777552604675293e-01,8.944444656372070312e-01
6.352199170124481320e+00,nan,8.822222153345743445e-01,8.762962818145751953e-01,8.933333158493041992e-01
6.631037344398340139e+00,nan,8.828395207722982141e-01,8.770370483398437500e-01,8.940740823745727539e-01
6.662904564315352829e+00,nan,8.828395009040832520e-01,8.774074316024780273e-01,8.933333158493041992e-01
6.795684647302904224e+00,nan,8.824691375096639367e-01,8.774074316024780273e-01,8.922222256660461426e-01
6.808962655601659364e+00,nan,8.832098841667175293e-01,8.774074316024780273e-01,8.937036991119384766e-01
7.106390041493775733e+00,nan,8.834567864735921594e-01,8.785185217857360840e-01,8.933333158493041992e-01
7.154190871369294769e+00,nan,8.843209942181905481e-01,8.774074316024780273e-01,8.940740823745727539e-01
7.249792531120331951e+00,nan,8.844444354375203821e-01,8.788889050483703613e-01,8.948147892951965332e-01
7.499419087136929285e+00,nan,8.886419932047525672e-01,8.825926184654235840e-01,9.007407426834106445e-01
7.560497925311203460e+00,nan,8.870370586713155481e-01,8.788889050483703613e-01,9.014815092086791992e-01
7.677344398340249398e+00,nan,8.853086233139038086e-01,8.796296119689941406e-01,8.948147892951965332e-01
7.703900414937759678e+00,nan,8.855555454889932898e-01,8.803703784942626953e-01,8.951851725578308105e-01
8.003983402489627252e+00,nan,8.860493898391723633e-01,8.733333349227905273e-01,9.014815092086791992e-01
8.022572614107883027e+00,nan,8.750617305437723425e-01,8.644444346427917480e-01,8.903703689575195312e-01
8.147385892116181694e+00,nan,8.839506109555562707e-01,8.714814782142639160e-01,8.999999761581420898e-01
8.200497925311204028e+00,nan,8.781481583913167688e-01,8.548148274421691895e-01,8.911111354827880859e-01
8.458091286307054091e+00,nan,8.843209942181905481e-01,8.655555844306945801e-01,9.018518328666687012e-01
8.545726141078837657e+00,nan,8.590123454729715613e-01,8.237037062644958496e-01,8.896296024322509766e-01
8.601493775933610308e+00,nan,8.727160493532816199e-01,8.407407402992248535e-01,8.951851725578308105e-01
8.890954356846473061e+00,nan,8.407407402992248535e-01,7.803703546524047852e-01,8.870370388031005859e-01
8.912199170124480929e+00,nan,8.525925874710083008e-01,8.066666722297668457e-01,8.903703689575195312e-01
9.044979253112032325e+00,nan,8.907407522201538086e-01,8.840740919113159180e-01,8.992592692375183105e-01
9.068879668049792286e+00,nan,8.737036983172098425e-01,8.444444537162780762e-01,8.918518424034118652e-01
9.355684647302904722e+00,nan,8.851851820945739746e-01,8.596296310424804688e-01,9.088888764381408691e-01
9.414107883817427691e+00,nan,8.813580473264058801e-01,8.548148274421691895e-01,8.962963223457336426e-01
9.499087136929460939e+00,nan,8.916049400965372351e-01,8.651852011680603027e-01,9.088888764381408691e-01
9.759336099585063096e+00,nan,8.666666746139526367e-01,8.174074292182922363e-01,8.929629921913146973e-01
9.809792531120331560e+00,nan,8.790123462677001953e-01,8.329629898071289062e-01,9.085184931755065918e-01
9.937261410788382321e+00,nan,8.938271601994832727e-01,8.848147988319396973e-01,9.062963128089904785e-01
9.953195020746887778e+00,nan,8.946913480758666992e-01,8.848147988319396973e-01,9.088888764381408691e-01
1.025327800829875535e+01,nan,8.981481591860452918e-01,8.840740919113159180e-01,9.166666865348815918e-01
1.028248962655601595e+01,nan,9.048148194948831824e-01,8.825926184654235840e-01,9.266666769981384277e-01
1.056398340248962597e+01,nan,9.119753042856851843e-01,8.922222256660461426e-01,9.296296238899230957e-01
1.062771784232365135e+01,nan,8.974074125289916992e-01,8.855555653572082520e-01,9.051851630210876465e-01
1.104199170124481277e+01,nan,9.020987749099731445e-01,8.870370388031005859e-01,9.166666865348815918e-01
1.130755186721991734e+01,nan,8.983950416247049597e-01,8.811110854148864746e-01,9.244444370269775391e-01
1.151999999999999957e+01,nan,9.023456772168477746e-01,8.840740919113159180e-01,9.240740537643432617e-01
1.182008298755186715e+01,nan,9.014814694722493860e-01,8.933333158493041992e-01,9.170370101928710938e-01
1.199800829875518637e+01,nan,9.028395016988118860e-01,8.951851725578308105e-01,9.177777767181396484e-01
1.246539419087137013e+01,nan,9.112345774968465539e-01,8.940740823745727539e-01,9.285185337066650391e-01
1.249991701244813314e+01,nan,8.969135681788126258e-01,8.622221946716308594e-01,9.251852035522460938e-01
1.277609958506224075e+01,nan,9.019753138224283484e-01,8.733333349227905273e-01,9.259259104728698730e-01
1.301244813278008294e+01,nan,9.076543052991231653e-01,8.866666555404663086e-01,9.274073839187622070e-01
1.325410788381742755e+01,nan,9.092592597007751465e-01,8.903703689575195312e-01,9.285185337066650391e-01
1.369228215767634893e+01,nan,9.072839419047037390e-01,8.870370388031005859e-01,9.244444370269775391e-01
1.373211618257261435e+01,nan,9.087654352188110352e-01,8.885185122489929199e-01,9.262962937355041504e-01
1.420481327800829874e+01,nan,9.102469086647033691e-01,8.899999856948852539e-01,9.274073839187622070e-01
1.421012448132780115e+01,nan,9.103703498840332031e-01,8.896296024322509766e-01,9.274073839187622070e-01


==> data/Swarmnode3_accuracy.csv <==
1.301244813278008283e-01,1.673029045643153467e-01,6.228395104408264160e-01,6.074073910713195801e-01,6.377778053283691406e-01
1.752697095435684638e-01,3.452282157676348495e-01,5.409876505533853797e-01,5.000000000000000000e-01,5.899999737739562988e-01
2.735269709543568517e-01,5.231535269709544078e-01,6.559259096781412390e-01,6.262962818145751953e-01,7.033333182334899902e-01
3.531950207468879666e-01,7.010788381742738551e-01,6.139506300290425989e-01,5.622222423553466797e-01,6.696296334266662598e-01
4.169294605809128473e-01,8.790041493775934134e-01,6.862962841987609863e-01,6.474074125289916992e-01,7.099999785423278809e-01
5.311203319502074693e-01,1.056929460580912972e+00,7.541975378990173340e-01,7.414814829826354980e-01,7.622222304344177246e-01
5.603319502074688430e-01,1.234854771784232419e+00,7.758024533589681360e-01,7.703703641891479492e-01,7.851851582527160645e-01
6.931120331950207936e-01,1.412780082987551866e+00,8.224691351254781457e-01,7.925925850868225098e-01,8.392592668533325195e-01
7.090456431535269166e-01,1.758008298755186827e+00,8.140740593274434778e-01,7.859259247779846191e-01,8.366666436195373535e-01
8.365145228215767892e-01,1.935933609958506274e+00,8.432098825772603723e-01,8.144444227218627930e-01,8.637037277221679688e-01
8.869709543568464749e-01,2.281161825726141235e+00,8.516049583752950403e-01,8.411111235618591309e-01,8.585185408592224121e-01
9.799170124481327848e-01,2.626390041493775751e+00,8.614814678827921179e-01,8.485184907913208008e-01,8.729629516601562500e-01
1.064896265560165922e+00,2.804315352697095420e+00,8.596296310424804688e-01,8.492592573165893555e-01,8.677777647972106934e-01
1.123319502074688891e+00,3.149543568464730381e+00,8.651851812998453406e-01,8.574073910713195801e-01,8.729629516601562500e-01
1.242821576763485369e+00,3.494771784232365341e+00,8.680246869723001746e-01,8.611111044883728027e-01,8.770370483398437500e-01
1.266721991701244887e+00,3.672697095435684567e+00,8.707407315572103235e-01,8.622221946716308594e-01,8.785185217857360840e-01
1.399502074688796727e+00,4.017925311203319083e+00,8.751851916313171387e-01,8.662962913513183594e-01,8.822222352027893066e-01
1.420746887966805039e+00,4.363153526970954488e+00,8.792592485745748254e-01,8.729629516601562500e-01,8.844444155693054199e-01
1.710207468879668014e+00,4.541078838174273713e+00,8.795061707496643066e-01,8.737037181854248047e-01,8.896296024322509766e-01
1.765975103734439777e+00,4.886307053941909118e+00,8.816049297650655481e-01,8.748148083686828613e-01,8.903703689575195312e-01
1.853609958506224009e+00,5.064232365145228343e+00,8.827160398165384558e-01,8.751851916313171387e-01,8.933333158493041992e-01
1.943900414937759447e+00,5.409460580912862859e+00,8.838271697362264367e-01,8.751851916313171387e-01,8.959259390830993652e-01
2.164315352697095296e+00,5.754688796680498264e+00,8.845678766568502160e-01,8.759258985519409180e-01,8.966666460037231445e-01
2.289128630705394407e+00,5.932614107883817489e+00,8.844444553057352332e-01,8.755555748939514160e-01,8.955555558204650879e-01
2.307717842323651514e+00,6.277842323651452006e+00,8.849382797876993445e-01,8.762962818145751953e-01,8.959259390830993652e-01
2.607800829875518644e+00,6.623070539419087410e+00,8.845678965250650672e-01,8.762962818145751953e-01,8.955555558204650879e-01
2.634356846473028924e+00,6.800995850622406635e+00,8.835802475611368445e-01,8.751851916313171387e-01,8.948147892951965332e-01
2.751203319502074862e+00,7.146224066390041152e+00,8.832098841667175293e-01,8.737037181854248047e-01,8.951851725578308105e-01
2.812282157676348593e+00,7.491452282157676557e+00,8.835802276929219934e-01,8.744444251060485840e-01,8.951851725578308105e-01
3.061908713692945927e+00,7.669377593360995782e+00,8.828395009040832520e-01,8.729629516601562500e-01,8.951851725578308105e-01
3.157510373443983553e+00,8.014605809128630298e+00,8.837036887804666785e-01,8.744444251060485840e-01,8.951851725578308105e-01
3.205311203319502145e+00,8.192531120331949523e+00,8.830864230791727332e-01,8.737037181854248047e-01,8.955555558204650879e-01
3.502738589211618070e+00,8.537759336099584928e+00,8.837037086486816406e-01,8.751851916313171387e-01,8.951851725578308105e-01
3.516016597510373654e+00,8.882987551867220333e+00,8.830864230791727332e-01,8.737037181854248047e-01,8.940740823745727539e-01
3.648796680497925493e+00,9.060912863070539558e+00,8.848148187001546594e-01,8.766666650772094727e-01,8.959259390830993652e-01
3.680663900414937739e+00,9.406141078838174963e+00,8.830864230791727332e-01,8.755555748939514160e-01,8.948147892951965332e-01
3.959502074688796558e+00,9.751369294605808591e+00,8.839506109555562707e-01,8.751851916313171387e-01,8.955555558204650879e-01
4.025892116182572700e+00,9.929294605809127816e+00,8.828395009040832520e-01,8.759258985519409180e-01,8.944444656372070312e-01
4.102904564315352332e+00,1.027452282157676322e+01,8.835802475611368445e-01,8.755555748939514160e-01,8.951851725578308105e-01
4.371120331950207216e+00,1.061975103734439863e+01,8.833333253860473633e-01,8.759258985519409180e-01,8.948147892951965332e-01
4.413609958506223840e+00,1.129958506224066461e+01,8.840740720431009558e-01,8.770370483398437500e-01,8.948147892951965332e-01
4.549045643153527330e+00,1.181211618257261442e+01,8.838271697362264367e-01,8.770370483398437500e-01,8.951851725578308105e-01
4.557012448132780058e+00,1.249195020746888041e+01,8.837036887804666785e-01,8.762962818145751953e-01,8.951851725578308105e-01
4.857095435684647633e+00,1.300448132780083021e+01,8.839506109555562707e-01,8.762962818145751953e-01,8.951851725578308105e-01
4.894273858921161846e+00,1.368431535269709620e+01,8.827160398165384558e-01,8.759258985519409180e-01,8.944444656372070312e-01
5.000497925311202962e+00,1.419684647302904601e+01,8.843209743499755859e-01,8.759258985519409180e-01,8.951851725578308105e-01
5.072199170124481071e+00,nan,8.838271498680114746e-01,8.766666650772094727e-01,8.948147892951965332e-01
5.311203319502074471e+00,nan,8.835802674293518066e-01,8.770370483398437500e-01,8.944444656372070312e-01
5.417427385892116476e+00,nan,8.833333253860473633e-01,8.766666650772094727e-01,8.948147892951965332e-01
5.454605809128630689e+00,nan,8.834567864735921594e-01,8.762962818145751953e-01,8.944444656372070312e-01
5.762655601659750992e+00,nan,8.833333452542623254e-01,8.766666650772094727e-01,8.940740823745727539e-01
5.765311203319502198e+00,nan,8.829629619916280481e-01,8.759258985519409180e-01,8.940740823745727539e-01
5.898091286307053593e+00,nan,8.848147988319396973e-01,8.796296119689941406e-01,8.951851725578308105e-01
5.940580912863070218e+00,nan,8.835802475611368445e-01,8.774074316024780273e-01,8.948147892951965332e-01
6.208796680497925102e+00,nan,8.830864429473876953e-01,8.755555748939514160e-01,8.944444656372070312e-01
6.285809128630705622e+00,nan,8.835802674293518066e-01,8.774074316024780273e-01,8.944444656372070312e-01
6.352199170124481320e+00,nan,8.839506109555562707e-01,8.762962818145751953e-01,8.955555558204650879e-01
6.631037344398340139e+00,nan,8.830864032109578821e-01,8.762962818145751953e-01,8.951851725578308105e-01
6.662904564315352829e+00,nan,8.830864032109578821e-01,8.766666650772094727e-01,8.948147892951965332e-01
6.795684647302904224e+00,nan,8.835802674293518066e-01,8.774074316024780273e-01,8.944444656372070312e-01
6.808962655601659364e+00,nan,8.824691375096639367e-01,8.751851916313171387e-01,8.944444656372070312e-01
7.106390041493775733e+00,nan,8.845679163932800293e-01,8.774074316024780273e-01,8.962963223457336426e-01
7.154190871369294769e+00,nan,8.844444553057352332e-01,8.774074316024780273e-01,8.937036991119384766e-01
7.249792531120331951e+00,nan,8.853086431821187707e-01,8.781481385231018066e-01,8.962963223457336426e-01
7.499419087136929285e+00,nan,8.879012266794840125e-01,8.799999952316284180e-01,8.940740823745727539e-01
7.560497925311203460e+00,nan,8.877777655919393274e-01,8.796296119689941406e-01,8.951851725578308105e-01
7.677344398340249398e+00,nan,8.771605094273885461e-01,8.688889145851135254e-01,8.859259486198425293e-01
7.703900414937759678e+00,nan,8.792592485745748254e-01,8.700000047683715820e-01,8.844444155693054199e-01
8.003983402489627252e+00,nan,8.846913576126098633e-01,8.737037181854248047e-01,8.955555558204650879e-01
8.022572614107883027e+00,nan,8.902469078699747351e-01,8.788889050483703613e-01,9.022222161293029785e-01
8.147385892116181694e+00,nan,8.939506212870279578e-01,8.899999856948852539e-01,9.007407426834106445e-01
8.200497925311204028e+00,nan,8.906172712643941614e-01,8.855555653572082520e-01,8.981481194496154785e-01
8.458091286307054091e+00,nan,8.953086336453756067e-01,8.896296024322509766e-01,9.040740728378295898e-01
8.545726141078837657e+00,nan,8.666666746139526367e-01,8.440740704536437988e-01,8.940740823745727539e-01
8.601493775933610308e+00,nan,8.781481583913167688e-01,8.655555844306945801e-01,8.940740823745727539e-01
8.890954356846473061e+00,nan,8.530864119529724121e-01,8.229629397392272949e-01,9.062963128089904785e-01
8.912199170124480929e+00,nan,8.586419820785522461e-01,8.259259462356567383e-01,9.074074029922485352e-01
9.044979253112032325e+00,nan,8.818518519401550293e-01,8.574073910713195801e-01,9.140740633010864258e-01
9.068879668049792286e+00,nan,8.727160493532816199e-01,8.377777934074401855e-01,8.937036991119384766e-01
9.355684647302904722e+00,nan,8.864197532335916785e-01,8.700000047683715820e-01,9.077777862548828125e-01
9.414107883817427691e+00,nan,8.322222232818603516e-01,7.985185384750366211e-01,8.759258985519409180e-01
9.499087136929460939e+00,nan,8.723456660906473425e-01,8.488888740539550781e-01,8.866666555404663086e-01
9.759336099585063096e+00,nan,8.781481583913167688e-01,8.633333444595336914e-01,8.925926089286804199e-01
9.809792531120331560e+00,nan,8.846913576126098633e-01,8.718518614768981934e-01,9.018518328666687012e-01
9.937261410788382321e+00,nan,8.776543140411376953e-01,8.592592477798461914e-01,9.077777862548828125e-01
9.953195020746887778e+00,nan,8.804938197135925293e-01,8.640740513801574707e-01,9.096296429634094238e-01
1.025327800829875535e+01,nan,8.987654447555541992e-01,8.792592883110046387e-01,9.218518733978271484e-01
1.028248962655601595e+01,nan,8.813580274581909180e-01,8.562963008880615234e-01,9.088888764381408691e-01
1.056398340248962597e+01,nan,8.876543243726094934e-01,8.666666746139526367e-01,9.137036800384521484e-01
1.062771784232365135e+01,nan,9.014814694722493860e-01,8.718518614768981934e-01,9.255555272102355957e-01
1.104199170124481277e+01,nan,9.086419741312662390e-01,8.811110854148864746e-01,9.285185337066650391e-01
1.130755186721991734e+01,nan,8.823456962903341028e-01,8.766666650772094727e-01,8.877778053283691406e-01
1.151999999999999957e+01,nan,8.883950511614481238e-01,8.799999952316284180e-01,8.933333158493041992e-01
1.182008298755186715e+01,nan,8.960493803024291992e-01,8.829629421234130859e-01,9.140740633010864258e-01
1.199800829875518637e+01,nan,8.965432246526082727e-01,8.818518519401550293e-01,9.151852130889892578e-01
1.246539419087137013e+01,nan,9.038271506627401086e-01,8.859259486198425293e-01,9.274073839187622070e-01
1.249991701244813314e+01,nan,9.067901174227396277e-01,8.944444656372070312e-01,9.292592406272888184e-01
1.277609958506224075e+01,nan,9.098765452702840539e-01,8.962963223457336426e-01,9.292592406272888184e-01
1.301244813278008294e+01,nan,9.009876449902852746e-01,8.692592382431030273e-01,9.244444370269775391e-01
1.325410788381742755e+01,nan,9.025925993919372559e-01,8.751851916313171387e-01,9.233333468437194824e-01
1.369228215767634893e+01,nan,9.048148194948831824e-01,8.833333253860473633e-01,9.229629635810852051e-01
1.373211618257261435e+01,nan,9.062962929407755164e-01,8.848147988319396973e-01,9.240740537643432617e-01
1.420481327800829874e+01,nan,9.102469285329183313e-01,8.903703689575195312e-01,9.270370602607727051e-01
1.421012448132780115e+01,nan,9.102469086647033691e-01,8.914814591407775879e-01,9.262962937355041504e-01


==> data/Swarmnode4_accuracy.csv <==
1.301244813278008283e-01,1.673029045643153467e-01,6.155555645624796179e-01,5.759259462356567383e-01,6.700000166893005371e-01
1.752697095435684638e-01,3.452282157676348495e-01,5.291358232498168945e-01,5.277777910232543945e-01,5.314815044403076172e-01
2.735269709543568517e-01,5.231535269709544078e-01,6.351851820945739746e-01,6.114814877510070801e-01,6.577777862548828125e-01
3.531950207468879666e-01,7.010788381742738551e-01,7.230863968531290320e-01,5.933333039283752441e-01,8.177777528762817383e-01
4.169294605809128473e-01,8.790041493775934134e-01,7.651851773262023926e-01,6.911110877990722656e-01,8.262962698936462402e-01
5.311203319502074693e-01,1.056929460580912972e+00,7.276543180147806433e-01,6.692592501640319824e-01,7.862963080406188965e-01
5.603319502074688430e-01,1.234854771784232419e+00,7.550617456436157227e-01,7.162963151931762695e-01,8.018518686294555664e-01
6.931120331950207936e-01,1.412780082987551866e+00,8.186419804890950891e-01,8.051851987838745117e-01,8.414815068244934082e-01
7.090456431535269166e-01,1.758008298755186827e+00,8.308641910552978516e-01,8.233333230018615723e-01,8.429629802703857422e-01
8.365145228215767892e-01,1.935933609958506274e+00,8.516049186388651160e-01,8.451851606369018555e-01,8.555555343627929688e-01
8.869709543568464749e-01,2.281161825726141235e+00,8.317283789316812781e-01,8.266666531562805176e-01,8.366666436195373535e-01
9.799170124481327848e-01,2.626390041493775751e+00,8.493827184041341516e-01,8.455555438995361328e-01,8.533333539962768555e-01
1.064896265560165922e+00,2.804315352697095420e+00,8.554321130116780969e-01,8.266666531562805176e-01,8.792592883110046387e-01
1.123319502074688891e+00,3.149543568464730381e+00,8.633333245913187293e-01,8.388888835906982422e-01,8.803703784942626953e-01
1.242821576763485369e+00,3.494771784232365341e+00,8.656790057818094519e-01,8.607407212257385254e-01,8.740741014480590820e-01
1.266721991701244887e+00,3.672697095435684567e+00,8.675308624903360633e-01,8.625925779342651367e-01,8.762962818145751953e-01
1.399502074688796727e+00,4.017925311203319083e+00,8.769135872522989539e-01,8.681481480598449707e-01,8.907407522201538086e-01
1.420746887966805039e+00,4.363153526970954488e+00,8.771604895591735840e-01,8.696296215057373047e-01,8.837037086486816406e-01
1.710207468879668014e+00,4.541078838174273713e+00,8.806172808011373254e-01,8.729629516601562500e-01,8.899999856948852539e-01
1.765975103734439777e+00,4.886307053941909118e+00,8.816049297650655481e-01,8.725925683975219727e-01,8.948147892951965332e-01
1.853609958506224009e+00,5.064232365145228343e+00,8.837037086486816406e-01,8.740741014480590820e-01,8.966666460037231445e-01
1.943900414937759447e+00,5.409460580912862859e+00,8.839506308237711218e-01,8.770370483398437500e-01,8.959259390830993652e-01
2.164315352697095296e+00,5.754688796680498264e+00,8.835802276929219934e-01,8.777777552604675293e-01,8.948147892951965332e-01
2.289128630705394407e+00,5.932614107883817489e+00,8.844444553057352332e-01,8.785185217857360840e-01,8.962963223457336426e-01
2.307717842323651514e+00,6.277842323651452006e+00,8.849382797876993445e-01,8.788889050483703613e-01,8.966666460037231445e-01
2.607800829875518644e+00,6.623070539419087410e+00,8.849382599194844934e-01,8.751851916313171387e-01,8.966666460037231445e-01
2.634356846473028924e+00,6.800995850622406635e+00,8.851851820945739746e-01,8.777777552604675293e-01,8.962963223457336426e-01
2.751203319502074862e+00,7.146224066390041152e+00,8.850617408752441406e-01,8.770370483398437500e-01,8.959259390830993652e-01
2.812282157676348593e+00,7.491452282157676557e+00,8.843209743499755859e-01,8.762962818145751953e-01,8.951851725578308105e-01
3.061908713692945927e+00,7.669377593360995782e+00,8.840740919113159180e-01,8.755555748939514160e-01,8.944444656372070312e-01
3.157510373443983553e+00,8.014605809128630298e+00,8.846913377443949011e-01,8.777777552604675293e-01,8.948147892951965332e-01
3.205311203319502145e+00,8.192531120331949523e+00,8.840740720431009558e-01,8.759258985519409180e-01,8.955555558204650879e-01
3.502738589211618070e+00,8.537759336099584928e+00,8.841975132624307898e-01,8.777777552604675293e-01,8.937036991119384766e-01
3.516016597510373654e+00,8.882987551867220333e+00,8.840740720431009558e-01,8.770370483398437500e-01,8.937036991119384766e-01
3.648796680497925493e+00,9.060912863070539558e+00,8.839506109555562707e-01,8.751851916313171387e-01,8.951851725578308105e-01
3.680663900414937739e+00,9.406141078838174963e+00,8.844444354375203821e-01,8.777777552604675293e-01,8.944444656372070312e-01
3.959502074688796558e+00,9.751369294605808591e+00,8.834567864735921594e-01,8.751851916313171387e-01,8.948147892951965332e-01
4.025892116182572700e+00,9.929294605809127816e+00,8.841975331306457520e-01,8.766666650772094727e-01,8.937036991119384766e-01
4.102904564315352332e+00,1.027452282157676322e+01,8.843209743499755859e-01,8.777777552604675293e-01,8.940740823745727539e-01
4.371120331950207216e+00,1.061975103734439863e+01,8.841975331306457520e-01,8.770370483398437500e-01,8.944444656372070312e-01
4.413609958506223840e+00,1.129958506224066461e+01,8.838271498680114746e-01,8.762962818145751953e-01,8.940740823745727539e-01
4.549045643153527330e+00,1.181211618257261442e+01,8.837037086486816406e-01,8.762962818145751953e-01,8.944444656372070312e-01
4.557012448132780058e+00,1.249195020746888041e+01,8.837036887804666785e-01,8.751851916313171387e-01,8.948147892951965332e-01
4.857095435684647633e+00,1.300448132780083021e+01,8.840740521748861047e-01,8.759258985519409180e-01,8.948147892951965332e-01
4.894273858921161846e+00,1.368431535269709620e+01,8.833333253860473633e-01,8.759258985519409180e-01,8.948147892951965332e-01
5.000497925311202962e+00,1.419684647302904601e+01,8.837036887804666785e-01,8.766666650772094727e-01,8.948147892951965332e-01
5.072199170124481071e+00,nan,8.838271697362264367e-01,8.762962818145751953e-01,8.944444656372070312e-01
5.311203319502074471e+00,nan,8.835802276929219934e-01,8.759258985519409180e-01,8.937036991119384766e-01
5.417427385892116476e+00,nan,8.838271697362264367e-01,8.774074316024780273e-01,8.929629921913146973e-01
5.454605809128630689e+00,nan,8.838271498680114746e-01,8.762962818145751953e-01,8.937036991119384766e-01
5.762655601659750992e+00,nan,8.837036887804666785e-01,8.762962818145751953e-01,8.937036991119384766e-01
5.765311203319502198e+00,nan,8.838271498680114746e-01,8.762962818145751953e-01,8.940740823745727539e-01
5.898091286307053593e+00,nan,8.825925787289937707e-01,8.748148083686828613e-01,8.933333158493041992e-01
5.940580912863070218e+00,nan,8.845678965250650672e-01,8.774074316024780273e-01,8.948147892951965332e-01
6.208796680497925102e+00,nan,8.835802475611368445e-01,8.762962818145751953e-01,8.940740823745727539e-01
6.285809128630705622e+00,nan,8.841975331306457520e-01,8.770370483398437500e-01,8.944444656372070312e-01
6.352199170124481320e+00,nan,8.829629818598428992e-01,8.755555748939514160e-01,8.940740823745727539e-01
6.631037344398340139e+00,nan,8.834567864735921594e-01,8.770370483398437500e-01,8.937036991119384766e-01
6.662904564315352829e+00,nan,8.829629619916280481e-01,8.755555748939514160e-01,8.948147892951965332e-01
6.795684647302904224e+00,nan,8.824691375096639367e-01,8.737037181854248047e-01,8.951851725578308105e-01
6.808962655601659364e+00,nan,8.835802475611368445e-01,8.762962818145751953e-01,8.951851725578308105e-01
7.106390041493775733e+00,nan,8.828395207722982141e-01,8.748148083686828613e-01,8.944444656372070312e-01
7.154190871369294769e+00,nan,8.860493699709574011e-01,8.796296119689941406e-01,8.974074125289916992e-01
7.249792531120331951e+00,nan,8.851851820945739746e-01,8.785185217857360840e-01,8.970370292663574219e-01
7.499419087136929285e+00,nan,8.877777854601541785e-01,8.825926184654235840e-01,8.951851725578308105e-01
7.560497925311203460e+00,nan,8.885185321172078821e-01,8.814814686775207520e-01,8.962963223457336426e-01
7.677344398340249398e+00,nan,8.929629723230997351e-01,8.874074220657348633e-01,8.977777957916259766e-01
7.703900414937759678e+00,nan,8.925925890604654578e-01,8.888888955116271973e-01,8.974074125289916992e-01
8.003983402489627252e+00,nan,8.918518424034118652e-01,8.844444155693054199e-01,9.022222161293029785e-01
8.022572614107883027e+00,nan,8.881481488545736047e-01,8.818518519401550293e-01,8.925926089286804199e-01
8.147385892116181694e+00,nan,8.924691478411356238e-01,8.851851820945739746e-01,9.014815092086791992e-01
8.200497925311204028e+00,nan,8.770370284716287879e-01,8.514814972877502441e-01,8.933333158493041992e-01
8.458091286307054091e+00,nan,8.854321042696634558e-01,8.755555748939514160e-01,8.951851725578308105e-01
8.545726141078837657e+00,nan,8.590123454729715613e-01,8.285185098648071289e-01,8.922222256660461426e-01
8.601493775933610308e+00,nan,8.725925882657369348e-01,8.488888740539550781e-01,8.988888859748840332e-01
8.890954356846473061e+00,nan,8.458024859428405762e-01,8.259259462356567383e-01,8.722222447395324707e-01
8.912199170124480929e+00,nan,8.524691263834635047e-01,8.392592668533325195e-01,8.762962818145751953e-01
9.044979253112032325e+00,nan,8.779012362162271765e-01,8.640740513801574707e-01,8.922222256660461426e-01
9.068879668049792286e+00,nan,8.749382893244425086e-01,8.685185313224792480e-01,8.807407617568969727e-01
9.355684647302904722e+00,nan,8.912345568339029578e-01,8.844444155693054199e-01,9.003703594207763672e-01
9.414107883817427691e+00,nan,8.851851820945739746e-01,8.651852011680603027e-01,9.070370197296142578e-01
9.499087136929460939e+00,nan,8.906172911326090125e-01,8.781481385231018066e-01,9.111111164093017578e-01
9.759336099585063096e+00,nan,8.777777751286824914e-01,8.574073910713195801e-01,9.029629826545715332e-01
9.809792531120331560e+00,nan,8.827160398165384558e-01,8.633333444595336914e-01,9.051851630210876465e-01
9.937261410788382321e+00,nan,8.764197627703348425e-01,8.559259176254272461e-01,9.014815092086791992e-01
9.953195020746887778e+00,nan,8.802468975385030481e-01,8.592592477798461914e-01,9.033333063125610352e-01
1.025327800829875535e+01,nan,8.927160501480102539e-01,8.718518614768981934e-01,9.137036800384521484e-01
1.028248962655601595e+01,nan,8.935802380243936804e-01,8.796296119689941406e-01,9.029629826545715332e-01
1.056398340248962597e+01,nan,9.003703792889913293e-01,8.833333253860473633e-01,9.203703999519348145e-01
1.062771784232365135e+01,nan,8.920987844467163086e-01,8.755555748939514160e-01,9.114814996719360352e-01
1.104199170124481277e+01,nan,8.991357882817586633e-01,8.914814591407775879e-01,9.140740633010864258e-01
1.130755186721991734e+01,nan,8.904938300450643274e-01,8.607407212257385254e-01,9.114814996719360352e-01
1.151999999999999957e+01,nan,8.967901269594827918e-01,8.692592382431030273e-01,9.129629731178283691e-01
1.182008298755186715e+01,nan,9.092592597007751465e-01,8.981481194496154785e-01,9.270370602607727051e-01
1.199800829875518637e+01,nan,9.106172720591226843e-01,8.999999761581420898e-01,9.281481504440307617e-01
1.246539419087137013e+01,nan,9.114814996719360352e-01,8.996296525001525879e-01,9.281481504440307617e-01
1.249991701244813314e+01,nan,8.997530738512674597e-01,8.811110854148864746e-01,9.259259104728698730e-01
1.277609958506224075e+01,nan,9.032098650932312012e-01,8.862962722778320312e-01,9.248148202896118164e-01
1.301244813278008294e+01,nan,8.995061715443929407e-01,8.833333253860473633e-01,9.225925803184509277e-01
1.325410788381742755e+01,nan,9.025925993919372559e-01,8.859259486198425293e-01,9.237037301063537598e-01
1.369228215767634893e+01,nan,9.045678973197937012e-01,8.885185122489929199e-01,9.207407236099243164e-01
1.373211618257261435e+01,nan,9.061728318532308313e-01,8.885185122489929199e-01,9.225925803184509277e-01
1.420481327800829874e+01,nan,9.087654352188110352e-01,8.911111354827880859e-01,9.248148202896118164e-01
1.421012448132780115e+01,nan,9.088888963063558313e-01,8.911111354827880859e-01,9.251852035522460938e-01


==> data/Swarmnode5_accuracy.csv <==
1.301244813278008283e-01,1.673029045643153467e-01,6.133333444595336914e-01,5.500000119209289551e-01,6.762962937355041504e-01
1.752697095435684638e-01,3.452282157676348495e-01,5.467901130517324182e-01,4.662962853908538818e-01,6.281481385231018066e-01
2.735269709543568517e-01,5.231535269709544078e-01,6.699999968210855750e-01,5.670370459556579590e-01,7.570370435714721680e-01
3.531950207468879666e-01,7.010788381742738551e-01,7.019753058751424524e-01,6.444444656372070312e-01,7.529629468917846680e-01
4.169294605809128473e-01,8.790041493775934134e-01,7.499999801317850379e-01,7.137036919593811035e-01,7.870370149612426758e-01
5.311203319502074693e-01,1.056929460580912972e+00,7.286419868469238281e-01,6.881481409072875977e-01,7.918518781661987305e-01
5.603319502074688430e-01,1.234854771784232419e+00,7.488888899485269812e-01,7.129629850387573242e-01,8.114814758300781250e-01
6.931120331950207936e-01,1.412780082987551866e+00,8.133333524068196985e-01,7.833333611488342285e-01,8.533333539962768555e-01
7.090456431535269166e-01,1.758008298755186827e+00,8.155555526415506629e-01,7.925925850868225098e-01,8.281481266021728516e-01
8.365145228215767892e-01,1.935933609958506274e+00,8.371604879697164270e-01,8.103703856468200684e-01,8.522222042083740234e-01
8.869709543568464749e-01,2.281161825726141235e+00,8.430864016215006140e-01,8.125925660133361816e-01,8.725925683975219727e-01
9.799170124481327848e-01,2.626390041493775751e+00,8.561728596687316895e-01,8.329629898071289062e-01,8.751851916313171387e-01
1.064896265560165922e+00,2.804315352697095420e+00,8.635802666346231726e-01,8.514814972877502441e-01,8.703703880310058594e-01
1.123319502074688891e+00,3.149543568464730381e+00,8.671604990959167480e-01,8.551852107048034668e-01,8.744444251060485840e-01
1.242821576763485369e+00,3.494771784232365341e+00,8.685185313224792480e-01,8.496296405792236328e-01,8.807407617568969727e-01
1.266721991701244887e+00,3.672697095435684567e+00,8.695061802864074707e-01,8.500000238418579102e-01,8.796296119689941406e-01
1.399502074688796727e+00,4.017925311203319083e+00,8.745679060618082312e-01,8.585185408592224121e-01,8.848147988319396973e-01
1.420746887966805039e+00,4.363153526970954488e+00,8.772839506467183801e-01,8.703703880310058594e-01,8.814814686775207520e-01
1.710207468879668014e+00,4.541078838174273713e+00,8.806172609329223633e-01,8.707407116889953613e-01,8.881481289863586426e-01
1.765975103734439777e+00,4.886307053941909118e+00,8.819752931594848633e-01,8.777777552604675293e-01,8.896296024322509766e-01
1.853609958506224009e+00,5.064232365145228343e+00,8.838271498680114746e-01,8.777777552604675293e-01,8.948147892951965332e-01
1.943900414937759447e+00,5.409460580912862859e+00,8.838271498680114746e-01,8.770370483398437500e-01,8.948147892951965332e-01
2.164315352697095296e+00,5.754688796680498264e+00,8.832098841667175293e-01,8.740741014480590820e-01,8.944444656372070312e-01
2.289128630705394407e+00,5.932614107883817489e+00,8.840740720431009558e-01,8.781481385231018066e-01,8.948147892951965332e-01
2.307717842323651514e+00,6.277842323651452006e+00,8.841975132624307898e-01,8.777777552604675293e-01,8.948147892951965332e-01
2.607800829875518644e+00,6.623070539419087410e+00,8.853086431821187707e-01,8.803703784942626953e-01,8.933333158493041992e-01
2.634356846473028924e+00,6.800995850622406635e+00,8.846913576126098633e-01,8.781481385231018066e-01,8.937036991119384766e-01
2.751203319502074862e+00,7.146224066390041152e+00,8.849382797876993445e-01,8.788889050483703613e-01,8.937036991119384766e-01
2.812282157676348593e+00,7.491452282157676557e+00,8.851852019627889367e-01,8.792592883110046387e-01,8.937036991119384766e-01
3.061908713692945927e+00,7.669377593360995782e+00,8.849382599194844934e-01,8.796296119689941406e-01,8.937036991119384766e-01
3.157510373443983553e+00,8.014605809128630298e+00,8.850617408752441406e-01,8.792592883110046387e-01,8.933333158493041992e-01
3.205311203319502145e+00,8.192531120331949523e+00,8.848148187001546594e-01,8.788889050483703613e-01,8.933333158493041992e-01
3.502738589211618070e+00,8.537759336099584928e+00,8.851851820945739746e-01,8.796296119689941406e-01,8.933333158493041992e-01
3.516016597510373654e+00,8.882987551867220333e+00,8.850617210070291785e-01,8.796296119689941406e-01,8.933333158493041992e-01
3.648796680497925493e+00,9.060912863070539558e+00,8.860493699709574011e-01,8.799999952316284180e-01,8.951851725578308105e-01
3.680663900414937739e+00,9.406141078838174963e+00,8.853086233139038086e-01,8.796296119689941406e-01,8.933333158493041992e-01
3.959502074688796558e+00,9.751369294605808591e+00,8.858024875322977332e-01,8.803703784942626953e-01,8.944444656372070312e-01
4.025892116182572700e+00,9.929294605809127816e+00,8.856790065765380859e-01,8.785185217857360840e-01,8.948147892951965332e-01
4.102904564315352332e+00,1.027452282157676322e+01,8.853086431821187707e-01,8.788889050483703613e-01,8.937036991119384766e-01
4.371120331950207216e+00,1.061975103734439863e+01,8.856790065765380859e-01,8.796296119689941406e-01,8.944444656372070312e-01
4.413609958506223840e+00,1.129958506224066461e+01,8.856790065765380859e-01,8.807407617568969727e-01,8.948147892951965332e-01
4.549045643153527330e+00,1.181211618257261442e+01,8.846913576126098633e-01,8.781481385231018066e-01,8.940740823745727539e-01
4.557012448132780058e+00,1.249195020746888041e+01,8.853086431821187707e-01,8.792592883110046387e-01,8.948147892951965332e-01
4.857095435684647633e+00,1.300448132780083021e+01,8.853086431821187707e-01,8.792592883110046387e-01,8.948147892951965332e-01
4.894273858921161846e+00,1.368431535269709620e+01,8.849382599194844934e-01,8.799999952316284180e-01,8.937036991119384766e-01
5.000497925311202962e+00,1.419684647302904601e+01,8.855555653572082520e-01,8.796296119689941406e-01,8.944444656372070312e-01
5.072199170124481071e+00,nan,8.841975331306457520e-01,8.777777552604675293e-01,8.940740823745727539e-01
5.311203319502074471e+00,nan,8.850617210070291785e-01,8.781481385231018066e-01,8.951851725578308105e-01
5.417427385892116476e+00,nan,8.850617408752441406e-01,8.788889050483703613e-01,8.944444656372070312e-01
5.454605809128630689e+00,nan,8.844444553057352332e-01,8.774074316024780273e-01,8.937036991119384766e-01
5.762655601659750992e+00,nan,8.846913576126098633e-01,8.785185217857360840e-01,8.940740823745727539e-01
5.765311203319502198e+00,nan,8.846913576126098633e-01,8.781481385231018066e-01,8.944444656372070312e-01
5.898091286307053593e+00,nan,8.865432143211364746e-01,8.792592883110046387e-01,8.951851725578308105e-01
5.940580912863070218e+00,nan,8.853086431821187707e-01,8.785185217857360840e-01,8.951851725578308105e-01
6.208796680497925102e+00,nan,8.851851820945739746e-01,8.785185217857360840e-01,8.937036991119384766e-01
6.285809128630705622e+00,nan,8.850617408752441406e-01,8.788889050483703613e-01,8.937036991119384766e-01
6.352199170124481320e+00,nan,8.853086431821187707e-01,8.785185217857360840e-01,8.944444656372070312e-01
6.631037344398340139e+00,nan,8.848148187001546594e-01,8.781481385231018066e-01,8.944444656372070312e-01
6.662904564315352829e+00,nan,8.850617210070291785e-01,8.796296119689941406e-01,8.948147892951965332e-01
6.795684647302904224e+00,nan,8.848148187001546594e-01,8.788889050483703613e-01,8.933333158493041992e-01
6.808962655601659364e+00,nan,8.843209942181905481e-01,8.770370483398437500e-01,8.955555558204650879e-01
7.106390041493775733e+00,nan,8.844444354375203821e-01,8.781481385231018066e-01,8.940740823745727539e-01
7.154190871369294769e+00,nan,8.843209942181905481e-01,8.781481385231018066e-01,8.944444656372070312e-01
7.249792531120331951e+00,nan,8.854321042696634558e-01,8.792592883110046387e-01,8.951851725578308105e-01
7.499419087136929285e+00,nan,8.848148187001546594e-01,8.785185217857360840e-01,8.922222256660461426e-01
7.560497925311203460e+00,nan,8.846913774808248254e-01,8.788889050483703613e-01,8.929629921913146973e-01
7.677344398340249398e+00,nan,8.775308728218078613e-01,8.688889145851135254e-01,8.848147988319396973e-01
7.703900414937759678e+00,nan,8.787654240926107141e-01,8.700000047683715820e-01,8.866666555404663086e-01
8.003983402489627252e+00,nan,8.839506308237711218e-01,8.714814782142639160e-01,8.977777957916259766e-01
8.022572614107883027e+00,nan,8.746913472811380652e-01,8.644444346427917480e-01,8.848147988319396973e-01
8.147385892116181694e+00,nan,8.846913576126098633e-01,8.774074316024780273e-01,8.970370292663574219e-01
8.200497925311204028e+00,nan,8.818518519401550293e-01,8.629629611968994141e-01,8.962963223457336426e-01
8.458091286307054091e+00,nan,8.911110957463582727e-01,8.692592382431030273e-01,9.074074029922485352e-01
8.545726141078837657e+00,nan,8.809876640637716028e-01,8.770370483398437500e-01,8.840740919113159180e-01
8.601493775933610308e+00,nan,8.865432143211364746e-01,8.818518519401550293e-01,8.940740823745727539e-01
8.890954356846473061e+00,nan,8.632098833719888953e-01,8.500000238418579102e-01,8.866666555404663086e-01
8.912199170124480929e+00,nan,8.692592581113179895e-01,8.518518805503845215e-01,8.933333158493041992e-01
9.044979253112032325e+00,nan,8.851851820945739746e-01,8.681481480598449707e-01,9.059259295463562012e-01
9.068879668049792286e+00,nan,8.611111044883728027e-01,8.433333039283752441e-01,8.833333253860473633e-01
9.355684647302904722e+00,nan,8.758024772008260461e-01,8.603703975677490234e-01,8.933333158493041992e-01
9.414107883817427691e+00,nan,8.856790264447530481e-01,8.751851916313171387e-01,8.996296525001525879e-01
9.499087136929460939e+00,nan,8.864197532335916785e-01,8.714814782142639160e-01,9.048148393630981445e-01
9.759336099585063096e+00,nan,8.744444449742635461e-01,8.548148274421691895e-01,8.970370292663574219e-01
9.809792531120331560e+00,nan,8.833333253860473633e-01,8.659259080886840820e-01,9.074074029922485352e-01
9.937261410788382321e+00,nan,8.955555756886800500e-01,8.859259486198425293e-01,9.048148393630981445e-01
9.953195020746887778e+00,nan,8.969135880470275879e-01,8.892592787742614746e-01,9.059259295463562012e-01
1.025327800829875535e+01,nan,9.008641839027404785e-01,8.955555558204650879e-01,9.103703498840332031e-01
1.028248962655601595e+01,nan,8.930864135424295691e-01,8.829629421234130859e-01,9.018518328666687012e-01
1.056398340248962597e+01,nan,9.002468983332315711e-01,8.933333158493041992e-01,9.103703498840332031e-01
1.062771784232365135e+01,nan,8.806173006693521765e-01,8.603703975677490234e-01,8.992592692375183105e-01
1.104199170124481277e+01,nan,8.935802380243936804e-01,8.729629516601562500e-01,9.111111164093017578e-01
1.130755186721991734e+01,nan,9.029629826545715332e-01,8.962963223457336426e-01,9.081481695175170898e-01
1.151999999999999957e+01,nan,9.055555462837219238e-01,8.966666460037231445e-01,9.118518233299255371e-01
1.182008298755186715e+01,nan,9.009876648585001258e-01,8.855555653572082520e-01,9.144444465637207031e-01
1.199800829875518637e+01,nan,9.018518527348836633e-01,8.859259486198425293e-01,9.162963032722473145e-01
1.246539419087137013e+01,nan,9.053086241086324426e-01,8.896296024322509766e-01,9.188888669013977051e-01
1.249991701244813314e+01,nan,9.018518527348836633e-01,8.855555653572082520e-01,9.177777767181396484e-01
1.277609958506224075e+01,nan,9.045678973197937012e-01,8.877778053283691406e-01,9.225925803184509277e-01
1.301244813278008294e+01,nan,9.069135785102844238e-01,8.951851725578308105e-01,9.207407236099243164e-01
1.325410788381742755e+01,nan,9.070370395978292200e-01,8.944444656372070312e-01,9.211111068725585938e-01
1.369228215767634893e+01,nan,9.056790073712667200e-01,8.933333158493041992e-01,9.211111068725585938e-01
1.373211618257261435e+01,nan,9.059259295463562012e-01,8.925926089286804199e-01,9.218518733978271484e-01
1.420481327800829874e+01,nan,9.081481496493021277e-01,8.925926089286804199e-01,9.229629635810852051e-01
1.421012448132780115e+01,nan,9.082716107368469238e-01,8.922222256660461426e-01,9.229629635810852051e-01


==> data/Swarmnode6_accuracy.csv <==
1.301244813278008283e-01,1.673029045643153467e-01,5.756790041923522949e-01,5.448148250579833984e-01,6.362962722778320312e-01
1.752697095435684638e-01,3.452282157676348495e-01,4.974074165026347027e-01,4.396296441555023193e-01,5.959259271621704102e-01
2.735269709543568517e-01,5.231535269709544078e-01,5.908641815185546875e-01,5.355555415153503418e-01,6.659259200096130371e-01
3.531950207468879666e-01,7.010788381742738551e-01,6.633333365122476843e-01,5.892592668533325195e-01,7.392592430114746094e-01
4.169294605809128473e-01,8.790041493775934134e-01,7.017284035682678223e-01,6.188889145851135254e-01,7.588889002799987793e-01
5.311203319502074693e-01,1.056929460580912972e+00,7.709876497586568567e-01,7.440740466117858887e-01,8.044444322586059570e-01
5.603319502074688430e-01,1.234854771784232419e+00,7.837037245432535437e-01,7.592592835426330566e-01,8.140740990638732910e-01
6.931120331950207936e-01,1.412780082987551866e+00,8.248147964477539062e-01,8.040740489959716797e-01,8.488888740539550781e-01
7.090456431535269166e-01,1.758008298755186827e+00,8.109876513481140137e-01,7.685185074806213379e-01,8.548148274421691895e-01
8.365145228215767892e-01,1.935933609958506274e+00,8.412345647811889648e-01,8.081481456756591797e-01,8.725925683975219727e-01
8.869709543568464749e-01,2.281161825726141235e+00,8.446913560231527063e-01,8.166666626930236816e-01,8.729629516601562500e-01
9.799170124481327848e-01,2.626390041493775751e+00,8.598765532175699500e-01,8.422222137451171875e-01,8.718518614768981934e-01
1.064896265560165922e+00,2.804315352697095420e+00,8.619753321011861535e-01,8.396296501159667969e-01,8.792592883110046387e-01
1.123319502074688891e+00,3.149543568464730381e+00,8.702469070752462121e-01,8.485184907913208008e-01,8.866666555404663086e-01
1.242821576763485369e+00,3.494771784232365341e+00,8.630864222844442102e-01,8.425925970077514648e-01,8.837037086486816406e-01
1.266721991701244887e+00,3.672697095435684567e+00,8.653086423873901367e-01,8.474074006080627441e-01,8.833333253860473633e-01
1.399502074688796727e+00,4.017925311203319083e+00,8.812345663706461218e-01,8.729629516601562500e-01,8.866666555404663086e-01
1.420746887966805039e+00,4.363153526970954488e+00,8.818518519401550293e-01,8.781481385231018066e-01,8.866666555404663086e-01
1.710207468879668014e+00,4.541078838174273713e+00,8.839506308237711218e-01,8.803703784942626953e-01,8.888888955116271973e-01
1.765975103734439777e+00,4.886307053941909118e+00,8.822222352027893066e-01,8.748148083686828613e-01,8.911111354827880859e-01
1.853609958506224009e+00,5.064232365145228343e+00,8.830864230791727332e-01,8.770370483398437500e-01,8.903703689575195312e-01
1.943900414937759447e+00,5.409460580912862859e+00,8.835802276929219934e-01,8.777777552604675293e-01,8.914814591407775879e-01
2.164315352697095296e+00,5.754688796680498264e+00,8.845678965250650672e-01,8.788889050483703613e-01,8.918518424034118652e-01
2.289128630705394407e+00,5.932614107883817489e+00,8.841975331306457520e-01,8.799999952316284180e-01,8.925926089286804199e-01
2.307717842323651514e+00,6.277842323651452006e+00,8.844444553057352332e-01,8.803703784942626953e-01,8.925926089286804199e-01
2.607800829875518644e+00,6.623070539419087410e+00,8.849382599194844934e-01,8.796296119689941406e-01,8.937036991119384766e-01
2.634356846473028924e+00,6.800995850622406635e+00,8.849382599194844934e-01,8.799999952316284180e-01,8.933333158493041992e-01
2.751203319502074862e+00,7.146224066390041152e+00,8.851852019627889367e-01,8.799999952316284180e-01,8.929629921913146973e-01
2.812282157676348593e+00,7.491452282157676557e+00,8.854321042696634558e-01,8.803703784942626953e-01,8.940740823745727539e-01
3.061908713692945927e+00,7.669377593360995782e+00,8.853086431821187707e-01,8.799999952316284180e-01,8.937036991119384766e-01
3.157510373443983553e+00,8.014605809128630298e+00,8.854321042696634558e-01,8.803703784942626953e-01,8.940740823745727539e-01
3.205311203319502145e+00,8.192531120331949523e+00,8.862962921460469934e-01,8.803703784942626953e-01,8.940740823745727539e-01
3.502738589211618070e+00,8.537759336099584928e+00,8.855555454889932898e-01,8.811110854148864746e-01,8.940740823745727539e-01
3.516016597510373654e+00,8.882987551867220333e+00,8.862962921460469934e-01,8.811110854148864746e-01,8.944444656372070312e-01
3.648796680497925493e+00,9.060912863070539558e+00,8.874074021975199011e-01,8.807407617568969727e-01,8.951851725578308105e-01
3.680663900414937739e+00,9.406141078838174963e+00,8.858024676640828821e-01,8.814814686775207520e-01,8.944444656372070312e-01
3.959502074688796558e+00,9.751369294605808591e+00,8.865431944529215125e-01,8.814814686775207520e-01,8.948147892951965332e-01
4.025892116182572700e+00,9.929294605809127816e+00,8.860493898391723633e-01,8.818518519401550293e-01,8.944444656372070312e-01
4.102904564315352332e+00,1.027452282157676322e+01,8.860493898391723633e-01,8.807407617568969727e-01,8.940740823745727539e-01
4.371120331950207216e+00,1.061975103734439863e+01,8.864197333653768274e-01,8.814814686775207520e-01,8.948147892951965332e-01
4.413609958506223840e+00,1.129958506224066461e+01,8.861728310585021973e-01,8.814814686775207520e-01,8.940740823745727539e-01
4.549045643153527330e+00,1.181211618257261442e+01,8.858024676640828821e-01,8.807407617568969727e-01,8.948147892951965332e-01
4.557012448132780058e+00,1.249195020746888041e+01,8.856790264447530481e-01,8.807407617568969727e-01,8.944444656372070312e-01
4.857095435684647633e+00,1.300448132780083021e+01,8.860493699709574011e-01,8.811110854148864746e-01,8.940740823745727539e-01
4.894273858921161846e+00,1.368431535269709620e+01,8.856790065765380859e-01,8.814814686775207520e-01,8.940740823745727539e-01
5.000497925311202962e+00,1.419684647302904601e+01,8.865432143211364746e-01,8.825926184654235840e-01,8.937036991119384766e-01
5.072199170124481071e+00,nan,8.859259088834127160e-01,8.799999952316284180e-01,8.948147892951965332e-01
5.311203319502074471e+00,nan,8.860493898391723633e-01,8.818518519401550293e-01,8.940740823745727539e-01
5.417427385892116476e+00,nan,8.850617408752441406e-01,8.785185217857360840e-01,8.944444656372070312e-01
5.454605809128630689e+00,nan,8.856790065765380859e-01,8.811110854148864746e-01,8.944444656372070312e-01
5.762655601659750992e+00,nan,8.855555653572082520e-01,8.799999952316284180e-01,8.944444656372070312e-01
5.765311203319502198e+00,nan,8.856790264447530481e-01,8.803703784942626953e-01,8.944444656372070312e-01
5.898091286307053593e+00,nan,8.861728310585021973e-01,8.811110854148864746e-01,8.944444656372070312e-01
5.940580912863070218e+00,nan,8.860493898391723633e-01,8.785185217857360840e-01,8.955555558204650879e-01
6.208796680497925102e+00,nan,8.859259088834127160e-01,8.796296119689941406e-01,8.951851725578308105e-01
6.285809128630705622e+00,nan,8.858024875322977332e-01,8.792592883110046387e-01,8.955555558204650879e-01
6.352199170124481320e+00,nan,8.858024676640828821e-01,8.803703784942626953e-01,8.948147892951965332e-01
6.631037344398340139e+00,nan,8.849382599194844934e-01,8.781481385231018066e-01,8.948147892951965332e-01
6.662904564315352829e+00,nan,8.855555454889932898e-01,8.796296119689941406e-01,8.951851725578308105e-01
6.795684647302904224e+00,nan,8.851851820945739746e-01,8.796296119689941406e-01,8.944444656372070312e-01
6.808962655601659364e+00,nan,8.850617210070291785e-01,8.785185217857360840e-01,8.948147892951965332e-01
7.106390041493775733e+00,nan,8.854320844014486047e-01,8.803703784942626953e-01,8.948147892951965332e-01
7.154190871369294769e+00,nan,8.855555454889932898e-01,8.796296119689941406e-01,8.959259390830993652e-01
7.249792531120331951e+00,nan,8.881481289863586426e-01,8.833333253860473633e-01,8.966666460037231445e-01
7.499419087136929285e+00,nan,8.907407522201538086e-01,8.859259486198425293e-01,8.992592692375183105e-01
7.560497925311203460e+00,nan,8.904938101768493652e-01,8.862962722778320312e-01,8.988888859748840332e-01
7.677344398340249398e+00,nan,8.799999952316284180e-01,8.629629611968994141e-01,8.896296024322509766e-01
7.703900414937759678e+00,nan,8.828395009040832520e-01,8.677777647972106934e-01,8.933333158493041992e-01
8.003983402489627252e+00,nan,8.859259287516275672e-01,8.692592382431030273e-01,9.062963128089904785e-01
8.022572614107883027e+00,nan,8.813580274581909180e-01,8.688889145851135254e-01,8.922222256660461426e-01
8.147385892116181694e+00,nan,8.900000055631002160e-01,8.774074316024780273e-01,9.070370197296142578e-01
8.200497925311204028e+00,nan,8.824691375096639367e-01,8.696296215057373047e-01,8.951851725578308105e-01
8.458091286307054091e+00,nan,8.875308632850646973e-01,8.785185217857360840e-01,9.007407426834106445e-01
8.545726141078837657e+00,nan,8.844444553057352332e-01,8.737037181854248047e-01,8.929629921913146973e-01
8.601493775933610308e+00,nan,8.885185321172078821e-01,8.803703784942626953e-01,8.959259390830993652e-01
8.890954356846473061e+00,nan,8.818518519401550293e-01,8.640740513801574707e-01,9.048148393630981445e-01
8.912199170124480929e+00,nan,8.870370388031005859e-01,8.725925683975219727e-01,9.100000262260437012e-01
9.044979253112032325e+00,nan,8.935802380243936804e-01,8.788889050483703613e-01,9.103703498840332031e-01
9.068879668049792286e+00,nan,8.850617408752441406e-01,8.614814877510070801e-01,9.077777862548828125e-01
9.355684647302904722e+00,nan,8.924691279729207727e-01,8.737037181854248047e-01,9.088888764381408691e-01
9.414107883817427691e+00,nan,8.758024772008260461e-01,8.611111044883728027e-01,8.907407522201538086e-01
9.499087136929460939e+00,nan,8.911110957463582727e-01,8.833333253860473633e-01,9.018518328666687012e-01
9.759336099585063096e+00,nan,8.569135665893554688e-01,8.385185003280639648e-01,8.711110949516296387e-01
9.809792531120331560e+00,nan,8.764197627703348425e-01,8.585185408592224121e-01,8.855555653572082520e-01
9.937261410788382321e+00,nan,8.917284011840820312e-01,8.766666650772094727e-01,9.096296429634094238e-01
9.953195020746887778e+00,nan,8.932098746299743652e-01,8.803703784942626953e-01,9.111111164093017578e-01
1.025327800829875535e+01,nan,8.976543347040811804e-01,8.807407617568969727e-01,9.159259200096130371e-01
1.028248962655601595e+01,nan,8.722222248713175086e-01,8.525925874710083008e-01,8.833333253860473633e-01
1.056398340248962597e+01,nan,8.900000055631002160e-01,8.666666746139526367e-01,9.018518328666687012e-01
1.062771784232365135e+01,nan,8.865432341893514367e-01,8.585185408592224121e-01,9.133333563804626465e-01
1.104199170124481277e+01,nan,8.937037189801534387e-01,8.722222447395324707e-01,9.203703999519348145e-01
1.130755186721991734e+01,nan,8.965432047843933105e-01,8.733333349227905273e-01,9.177777767181396484e-01
1.151999999999999957e+01,nan,9.004938403765360144e-01,8.792592883110046387e-01,9.192592501640319824e-01
1.182008298755186715e+01,nan,9.020987749099731445e-01,8.870370388031005859e-01,9.100000262260437012e-01
1.199800829875518637e+01,nan,9.027160406112670898e-01,8.881481289863586426e-01,9.107407331466674805e-01
1.246539419087137013e+01,nan,9.071605006853739050e-01,8.911111354827880859e-01,9.196296334266662598e-01
1.249991701244813314e+01,nan,9.040740927060445520e-01,8.892592787742614746e-01,9.129629731178283691e-01
1.277609958506224075e+01,nan,9.058024684588114050e-01,8.903703689575195312e-01,9.159259200096130371e-01
1.301244813278008294e+01,nan,9.070370395978292200e-01,8.929629921913146973e-01,9.174073934555053711e-01
1.325410788381742755e+01,nan,9.083950519561767578e-01,8.933333158493041992e-01,9.200000166893005371e-01
1.369228215767634893e+01,nan,9.076543052991231653e-01,8.899999856948852539e-01,9.222221970558166504e-01
1.373211618257261435e+01,nan,9.080247084299722937e-01,8.911111354827880859e-01,9.218518733978271484e-01
1.420481327800829874e+01,nan,9.087654153505960730e-01,8.937036991119384766e-01,9.240740537643432617e-01
1.421012448132780115e+01,nan,9.090123375256856653e-01,8.944444656372070312e-01,9.240740537643432617e-01


==> data/Swarmnode7_accuracy.csv <==
1.301244813278008283e-01,1.673029045643153467e-01,6.137037078539530066e-01,5.311111211776733398e-01,6.777777671813964844e-01
1.752697095435684638e-01,3.452282157676348495e-01,5.637037158012390137e-01,5.022222399711608887e-01,6.322222352027893066e-01
2.735269709543568517e-01,5.231535269709544078e-01,6.662963032722473145e-01,6.388888955116271973e-01,7.040740847587585449e-01
3.531950207468879666e-01,7.010788381742738551e-01,6.854320963223775598e-01,6.692592501640319824e-01,6.985185146331787109e-01
4.169294605809128473e-01,8.790041493775934134e-01,7.445679108301798133e-01,7.344444394111633301e-01,7.537037134170532227e-01
5.311203319502074693e-01,1.056929460580912972e+00,7.580246925354003906e-01,7.203703522682189941e-01,7.788888812065124512e-01
5.603319502074688430e-01,1.234854771784232419e+00,7.741975386937459680e-01,7.381481528282165527e-01,7.981481552124023438e-01
6.931120331950207936e-01,1.412780082987551866e+00,8.183950781822204590e-01,7.985185384750366211e-01,8.511111140251159668e-01
7.090456431535269166e-01,1.758008298755186827e+00,8.286419709523519250e-01,8.266666531562805176e-01,8.311111330986022949e-01
8.365145228215767892e-01,1.935933609958506274e+00,8.500000039736429480e-01,8.411111235618591309e-01,8.633333444595336914e-01
8.869709543568464749e-01,2.281161825726141235e+00,8.513580163319905969e-01,8.399999737739562988e-01,8.574073910713195801e-01
9.799170124481327848e-01,2.626390041493775751e+00,8.620987733205159875e-01,8.581481575965881348e-01,8.648148179054260254e-01
1.064896265560165922e+00,2.804315352697095420e+00,8.587654431660970422e-01,8.500000238418579102e-01,8.651852011680603027e-01
1.123319502074688891e+00,3.149543568464730381e+00,8.660493890444437293e-01,8.603703975677490234e-01,8.711110949516296387e-01
1.242821576763485369e+00,3.494771784232365341e+00,8.770370284716287879e-01,8.685185313224792480e-01,8.844444155693054199e-01
1.266721991701244887e+00,3.672697095435684567e+00,8.780246973037719727e-01,8.718518614768981934e-01,8.859259486198425293e-01
1.399502074688796727e+00,4.017925311203319083e+00,8.786419828732808801e-01,8.740741014480590820e-01,8.866666555404663086e-01
1.420746887966805039e+00,4.363153526970954488e+00,8.743209838867187500e-01,8.566666841506958008e-01,8.851851820945739746e-01
1.710207468879668014e+00,4.541078838174273713e+00,8.795061707496643066e-01,8.681481480598449707e-01,8.903703689575195312e-01
1.765975103734439777e+00,4.886307053941909118e+00,8.835802475611368445e-01,8.751851916313171387e-01,8.922222256660461426e-01
1.853609958506224009e+00,5.064232365145228343e+00,8.832098642985025672e-01,8.762962818145751953e-01,8.933333158493041992e-01
1.943900414937759447e+00,5.409460580912862859e+00,8.818518519401550293e-01,8.762962818145751953e-01,8.885185122489929199e-01
2.164315352697095296e+00,5.754688796680498264e+00,8.825925787289937707e-01,8.766666650772094727e-01,8.899999856948852539e-01
2.289128630705394407e+00,5.932614107883817489e+00,8.825925985972086218e-01,8.770370483398437500e-01,8.911111354827880859e-01
2.307717842323651514e+00,6.277842323651452006e+00,8.827160596847534180e-01,8.781481385231018066e-01,8.907407522201538086e-01
2.607800829875518644e+00,6.623070539419087410e+00,8.844444354375203821e-01,8.788889050483703613e-01,8.914814591407775879e-01
2.634356846473028924e+00,6.800995850622406635e+00,8.846913377443949011e-01,8.796296119689941406e-01,8.933333158493041992e-01
2.751203319502074862e+00,7.146224066390041152e+00,8.849382797876993445e-01,8.796296119689941406e-01,8.925926089286804199e-01
2.812282157676348593e+00,7.491452282157676557e+00,8.850617408752441406e-01,8.799999952316284180e-01,8.929629921913146973e-01
3.061908713692945927e+00,7.669377593360995782e+00,8.843209942181905481e-01,8.792592883110046387e-01,8.933333158493041992e-01
3.157510373443983553e+00,8.014605809128630298e+00,8.845678965250650672e-01,8.799999952316284180e-01,8.922222256660461426e-01
3.205311203319502145e+00,8.192531120331949523e+00,8.838271697362264367e-01,8.792592883110046387e-01,8.925926089286804199e-01
3.502738589211618070e+00,8.537759336099584928e+00,8.851851820945739746e-01,8.803703784942626953e-01,8.937036991119384766e-01
3.516016597510373654e+00,8.882987551867220333e+00,8.858024875322977332e-01,8.807407617568969727e-01,8.940740823745727539e-01
3.648796680497925493e+00,9.060912863070539558e+00,8.855555454889932898e-01,8.799999952316284180e-01,8.933333158493041992e-01
3.680663900414937739e+00,9.406141078838174963e+00,8.853086431821187707e-01,8.799999952316284180e-01,8.940740823745727539e-01
3.959502074688796558e+00,9.751369294605808591e+00,8.855555653572082520e-01,8.796296119689941406e-01,8.944444656372070312e-01
4.025892116182572700e+00,9.929294605809127816e+00,8.855555653572082520e-01,8.807407617568969727e-01,8.937036991119384766e-01
4.102904564315352332e+00,1.027452282157676322e+01,8.854320844014486047e-01,8.811110854148864746e-01,8.933333158493041992e-01
4.371120331950207216e+00,1.061975103734439863e+01,8.850617210070291785e-01,8.796296119689941406e-01,8.937036991119384766e-01
4.413609958506223840e+00,1.129958506224066461e+01,8.853086431821187707e-01,8.796296119689941406e-01,8.937036991119384766e-01
4.549045643153527330e+00,1.181211618257261442e+01,8.850617408752441406e-01,8.792592883110046387e-01,8.937036991119384766e-01
4.557012448132780058e+00,1.249195020746888041e+01,8.854321042696634558e-01,8.796296119689941406e-01,8.940740823745727539e-01
4.857095435684647633e+00,1.300448132780083021e+01,8.849382797876993445e-01,8.796296119689941406e-01,8.929629921913146973e-01
4.894273858921161846e+00,1.368431535269709620e+01,8.853086431821187707e-01,8.803703784942626953e-01,8.940740823745727539e-01
5.000497925311202962e+00,1.419684647302904601e+01,8.850617210070291785e-01,8.788889050483703613e-01,8.933333158493041992e-01
5.072199170124481071e+00,nan,8.848148187001546594e-01,8.788889050483703613e-01,8.937036991119384766e-01
5.311203319502074471e+00,nan,8.849382797876993445e-01,8.781481385231018066e-01,8.940740823745727539e-01
5.417427385892116476e+00,nan,8.851851820945739746e-01,8.796296119689941406e-01,8.937036991119384766e-01
5.454605809128630689e+00,nan,8.855555653572082520e-01,8.792592883110046387e-01,8.951851725578308105e-01
5.762655601659750992e+00,nan,8.846913576126098633e-01,8.788889050483703613e-01,8.940740823745727539e-01
5.765311203319502198e+00,nan,8.849382797876993445e-01,8.788889050483703613e-01,8.944444656372070312e-01
5.898091286307053593e+00,nan,8.845679163932800293e-01,8.774074316024780273e-01,8.940740823745727539e-01
5.940580912863070218e+00,nan,8.849382797876993445e-01,8.774074316024780273e-01,8.944444656372070312e-01
6.208796680497925102e+00,nan,8.849382599194844934e-01,8.762962818145751953e-01,8.955555558204650879e-01
6.285809128630705622e+00,nan,8.850617210070291785e-01,8.781481385231018066e-01,8.940740823745727539e-01
6.352199170124481320e+00,nan,8.854320844014486047e-01,8.785185217857360840e-01,8.948147892951965332e-01
6.631037344398340139e+00,nan,8.846913576126098633e-01,8.781481385231018066e-01,8.944444656372070312e-01
6.662904564315352829e+00,nan,8.845678965250650672e-01,8.762962818145751953e-01,8.951851725578308105e-01
6.795684647302904224e+00,nan,8.845678965250650672e-01,8.762962818145751953e-01,8.944444656372070312e-01
6.808962655601659364e+00,nan,8.846913377443949011e-01,8.777777552604675293e-01,8.951851725578308105e-01
7.106390041493775733e+00,nan,8.843209942181905481e-01,8.762962818145751953e-01,8.944444656372070312e-01
7.154190871369294769e+00,nan,8.865432143211364746e-01,8.781481385231018066e-01,8.977777957916259766e-01
7.249792531120331951e+00,nan,8.851851820945739746e-01,8.770370483398437500e-01,8.951851725578308105e-01
7.499419087136929285e+00,nan,8.879012266794840125e-01,8.811110854148864746e-01,8.933333158493041992e-01
7.560497925311203460e+00,nan,8.871604998906453821e-01,8.818518519401550293e-01,8.918518424034118652e-01
7.677344398340249398e+00,nan,8.837037086486816406e-01,8.811110854148864746e-01,8.874074220657348633e-01
7.703900414937759678e+00,nan,8.850617210070291785e-01,8.814814686775207520e-01,8.899999856948852539e-01
8.003983402489627252e+00,nan,8.880246877670288086e-01,8.799999952316284180e-01,8.955555558204650879e-01
8.022572614107883027e+00,nan,8.830864032109578821e-01,8.744444251060485840e-01,8.899999856948852539e-01
8.147385892116181694e+00,nan,8.861728310585021973e-01,8.770370483398437500e-01,9.037036895751953125e-01
8.200497925311204028e+00,nan,8.579012354214986535e-01,8.203703761100769043e-01,8.888888955116271973e-01
8.458091286307054091e+00,nan,8.741975227991739539e-01,8.422222137451171875e-01,9.051851630210876465e-01
8.545726141078837657e+00,nan,8.781481385231018066e-01,8.662962913513183594e-01,8.881481289863586426e-01
8.601493775933610308e+00,nan,8.818518519401550293e-01,8.714814782142639160e-01,8.914814591407775879e-01
8.890954356846473061e+00,nan,8.745679060618082312e-01,8.577777743339538574e-01,8.859259486198425293e-01
8.912199170124480929e+00,nan,8.798765341440836218e-01,8.644444346427917480e-01,8.888888955116271973e-01
9.044979253112032325e+00,nan,8.891358176867166785e-01,8.785185217857360840e-01,8.959259390830993652e-01
9.068879668049792286e+00,nan,8.795061707496643066e-01,8.670370578765869141e-01,8.885185122489929199e-01
9.355684647302904722e+00,nan,8.991357882817586633e-01,8.870370388031005859e-01,9.051851630210876465e-01
9.414107883817427691e+00,nan,8.496296405792236328e-01,8.481481671333312988e-01,8.525925874710083008e-01
9.499087136929460939e+00,nan,8.755555550257364539e-01,8.614814877510070801e-01,8.870370388031005859e-01
9.759336099585063096e+00,nan,8.834567864735921594e-01,8.485184907913208008e-01,9.100000262260437012e-01
9.809792531120331560e+00,nan,8.912345767021179199e-01,8.677777647972106934e-01,9.129629731178283691e-01
9.937261410788382321e+00,nan,8.753086527188619348e-01,8.577777743339538574e-01,8.859259486198425293e-01
9.953195020746887778e+00,nan,8.774073918660482141e-01,8.592592477798461914e-01,8.914814591407775879e-01
1.025327800829875535e+01,nan,8.930864135424295691e-01,8.848147988319396973e-01,9.077777862548828125e-01
1.028248962655601595e+01,nan,8.650617202123006555e-01,8.399999737739562988e-01,8.903703689575195312e-01
1.056398340248962597e+01,nan,8.832098642985025672e-01,8.640740513801574707e-01,9.033333063125610352e-01
1.062771784232365135e+01,nan,8.939506212870279578e-01,8.840740919113159180e-01,9.129629731178283691e-01
1.104199170124481277e+01,nan,8.976543148358663293e-01,8.885185122489929199e-01,9.125925898551940918e-01
1.130755186721991734e+01,nan,8.945679068565368652e-01,8.729629516601562500e-01,9.166666865348815918e-01
1.151999999999999957e+01,nan,8.969135681788126258e-01,8.796296119689941406e-01,9.170370101928710938e-01
1.182008298755186715e+01,nan,8.975308537483215332e-01,8.833333253860473633e-01,9.159259200096130371e-01
1.199800829875518637e+01,nan,8.988889058430989953e-01,8.877778053283691406e-01,9.159259200096130371e-01
1.246539419087137013e+01,nan,9.053086439768472937e-01,8.922222256660461426e-01,9.237037301063537598e-01
1.249991701244813314e+01,nan,9.079012274742126465e-01,8.937036991119384766e-01,9.196296334266662598e-01
1.277609958506224075e+01,nan,9.096296429634094238e-01,8.925926089286804199e-01,9.251852035522460938e-01
1.301244813278008294e+01,nan,9.056790272394815711e-01,8.925926089286804199e-01,9.185185432434082031e-01
1.325410788381742755e+01,nan,9.080246885617574426e-01,8.922222256660461426e-01,9.240740537643432617e-01
1.369228215767634893e+01,nan,9.119753042856851843e-01,8.977777957916259766e-01,9.259259104728698730e-01
1.373211618257261435e+01,nan,9.118518431981404992e-01,8.970370292663574219e-01,9.266666769981384277e-01
1.420481327800829874e+01,nan,9.093827207883199426e-01,8.922222256660461426e-01,9.237037301063537598e-01
1.421012448132780115e+01,nan,9.093827207883199426e-01,8.922222256660461426e-01,9.233333468437194824e-01

